FRIED v2. A new grid of mass loss rates for externally irradiated protoplanetary discs

We present a new FRIED grid of mass loss rates for externally far-ultraviolet (FUV) irradiated protoplanetary discs. As a precursor to the new grid, we also explore the microphysics of external photoevaporation, determining the impact of polycyclic aromatic hydrocarbon (PAH) abundance, metallicity, coolant depletion (via freeze out and radial drift) and grain growth (depletion of small dust in the outer disc) on disc mass loss rates. We find that metallicity variations typically have a small effect on the mass loss rate, since the impact of changes in heating, cooling and optical depth to the disc approximately cancel out. The new FRIED grid therefore focuses on i) expanding the basic physical parameter space (disc mass, radius, UV field, stellar mass) ii) on enabling variation of the the PAH abundance and iii) including an option for grain growth to have occurred or not in the disc. What we suggest is the fiducial model is comparable to the original FRIED grid. When the PAH-to-dust ratio is lower, or the dust in the wind more abundant, the mass loss rate can be substantially lower. We demonstrate with a small set of illustrative disc evolutionary calculations that this in turn can have a significant impact on the disc mass/radius/ evolution and lifetime.

==> FRIEDGRIDv2/FRIEDv2_0p1Msol_fPAH0p1_growth.dat <==
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -7.727180
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -7.696514
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -8.093201
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -8.722164
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -9.190585
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -10.484063
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.449169
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -12.067659
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -12.329230
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -12.984122
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -6.719985
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -7.678352
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -8.589935
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -8.797412
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -9.693707
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -10.349114
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -11.292636
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.081032
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -12.251064
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.409772
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -7.887212
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -7.747847
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -8.099925
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -9.371646
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -9.416247
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.164080
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.289910
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.984122
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.231041
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -8.228255
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -8.928960
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -9.438694
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.506682
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -12.409772
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -5.853850
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -8.696947
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -9.896588
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -9.598857
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.028434
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -11.590820
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -12.539533
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -6.686100
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -7.211217
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -8.931524
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -8.924512
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.070583
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.424861
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -10.920731
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -12.834614
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.574670
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.567422
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -7.608971
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -7.931524
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -7.947639
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -8.597071
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -9.892207
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.190689
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.065486
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.172173
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.704466
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.579788
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -7.696947
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -7.270524
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -8.448556
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -9.277811
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.283446
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -11.469350
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -11.954449
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -5.589868
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -7.695767
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -8.796547
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -10.359182
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -10.319231
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.409772
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -5.302499
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.429066
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -6.705009
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -7.393289
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.371762
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -8.172228
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -8.700502
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.177942
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.636443
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -11.834614
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -5.834614
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.037221
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -7.276121
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -7.466151
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -8.462892
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.327951
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -10.931524
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -11.984122
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -5.539533
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -7.987677
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.896588
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -8.157273
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -9.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -10.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.514136
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.449881
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.422660
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -7.478797
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -7.487241
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -7.427331
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -7.888793
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -10.229045
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.538689
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.660154
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.515549
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.565775
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -6.783010
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -6.413040
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -6.817397
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -7.976830
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -9.717429
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -11.582207
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -11.621977
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.534754
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -5.737704
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -6.405037
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -7.038075
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -8.125344
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -9.293028
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -10.240682
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.171629
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -4.810528
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -5.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -5.477963
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -6.783010
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -7.521771
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -7.301989
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -8.424861
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -9.067923
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -9.239376
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -10.686100
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.112440
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -5.280099
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.702768
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -6.058572
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -7.448556
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -7.355413
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -8.933742
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.405037
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -10.493025
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.308127
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -5.421462
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -6.403250
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -6.959532
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -6.912150
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -7.890767
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.327951
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -9.589935
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -10.409772
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.457556
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.398679
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.356285
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.318533
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.308295
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.295429
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -7.309739
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -8.170253
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -10.744246
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -11.292228
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.477477
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.383114
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.375118
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.318644
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -6.304502
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -6.362494
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -6.634473
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -8.120469
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -10.161715
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.284252
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.463477
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.391525
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -5.414438
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -5.847149
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -5.988011
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -6.448556
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -6.634317
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -7.890031
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -9.376698
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -10.750857
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.643551
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -4.713148
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.074526
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.081032
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.371762
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -6.597071
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -6.508682
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -7.733353
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -8.847965
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -9.954055
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -3.734488
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -4.887212
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -5.164731
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -6.233159
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -6.598857
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -7.422773
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.231041
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -9.043263
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -3.313165
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -4.082301
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -4.747847
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -5.506682
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -5.797412
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -6.597071
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -6.265697
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -7.634059
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -8.438673
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -9.003116
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.434734
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.322443
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.258179
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.210269
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.186461
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.136441
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.116538
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -7.110084
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -8.231041
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.106437
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.413500
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.301954
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.233946
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.165697
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.230496
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.178413
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -6.172662
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -7.184092
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -8.148996
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -9.773920
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.401929
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.369833
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.283975
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -5.604808
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -5.906371
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -6.067527
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -6.382659
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -7.068881
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -8.081032
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -9.375879
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -4.752019
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -4.769547
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -4.991148
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -5.542019
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -5.741588
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -6.013469
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -6.286834
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -6.986075
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -7.768476
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -8.756839
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -3.746551
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -3.846373
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -4.361302
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -5.313707
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -5.550251
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -5.877675
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -6.254728
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -6.892362
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -8.339419
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -2.726450
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.037221
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -4.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -5.041802
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -5.665102
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -6.181569
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -6.879920
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.419046
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -7.348794
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -7.070460
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -7.005218
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.956421
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.912089
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.866419
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.055693
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -7.230116
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -7.984122
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.379402
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.178506
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.095899
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.100301
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.231646
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.122543
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -6.266625
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -6.690142
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -7.402109
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.134131
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.331505
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.363712
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.501976
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -5.917176
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.111455
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.339062
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.368548
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -6.668228
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -7.321766
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -7.908809
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.812553
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.364604
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.263260
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -5.810595
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -5.967873
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.063801
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.236659
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -6.696841
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -7.236599
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.050341
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.196080
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -4.407087
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.210759
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.289430
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -5.733990
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -5.731021
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.182823
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -6.657179
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -7.257657
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -7.747883
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.009128
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -3.288954
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -4.086563
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.087308
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.503316
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -5.879111
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.124440
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -6.633515
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.231041
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -7.539533


==> FRIEDGRIDv2/FRIEDv2_0p1Msol_fPAH0p1_ism.dat <==
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -7.718700
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -7.696179
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -8.217796
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -8.984007
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -9.563407
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -10.595458
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.015701
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.196749
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -12.318869
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -12.984122
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -6.719468
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -8.589935
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -8.854027
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.138997
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -10.987825
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.246430
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.081032
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -12.247248
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.409772
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -7.887212
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -7.747847
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -8.696947
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -9.697520
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -9.973060
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.205237
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.636443
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.443900
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.984122
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.231041
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -8.322177
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -9.026541
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -9.573128
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.506682
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -12.409772
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -6.179211
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -8.696947
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -9.896588
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -9.598857
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.028434
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -11.636443
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -12.539533
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -6.686100
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -7.211217
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -8.931524
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.073740
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.070583
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.424861
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -10.917785
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -12.834614
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.582993
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.692206
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -7.891571
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -8.330409
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -8.692800
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -9.372478
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -10.630195
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.740837
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.380774
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.126028
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.709660
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.728696
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -7.919732
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -8.307181
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -8.986825
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.250512
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.673742
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -11.455807
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.109320
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -5.702487
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -7.909564
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -8.578055
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -9.778147
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.381180
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -10.376588
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.409772
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -5.308127
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -6.831220
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -7.931524
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.371762
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -8.218227
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -9.357647
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.443209
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.636443
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -11.834614
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -5.834614
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.037221
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -7.276121
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -7.497526
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -8.940489
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.327951
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -10.931524
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -11.984122
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -5.539533
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -7.987677
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.896588
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -8.957740
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -9.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -10.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.522563
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.472507
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.560543
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -7.785016
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -8.035368
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -8.426362
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -9.191342
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -11.125333
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.355850
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.068421
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.629849
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.676991
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -7.008359
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -7.477175
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -7.754137
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -8.190967
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -8.973571
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -10.567520
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -11.442258
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.033326
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.715928
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -5.737704
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -7.080753
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -7.466537
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -7.957073
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -8.691509
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -10.640544
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -10.465790
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.192427
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -4.726568
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -5.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -5.636470
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -6.881822
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -7.521771
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -7.683738
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -8.465543
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.278546
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -9.502380
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -10.686100
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.685937
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -5.429339
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.702768
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -6.425637
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -7.642334
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -8.320957
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.369700
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.405037
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -10.493025
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.308127
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -5.442623
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -6.403250
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -6.987677
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -6.975518
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -8.164059
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.327951
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -9.589935
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -10.409772
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.459989
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.405046
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.391832
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.448933
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.528425
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.901094
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -8.389411
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -9.720817
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -11.398262
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.764648
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.500488
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.535125
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.851150
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -7.192282
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -7.405442
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -7.722388
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -8.249263
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -9.438523
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -10.634653
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.855912
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.792578
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.030971
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -6.282496
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -6.877115
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -7.169689
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -7.552713
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -8.106399
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -9.237348
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -10.182204
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.135501
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.748779
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -4.854999
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.671166
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.405433
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.875463
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -7.340376
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -7.938232
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -9.047716
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -9.348384
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.069719
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -3.728432
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -4.887212
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -5.863678
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -7.101990
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -7.839895
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.957164
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.231041
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -9.048778
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -3.409772
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -4.082301
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -4.931791
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -5.506682
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -5.797412
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -6.779150
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -7.744159
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -8.216452
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -8.589935
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -9.308127
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.432929
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.327121
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.287082
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.273641
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.300430
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.343054
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.898694
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -8.802570
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -9.887680
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.452735
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.436120
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.423631
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.702526
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.987596
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.158814
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.414986
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -7.796860
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -8.667526
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -9.608713
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.242182
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.705330
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.782163
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.273373
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.710804
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.945293
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.264008
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.701490
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -8.557395
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.260771
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.129962
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -4.866502
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.056884
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.061178
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.377287
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.719062
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.103520
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.577197
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.402940
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -8.895533
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.645613
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -3.729165
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -3.894450
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -4.867782
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -5.786244
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -6.342636
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.898344
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.481139
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.368512
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.180959
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -8.880070
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -2.720803
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.037221
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -4.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -5.999378
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.646032
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -7.320789
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -7.999245
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.415727
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -7.241801
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -7.060908
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.983395
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.951084
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.903584
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.269038
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.297379
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.065141
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.376617
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.260220
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.350590
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.254947
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.516954
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.836969
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.616330
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.811610
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.282519
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.812002
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.327188
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -6.174628
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.556934
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.760961
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.969788
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.139811
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.398373
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.698660
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.188303
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.710512
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.175162
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.412418
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.586927
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.038670
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.611229
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.868785
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.187399
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.640966
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.138718
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.558959
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.012434
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.159306
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -4.499720
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.191973
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.942041
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.485233
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.943804
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.453271
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.096348
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.208170
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.722512
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -2.725446
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -2.705814
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -3.560978
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.184419
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.763714
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.605371
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.261949
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.101005
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.361126
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.036605


==> FRIEDGRIDv2/FRIEDv2_0p1Msol_fPAH0p5_growth.dat <==
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -7.688123
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -7.695602
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -7.658503
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -8.228694
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -8.736333
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -9.746578
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.036220
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -11.889490
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -12.780264
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -12.984122
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -6.684311
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -7.548061
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -8.589935
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -8.797412
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -9.597071
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -10.184458
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -11.389281
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.081032
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -12.179952
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.409772
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -7.887212
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -7.747847
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -7.982990
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -9.310773
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -9.672372
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.051298
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.220380
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.984122
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.231041
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -8.229477
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -8.604911
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -9.410660
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.506682
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -12.409772
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -5.844619
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -8.696947
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -9.896588
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -9.598857
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.028434
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -11.513434
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -12.539533
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -6.686100
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -7.211217
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -8.931524
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -8.628519
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.070583
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.424861
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -10.919340
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -12.834614
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.542933
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.536592
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -7.557228
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -7.931524
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -7.459378
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -8.597071
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -8.637773
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -11.100196
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.866876
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -12.969248
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.619885
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.519428
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -7.696947
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -7.214534
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -8.448556
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -8.433332
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -10.373273
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -11.701945
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.091548
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -5.548089
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -7.695767
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -8.783755
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -10.191767
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -10.346678
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.409772
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -5.272224
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.348095
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -6.646760
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -7.288442
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.371762
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -8.172228
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -8.700502
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.177942
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.636443
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -11.811934
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -5.834614
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.037221
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -7.276121
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -7.407611
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -8.463034
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.327951
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.015377
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -11.984122
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -5.539533
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -7.987677
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.896588
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -8.173673
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -9.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -10.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.482261
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.435470
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.402926
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -7.384665
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -7.396125
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -7.355881
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -7.516231
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -8.911327
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -11.199317
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -11.801572
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.505414
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.451959
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -6.783010
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -6.332769
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -6.657634
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -7.976830
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -9.327951
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -10.614083
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -11.150345
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.491869
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -5.737704
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -6.405037
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -6.957046
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -8.125344
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -8.505325
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -9.845056
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -10.800914
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -4.656737
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -5.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -5.464354
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -6.783010
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -7.521771
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -7.301989
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -8.424861
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -8.508096
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -9.135679
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -10.686100
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.012841
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -5.192641
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.702768
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -5.976934
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -7.448556
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -7.323194
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -8.733353
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.405037
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -10.493025
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.308127
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -5.409373
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -6.403250
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -6.859409
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -6.837993
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -7.890767
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.327951
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -9.589935
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -10.409772
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.434728
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.363127
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.305424
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.267375
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.243527
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.211519
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -7.253379
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -7.325044
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -9.277466
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -10.570788
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.453703
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.338664
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.265023
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.250469
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -6.224682
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -6.362494
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -6.483826
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -7.497945
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -9.071654
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -10.523780
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.418631
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.339779
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -5.312759
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -5.775921
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -5.909219
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -6.448556
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -6.608469
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -7.686845
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -8.594793
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -10.012203
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.480198
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -4.787336
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.129838
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.081032
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.371762
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -6.597071
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -6.323805
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -7.733353
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -8.589935
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -9.648677
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -3.744715
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -4.887212
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -5.178835
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -6.138654
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -6.598857
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -7.036623
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.231041
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -9.009942
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -3.171959
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -4.082301
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -4.747847
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -5.506682
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -5.797412
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -6.597071
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -6.120017
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -7.556452
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -8.235690
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -8.947045
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.375222
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.131839
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.066343
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.038655
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.105212
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.142572
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.021776
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -7.024523
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -8.231041
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -9.134131
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.300410
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.216981
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.172850
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.132431
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.097439
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.100675
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -6.060308
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -6.926314
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -7.931524
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -8.469742
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.367621
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.282662
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.209829
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -5.342466
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -5.655708
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -5.988942
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -6.274852
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -7.028434
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -8.081032
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -8.409772
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -4.842135
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.050175
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -5.246569
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -5.513099
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -5.622126
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -5.799019
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -6.125344
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -6.624292
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -7.405037
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -8.493025
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -4.001445
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -4.333790
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.066290
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -5.348195
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -5.572392
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -5.811066
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -6.033935
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -6.562572
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -8.248544
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -2.838642
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.037221
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -4.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -5.372190
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -5.924561
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -5.939961
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -6.879920
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.355172
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -7.134902
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -7.092437
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -7.004197
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.953164
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.898018
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.862239
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -6.695506
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -6.776115
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -8.003124
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.330042
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.203660
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.110275
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.082204
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.116462
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -5.924369
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -5.878547
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -6.177942
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -7.184140
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.134131
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.360210
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.346338
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.204696
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -5.258295
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -5.674923
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -5.327656
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.176285
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -6.636084
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -7.020459
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -7.806037
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.614205
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.168426
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.347535
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -5.565068
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -5.636872
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -5.725864
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.025899
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -6.495354
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -6.958169
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -7.624147
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.190416
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -4.407280
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.040193
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.326159
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -5.557882
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -5.700072
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -5.886064
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -6.424759
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -7.231041
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -7.405022
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.024926
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -3.194449
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -4.020518
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.051247
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.363441
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -5.617509
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -5.784387
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -6.335158
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.231041
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -7.539533


==> FRIEDGRIDv2/FRIEDv2_0p1Msol_fPAH0p5_ism.dat <==
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -7.737132
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -7.714018
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -8.087504
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -8.788685
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -9.293587
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -9.992331
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.130169
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -12.615193
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -12.649273
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -12.587195
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -6.733972
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -7.887212
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -7.401602
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -8.783010
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -8.987677
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -9.505635
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -10.443950
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -11.729929
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.086616
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -12.179211
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.686100
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -7.396115
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -7.978408
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -8.931524
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.073740
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -9.362494
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -9.783755
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -10.799042
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.931524
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.409772
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.539533
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -7.872638
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.231041
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -8.987677
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -9.070583
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -9.469941
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.204233
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -10.919016
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -11.935862
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.134131
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.082301
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -7.531269
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -8.636443
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.073740
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -9.602151
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -10.274852
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.327951
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.081032
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -12.179211
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -6.834614
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -7.082301
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.702768
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -8.783010
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.073740
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -8.598899
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.274852
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -10.501947
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -11.589935
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -12.834614
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.548336
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.581071
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -7.578435
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -8.002629
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -8.254706
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -8.726397
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -9.655010
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -11.784056
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.317350
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.175362
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.639350
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.696266
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -6.992788
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -8.521771
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -8.438960
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -9.332868
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.530791
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -11.340689
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -11.554668
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -5.708007
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.737704
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.403250
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.081032
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -7.595788
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -8.448556
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -9.064578
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.165452
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -10.350265
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.170052
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -5.308127
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.503127
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -6.747847
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -7.405037
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -7.880665
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -8.731138
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.423491
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.783010
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -11.179211
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -5.834614
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -6.887212
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -6.710106
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.081032
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.222254
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.896588
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -9.274852
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -9.414897
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -10.506682
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.134131
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -5.170614
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -6.312862
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -6.978408
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -7.880665
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -8.865559
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -9.501947
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -10.696947
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -11.834614
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.484179
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.446268
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.488440
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -7.466251
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -7.697762
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -8.079023
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -8.628115
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -10.168473
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -11.594395
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.841050
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.542517
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.557604
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -6.858402
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -7.255891
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -7.507006
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -7.874827
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -8.474849
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -9.848468
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -10.875146
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -11.376674
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.696036
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -5.883156
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.702768
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -6.902083
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -7.240485
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -7.896588
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -8.315840
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -9.632346
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -10.224220
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.198365
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -4.984122
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -5.396115
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -5.978408
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -6.506682
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -6.897804
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -7.450729
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -8.125344
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -9.641967
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.081032
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.134131
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.105413
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -5.442623
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.108169
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -5.986870
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -6.695767
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -7.896588
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -7.971221
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.182505
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -10.231041
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -10.409772
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.493025
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -5.117171
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -6.931524
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -6.695767
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -7.362494
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -8.125344
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -8.373031
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -9.276121
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.436669
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.359032
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.332303
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.340481
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.352689
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.381344
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -8.066227
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -9.060976
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -10.672353
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.012649
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.479058
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.448595
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.784948
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -7.011058
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -7.218658
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -7.502499
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -7.940557
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -8.954892
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -10.110202
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.196268
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.707549
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.762777
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -6.277954
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -6.733537
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -6.972804
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -7.346920
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -7.826307
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -8.827344
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -9.665190
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -10.637694
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.742296
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -4.944986
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.461109
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.383751
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.734829
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -7.166460
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -7.697011
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -8.658460
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -9.231041
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -9.976165
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -3.720588
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -4.737704
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.108169
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -5.931524
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.371762
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -6.925677
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -7.575149
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.633771
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -8.276121
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -9.600037
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -3.179211
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -4.887212
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -5.254736
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -5.636443
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -5.797412
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -6.667521
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -7.513019
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -8.327951
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -8.931524
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -9.984122
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.402112
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.172885
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.154575
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.151611
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.156690
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.227423
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.578090
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -8.379775
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -9.275400
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -9.896545
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.378223
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.319853
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.654380
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.944684
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.082113
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.296834
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -7.628030
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -8.303376
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -9.216992
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -9.751116
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.880032
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.903495
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.300739
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.677570
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.881641
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.157447
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.534624
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -8.228644
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.060486
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -9.512354
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.203113
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.277692
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.015694
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.386817
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.675487
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.012860
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.434875
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.123281
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -8.650975
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.274030
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -3.847365
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -4.115522
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.244852
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -5.972968
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -6.370541
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.833909
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.324000
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.036307
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.081032
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -8.834614
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -3.885399
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.400642
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -4.061661
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.236387
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -5.897083
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.615056
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -7.188304
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -7.857441
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -8.686100
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.353116
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -7.091711
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -7.094794
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -7.006319
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.963896
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.907707
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.230688
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.144218
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.687942
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.175661
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.304378
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.186377
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.197858
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.481942
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.766156
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.390632
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.631239
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.120742
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.632378
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.118394
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.763138
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.922483
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.680615
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.878360
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.033418
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.222211
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.501186
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.055763
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.556859
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -8.971964
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.752484
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.666235
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.091308
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.540689
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.789638
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.071359
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.362987
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.974880
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.410436
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.872811
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.221127
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -4.505479
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.367751
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.937044
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.316112
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.864073
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.253125
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.923539
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.151487
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.536135
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -2.721641
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -2.887212
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -4.273903
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.224602
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.746882
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.372298
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.060500
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.941695
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.357724
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -7.963238


==> FRIEDGRIDv2/FRIEDv2_0p1Msol_fPAH1p0_growth.dat <==
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -7.650937
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -7.674177
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -7.580229
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -7.934240
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -8.566851
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -9.746578
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -10.413517
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -11.515636
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -12.803637
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -12.984122
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -6.655258
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -7.791214
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -8.589935
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -8.797412
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -9.597071
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -10.125344
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -11.233710
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.081032
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -12.118857
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.409772
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -7.887212
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -7.747847
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -7.954316
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -9.129901
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -9.243486
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.041537
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.177527
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.984122
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.231041
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -8.228002
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -8.589169
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -9.382236
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.506682
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -12.409772
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -5.837454
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -8.696947
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -9.896588
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -9.598857
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.028434
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -11.479871
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -12.539533
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -6.686100
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -7.211217
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -8.931524
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -8.596359
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.070583
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.424861
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -10.917481
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -12.834614
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.520399
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.504164
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -7.552758
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -7.931524
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -7.443927
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -8.597071
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -8.499235
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -10.414746
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.197345
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -12.674889
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.592210
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.503127
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -7.696947
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -7.212986
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -8.448556
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -8.403926
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -9.853336
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -11.767461
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.016009
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -5.522315
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -7.695767
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -8.783755
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -9.793857
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -10.354509
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.409772
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -5.230754
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.299337
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -6.609043
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -7.216984
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.371762
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -8.172228
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -8.700502
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.177942
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.636443
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -11.781335
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -5.834614
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.037221
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -7.276121
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -7.370028
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -8.462897
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.327951
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -10.808744
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -11.984122
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -5.539533
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -7.987677
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.896588
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -8.133749
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -9.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -10.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.466279
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.413025
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.381625
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -7.358131
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -7.328744
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -7.559956
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -8.603592
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -10.692849
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -11.296856
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.487931
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.408980
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -6.783010
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -6.298237
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -6.663834
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -7.976830
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -9.327951
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -10.181822
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -11.282802
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.472203
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -5.737704
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -6.405037
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -6.927045
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -8.125344
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -8.523055
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -9.583280
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -10.756975
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -4.646973
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -5.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -5.415223
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -6.783010
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -7.521771
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -7.301989
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -8.424861
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -8.454925
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -9.024774
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -10.554579
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -3.989362
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -5.163173
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.702768
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -5.985225
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -7.448556
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -7.295512
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -8.733353
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.405037
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -10.493025
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.308127
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -5.375959
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -6.403250
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -6.828098
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -6.817910
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -7.890767
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.327951
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -9.589935
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -10.409772
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.425485
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.322482
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.276849
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.232881
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.207809
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.167014
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -7.163004
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -7.289816
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -8.636443
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -10.397843
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.444759
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.323343
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.226289
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.265160
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -6.189910
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -6.362494
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -6.448631
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -7.473432
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -8.274453
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -9.783536
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.410653
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.314885
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -5.277097
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -5.723301
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -5.914372
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -6.448556
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -6.577102
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -7.686845
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -8.589935
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -9.772484
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.523014
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -4.839281
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.171585
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.081032
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.371762
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -6.597071
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -6.259107
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -7.733353
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -8.589935
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -9.598907
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -3.758651
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -4.887212
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -5.207926
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -6.102639
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -6.598857
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -7.023589
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.231041
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -8.985468
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -3.134119
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -4.082301
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -4.747847
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -5.506682
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -5.797412
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -6.597071
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -6.116870
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -7.514136
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -8.095461
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -8.926114
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.357033
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.167592
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.083915
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.063118
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.106950
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.079467
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -6.957137
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -6.940517
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -8.231041
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -9.134131
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.328853
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.257095
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.185128
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.115124
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.104453
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.059598
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -6.008715
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -6.879920
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -7.931524
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -8.438749
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.383351
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.268220
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.179521
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -5.191182
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -5.478368
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -5.982929
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -6.274852
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -7.028434
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -8.081032
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -8.409772
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -4.794521
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -4.949967
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -5.252967
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -5.412548
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -5.555572
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -5.772924
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -6.125344
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -6.613826
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -7.405037
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -8.493025
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -4.049805
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -4.541179
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -4.963557
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -5.328721
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -5.462743
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -5.643244
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -5.998719
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -6.528689
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -8.210913
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -2.830285
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.037221
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -4.297319
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -5.328786
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -5.527725
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -5.900795
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -6.879920
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.324804
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -7.169132
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -7.101207
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -7.043563
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.962023
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.900258
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.813453
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -6.655201
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -6.712034
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -7.984122
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.340227
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.227212
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.106470
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.059217
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -5.997644
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -5.905212
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -5.874509
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -6.177942
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -7.197056
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.134131
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.359590
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.297882
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.129607
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -5.074875
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -5.089102
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -5.382123
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.380580
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -6.755446
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -7.126072
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -7.855482
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.476503
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.006761
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.230325
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -5.382364
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -5.522906
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -5.764419
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.016735
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -6.466261
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -6.894507
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -7.643051
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.229069
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -4.326841
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -4.902223
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.236830
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -5.376870
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -5.562064
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -5.890887
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -6.386807
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -7.231041
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -7.568299
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.063253
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -3.117949
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -3.566932
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -4.777658
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.200751
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -5.445815
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -5.768155
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -6.338833
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.231041
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -7.539533


==> FRIEDGRIDv2/FRIEDv2_0p1Msol_fPAH1p0_ism.dat <==
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -7.673819
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -7.682013
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -7.998990
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -8.589467
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -9.010345
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -9.809648
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -10.873050
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -12.421724
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -12.283403
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -12.984122
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -6.692940
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -8.589935
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -8.797412
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -9.597071
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -10.375574
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -11.742956
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.081032
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -12.231666
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.409772
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -7.887212
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -7.747847
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -8.571317
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -9.362494
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -9.831731
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -10.989367
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.636443
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.308127
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.984122
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -8.403250
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.231041
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -8.336418
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -8.625745
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -9.527471
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.506682
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -12.409772
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -6.082211
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.589190
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -8.696947
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -9.896588
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -9.598857
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.028434
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -11.636443
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -12.539533
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -6.686100
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -7.211217
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.061661
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -8.931524
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.073740
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.070583
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.424861
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -10.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -10.916916
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -12.834614
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.522186
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.515133
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -7.552758
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -7.931524
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -8.099800
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -8.597071
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -9.250066
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -11.357746
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.291992
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -12.486209
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.581388
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.696204
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -7.696947
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -7.799651
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -8.448556
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -8.969994
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.040790
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -11.367757
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -11.686100
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -5.716229
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.702768
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -7.695767
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -8.783755
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.057720
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -10.348604
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.409772
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -5.308127
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -6.663183
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.020880
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.371762
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -8.172228
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -8.700502
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.369577
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.636443
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -11.834614
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -5.834614
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.037221
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -7.276121
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -7.407973
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.255481
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -8.469941
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.327951
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -10.931524
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -11.984122
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -5.539533
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -6.442623
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.231041
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -7.987677
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.896588
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -8.485688
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -9.793857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -10.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.464004
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.412390
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.426712
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -7.422690
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -7.439504
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -7.952509
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -8.420479
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -9.729753
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -11.263457
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.148184
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.519705
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.522152
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -6.825714
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -7.123205
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -7.377778
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -7.744711
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -8.276563
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -9.525824
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -10.546746
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -11.704818
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.699657
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -5.737704
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.552758
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -6.829165
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -7.558503
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -8.133412
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -9.295048
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -10.044312
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.077444
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -4.718269
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -5.589190
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -5.589471
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -6.783010
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -7.521771
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -7.316656
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -8.424861
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -9.195705
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -9.251702
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -10.686100
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.600037
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -5.312862
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.702768
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -6.234180
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -7.371762
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -7.448556
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -7.831491
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.096851
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.405037
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -10.493025
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.308127
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -5.442623
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -6.403250
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -6.987677
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -6.941667
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -7.890767
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.327951
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -9.589935
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -10.409772
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.423858
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.329607
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.320036
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.293198
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.317911
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.328630
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -7.957277
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -8.840379
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -10.034085
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -11.424153
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.458740
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.407990
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.761982
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.975893
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -7.144174
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -7.422257
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -7.829474
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -8.746834
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -9.740961
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -10.791983
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.715947
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.805406
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -6.274180
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -6.701396
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -6.931776
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -7.270858
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -7.722282
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -8.625958
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -9.317214
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -10.203851
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.739094
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -4.846317
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.474593
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.375647
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.702101
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -7.097058
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -7.606541
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -8.438203
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -8.947853
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -9.834614
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -3.720348
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -4.887212
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.168673
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -5.671215
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.521771
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -6.883744
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -7.485173
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.482662
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.231041
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -8.987543
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -3.409772
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -4.082301
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -4.939600
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -5.506682
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -5.797412
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -6.639542
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -7.403759
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -8.141698
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -8.589935
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -9.308127
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.356431
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.144055
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.053868
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.033844
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.130723
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.122593
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.522119
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -8.308048
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -8.978467
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -9.591711
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.330087
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.264898
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.533699
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.965195
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.121531
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.319263
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -7.631670
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -8.192363
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -8.887702
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -9.569517
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.831961
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.019180
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.363932
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.707608
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.900917
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.170607
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.541074
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -8.099739
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -8.828993
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -9.371277
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.035169
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.471559
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -5.913801
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.431567
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.697054
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.018114
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.459212
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.017516
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -8.620311
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.079660
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -3.976394
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -4.270628
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.297155
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.008228
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -6.416723
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.857564
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.303191
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -7.972010
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.178666
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -8.730832
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.193905
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.400390
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -4.108169
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.081032
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -5.808710
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.673009
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -7.243201
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -7.960149
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -7.783010
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.134131
0.100000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.326905
0.100000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -7.134521
0.100000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -7.098586
0.100000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -7.010195
0.100000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.964932
0.100000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.912137
0.100000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.128105
0.100000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.977104
0.100000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.515114
0.100000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.032052
0.100000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.327113
0.100000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.210767
0.100000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.156367
0.100000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.499988
0.100000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.667464
0.100000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.265792
0.100000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.543514
0.100000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.980520
0.100000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.416285
0.100000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.840898
0.100000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.396572
0.100000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.879489
0.100000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.642364
0.100000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.851034
0.100000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.986349
0.100000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.169074
0.100000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.424184
0.100000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -7.917770
0.100000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.404965
0.100000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -8.958848
0.100000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.665933
0.100000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.792692
0.100000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.157984
0.100000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.528021
0.100000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.780449
0.100000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.022313
0.100000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.296835
0.100000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.855841
0.100000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.294082
0.100000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.639125
0.100000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.083471
0.100000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -4.397540
0.100000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.554488
0.100000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.123407
0.100000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.418766
0.100000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.820696
0.100000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.137536
0.100000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.825930
0.100000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.171024
0.100000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.415383
0.100000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -2.715673
0.100000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -2.703914
0.100000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -4.181867
0.100000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.196330
0.100000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.903561
0.100000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.429628
0.100000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.016735
0.100000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.834857
0.100000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.439614
0.100000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -7.966479


==> FRIEDGRIDv2/FRIEDv2_0p3Msol_fPAH0p1_growth.dat <==
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -8.198741
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -9.249956
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.954681
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -12.230584
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.705555
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.314458
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.971221
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.001154
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -12.947682
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -8.853431
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.732159
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -9.954027
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -9.786750
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.664532
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.114315
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.132947
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.443451
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.214825
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.198860
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -9.346845
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.237116
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.611932
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -10.413245
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.108188
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.795633
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.544535
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.905509
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.117588
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.299057
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.589787
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.311408
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.839682
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.681625
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.202147
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -6.848164
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.999012
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.094855
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -9.279173
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.064724
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.461586
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -10.839682
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.742772
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.105025
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.424295
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.496020
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.615304
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.197625
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.439127
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.123521
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -11.746775
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.517776
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.847272
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -9.020103
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -10.623857
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.485144
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.598404
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.542390
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.435697
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.773086
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.363427
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.616079
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.837807
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -8.123066
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.699531
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -9.558409
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.236839
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.972210
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.845560
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.032548
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.306951
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.399110
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.892185
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.992396
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.304473
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.046282
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.555812
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.276907
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.147462
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.796039
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.031964
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.548952
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.711736
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -7.684396
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.810943
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.516371
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.461586
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.457372
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.274055
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.802320
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.291690
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.849476
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.307627
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.368678
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.138760
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.852144
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.167324
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.505556
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.249935
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.008115
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.967746
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -7.852382
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.253168
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.770571
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.140206
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.160092
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.849476
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.428129
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.400443
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.530935
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -8.299120
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -9.055630
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -10.065996
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -10.964252
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.078020
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.754500
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.121563
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.439541
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.445901
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -7.496020
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -8.253825
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -9.477458
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.635724
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.782859
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -11.993986
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.297295
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.445604
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.602219
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.770783
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -7.796039
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -8.052852
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -8.966178
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.138303
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.086122
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.919518
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.168939
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -5.667103
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.214825
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -6.347015
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -7.212670
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -8.237116
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -8.664135
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -9.586659
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.131737
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.496020
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.086561
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.865528
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.214825
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.545581
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.346845
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -7.586717
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -8.611932
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -8.641112
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.592930
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.711361
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.102097
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.695256
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.796039
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -7.589787
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.461586
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -8.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.395967
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.645862
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.548952
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.347294
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.329253
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.297950
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.277639
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.469338
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.980361
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -9.426417
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.503231
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.074290
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.856882
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.360124
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.302096
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.296658
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.645862
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -6.697813
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -7.433851
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -8.948690
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.649453
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.460632
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.171083
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.371491
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.357560
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -5.969168
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -6.482182
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -6.804312
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -7.408118
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -8.666833
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -10.486543
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.950330
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.191787
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.759737
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -5.356124
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.967746
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.352614
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.699376
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -7.250246
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -8.014740
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.125927
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.039577
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.167428
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.311736
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -5.043185
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.698601
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -6.189441
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.586778
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -7.135397
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -8.115810
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.179878
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.645862
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.008115
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.548952
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.452042
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -5.770783
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -6.427461
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -6.589787
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -7.311408
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -7.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -8.892950
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.286935
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.202147
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.290251
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.209222
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.164305
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.140355
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.107717
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.086300
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.066937
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.121642
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -9.963807
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.538715
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.259509
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.166106
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.118096
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.217297
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.153828
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.359189
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -6.957432
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.102668
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -9.971465
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.482589
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.230841
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.493986
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.612852
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.116977
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.323718
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -6.635425
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.083835
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -8.805276
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.830952
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.291200
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -4.875772
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.688221
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.027492
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -5.988609
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.218592
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -6.575321
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.027533
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.412225
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.600337
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.980234
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -4.187186
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.140944
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.591592
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.263422
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -6.551619
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.510720
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -6.965289
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.194253
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.991850
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -3.501112
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.882765
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -5.495392
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -6.212911
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -6.434510
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.864807
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -6.965033
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -7.925833
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.946386
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -8.865589
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.058798
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.933878
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.872929
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.858905
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.756740
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.802843
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.794994
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.209379
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.014480
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -8.595569
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.121251
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.962864
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.876922
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.146795
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.261723
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.325288
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -6.715615
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.521011
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.370167
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.548952
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.123622
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.412725
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.746058
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.265151
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.168256
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.613791
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.810066
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -7.565886
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.307753
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -8.658714
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.914772
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.628080
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.950662
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.216570
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.332557
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.445535
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.742564
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.479900
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.210160
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.329838
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.922622
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.432227
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.754700
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.121540
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.265896
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.407938
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.768484
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.437907
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.084360
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.430439
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.921524
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -4.988467
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.672160
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.989716
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.195886
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.325925
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.801998
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.316673
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.843222
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.202147


==> FRIEDGRIDv2/FRIEDv2_0p3Msol_fPAH0p1_ism.dat <==
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -8.402524
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -9.341870
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.993937
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -12.088202
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -12.928235
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -13.158420
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.959499
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.095785
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.002421
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -8.903982
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.480781
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -11.685168
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -12.367934
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -12.247638
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.106823
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.250309
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.488461
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.225767
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.531378
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.946653
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.414987
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.685247
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.830565
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.401548
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.815412
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.564887
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.911205
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.117588
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.084483
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.672648
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.311408
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.107843
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.742772
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.202147
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.695306
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.105237
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.117588
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -9.299057
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.284888
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.461586
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -10.839682
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.742772
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.105025
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.434225
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.496020
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.637575
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.266708
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.602466
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.443755
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -11.772774
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.543100
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -8.305435
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -9.573678
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -10.915420
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.450735
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.834798
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.490895
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.127008
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.020010
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.318742
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -7.404701
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -7.977226
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.123245
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.420812
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.860525
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.057631
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.980173
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.245418
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.004405
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.365296
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.399110
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -7.829820
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -8.768098
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.701097
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.090322
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.580784
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.984747
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.292196
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.796039
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.696110
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.548952
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -7.294781
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.389612
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.208809
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.510109
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.685385
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.628754
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.395967
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.299057
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.548952
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.849476
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.999403
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.561970
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.968078
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -9.012391
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -9.895250
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.505556
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.249935
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.008115
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.967746
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.212670
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.253229
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.770571
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.140206
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.309580
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.849476
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.440655
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.514708
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -8.253163
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -9.255675
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -10.097111
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.022941
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.791817
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.967379
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.098356
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.347678
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.848214
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -7.396469
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -8.071615
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.049352
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -9.791569
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.506141
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.154926
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.012678
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.083205
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.357685
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.221109
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -7.243083
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -7.842966
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -8.826989
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.713596
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -10.059137
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.967329
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.298783
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.054240
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.300451
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -5.249935
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.839793
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -7.593187
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.624673
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.188946
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.568312
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -11.233643
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.271289
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.496020
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.249935
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.865589
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.236290
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.559081
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.143500
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.719275
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.150572
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -11.654095
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.592930
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.772091
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.115760
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -5.022038
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.796039
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.032627
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.461586
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -8.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.395967
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.645862
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.548952
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.353344
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.360084
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.513944
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -8.041465
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -8.475521
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -9.215897
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -10.859760
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.217170
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.806781
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.984156
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.492367
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.986141
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.499833
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -8.036533
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -8.410909
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -9.072264
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -9.620148
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.848917
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.425149
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.273319
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.386224
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.727047
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.343377
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -7.910339
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -8.281433
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.898344
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.322768
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -10.966149
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.044233
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.259427
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.487145
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.445123
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -7.173990
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -7.784970
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.169381
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.801116
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -9.206209
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.175276
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -9.997845
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.143052
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.744645
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.150316
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.004117
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.667814
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.056972
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.657224
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.676472
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.222029
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.645862
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.008115
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.033129
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.452042
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.857358
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.557642
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.880332
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.164058
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -9.030027
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -8.892950
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.299057
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.202147
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.290934
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.234740
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.239896
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.415084
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.678802
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -8.179618
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.118664
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.038314
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.642062
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.904840
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.325250
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.738337
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.155470
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.539797
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.783782
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.177816
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.008478
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.865017
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.321000
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.744556
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.959828
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.529250
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.015739
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.446945
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.702448
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.081841
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.782034
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.741277
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.247395
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.504996
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.909218
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.290152
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.884713
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.354815
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.618777
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.006513
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.737926
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.700684
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.856441
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.108156
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -4.782834
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.927370
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.749200
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.261853
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.534368
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.925520
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.865886
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.109188
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.989408
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -3.311736
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.404657
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.589303
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.075087
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.428179
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.790445
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.598662
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.143437
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.946386
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -8.865589
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.061055
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.863787
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.878138
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.772072
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.752799
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.035069
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.575210
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.775233
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.230158
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.707828
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.083058
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.541826
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -7.027660
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.941347
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.451510
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.850364
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.242334
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.611529
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.163074
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.542413
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.946104
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.634368
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.061807
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.359956
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.532841
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.745596
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.064104
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.562447
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.078042
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.450104
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.790739
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.448230
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.756957
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.246252
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.405138
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.693067
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.053327
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.498938
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.944513
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.334728
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.997280
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.107458
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.507663
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.027665
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.412735
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.625342
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.987369
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.518172
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.758260
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.022397
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.525228
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.310307
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.015106
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.726815
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.106519
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.420476
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.963063
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.206338
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.918691
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.327992


==> FRIEDGRIDv2/FRIEDv2_0p3Msol_fPAH0p5_growth.dat <==
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.449274
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -8.644887
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.313747
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.415012
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.867482
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.731153
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.657605
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -12.227053
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.030391
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -7.826072
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -8.302200
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.249443
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.067338
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -9.973010
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.165158
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -10.894026
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -11.646626
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.328446
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.214825
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -8.772328
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -9.594473
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.237116
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.611932
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -10.311084
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.196424
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.749135
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.342735
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.830065
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.117588
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.299057
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.589787
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.311408
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.839682
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.452294
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.202147
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -6.567902
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.940675
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.075596
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -9.185380
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -8.807391
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.461586
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -10.839682
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.742772
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.105025
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.409042
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.496020
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.514306
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.104968
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.357771
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.400539
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -11.667972
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.472941
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.531024
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -8.058181
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -9.363362
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -10.239507
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -10.495504
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.656137
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.030332
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.875117
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.187117
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.548396
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.708595
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -7.045442
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -8.418568
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -9.428144
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -9.625422
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.542942
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.480343
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.189406
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.157366
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.399110
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.796073
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.880372
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.408646
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.128946
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.311408
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -9.925123
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.025078
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.796039
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.913250
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.548952
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.632199
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -7.684396
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.796039
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.797373
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.461586
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -9.633657
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.224183
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.632876
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.249388
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.849476
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.220342
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.274332
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.523492
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.772126
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -8.656223
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.352300
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.249935
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.008115
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.967746
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -7.800743
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.253168
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.770571
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.140206
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.085500
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.849476
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.385674
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.377401
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.418112
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -7.527528
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -7.870194
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -8.595032
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -10.076447
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.151422
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.798075
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.987498
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.405394
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.379123
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -7.496020
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -7.589787
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -8.461586
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -9.711783
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.471704
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.417676
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.186022
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.380182
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.602219
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.770783
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -7.796039
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -7.936592
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -8.004216
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -9.156071
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -10.640177
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.532499
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.218315
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -4.881769
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.214825
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -6.066711
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -7.212670
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -8.237116
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -8.012391
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -9.140206
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.091737
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.496020
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.023273
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.865528
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.214825
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.496223
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.346845
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -7.503400
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -8.611932
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -8.852957
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.592930
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.411481
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.005628
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.488793
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.796039
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -7.566144
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.461586
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -8.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.395967
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.645862
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.548952
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.293076
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.271703
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.217498
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.198627
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.181753
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.311408
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -7.732750
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -10.489200
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.006458
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.611325
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.312994
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.225419
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.271972
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.645862
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -6.503400
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -6.608755
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -7.492409
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -10.007211
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.065906
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.058736
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.326535
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.252497
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -5.967746
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -6.346845
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -6.503400
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -6.793186
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -7.689840
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -9.649133
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.346452
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.155457
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.780027
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -5.230683
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.967746
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.123608
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.699376
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -6.878216
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -7.235792
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -9.379363
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.059926
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.272622
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.311736
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -5.018850
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.535849
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -5.952467
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.253229
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -6.617323
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -7.169844
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.952077
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.645862
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.008115
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.548952
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.452042
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -5.770783
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -6.017033
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -6.589787
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -7.311408
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -7.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -8.892950
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.226771
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.202147
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.213493
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.945039
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.842979
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.962672
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.015014
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -6.949494
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -6.957328
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -7.288814
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -8.723198
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -9.956242
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.094509
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.049579
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.042085
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.021249
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.036835
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.013830
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -6.689840
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -7.650012
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -8.872093
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -9.830094
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.189851
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.173991
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.579586
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -5.916193
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.078446
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -6.299040
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -6.690343
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -7.583710
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -8.932950
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -9.546212
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.160960
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.525214
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -5.726872
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -5.831601
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -5.993867
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -6.240726
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -6.989860
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.043296
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -8.796039
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.329707
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -4.979183
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.384338
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.684877
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -5.799987
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -5.930361
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.461586
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -6.839682
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -7.892950
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.344049
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -3.833209
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.776464
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -5.620553
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.922971
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -5.895490
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.611932
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -6.551705
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -7.505556
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.946386
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -8.865589
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.083625
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.937790
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.886753
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.800748
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.765680
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.695757
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.716621
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -6.646042
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -7.408646
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -8.220231
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.121178
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.981699
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.889127
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.072571
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -5.836419
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -5.844758
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -5.795514
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.043296
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -7.449583
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.548952
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.125251
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.341284
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.447755
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -5.925301
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.043937
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -5.978471
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.411033
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -6.865284
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -7.513669
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -8.202147
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.707063
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.410283
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.693041
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -5.908025
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -5.861203
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.016558
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.273827
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -6.772378
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -7.408646
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.202147
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.646447
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.122292
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.593321
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.780103
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -5.806967
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -5.992758
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.279304
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -6.794046
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -7.150245
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.399110
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.988960
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -4.702189
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.517245
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.744711
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.774997
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -5.965531
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.228706
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -6.761319
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.161798
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.202147


==> FRIEDGRIDv2/FRIEDv2_0p3Msol_fPAH0p5_ism.dat <==
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -7.787557
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -8.767598
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -9.576584
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -10.570542
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -10.710578
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.512403
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.240443
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.068179
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -12.956513
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.238323
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -6.976793
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -8.602219
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -8.762933
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -9.741239
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.097771
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.590433
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.160121
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -11.939189
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.139289
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -12.865589
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -7.399110
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.105237
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -8.684396
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -9.645862
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.786750
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.074192
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -10.492877
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.794616
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -12.645862
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.115760
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -7.249935
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -8.302200
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -8.853300
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.946386
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.699376
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -9.770571
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.156319
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.031980
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.404383
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -12.547823
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.768679
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.211453
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -9.346845
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.786750
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.458358
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -10.989860
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.043296
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.796039
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -12.865589
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.548952
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -7.768679
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -9.418112
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.496020
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.786750
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.291045
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.201935
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.548952
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.490211
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.745180
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -8.713151
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -10.286263
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -10.819401
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.429425
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.224102
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.038723
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.037567
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.151254
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.761153
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -8.016575
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -8.456650
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.514809
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.174919
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.373103
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.677634
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.055584
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.052419
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.202147
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.349893
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -7.452042
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -8.155391
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.238633
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.589797
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.934473
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.171813
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.255307
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.052429
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.716192
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.008115
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -7.214825
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.047325
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.719550
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.011871
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.183758
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -11.213987
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.309580
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.496020
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -11.865589
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.696078
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.602219
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.852437
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.796039
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.936592
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -9.611932
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -9.989860
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -9.528771
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.212670
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.849476
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -5.860990
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.018850
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.684396
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.946386
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.589787
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.964603
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -9.540665
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.201935
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.408646
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.548952
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.379968
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.400564
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.694436
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -8.330101
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -8.837868
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -9.630089
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -10.871104
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.787541
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.614177
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.180674
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.511861
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -7.072166
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -7.619228
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -8.258075
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -8.695422
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -9.322876
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.766500
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.112072
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.355694
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.178329
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.418091
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.805077
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -7.439798
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -8.110686
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -8.541629
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.192710
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.505755
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.272779
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.041464
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.214252
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -5.699129
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.502105
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -7.293982
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -7.968891
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -8.410113
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.041884
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.893922
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.316598
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.796039
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.849476
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.865589
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.312691
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.108305
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.810150
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.281065
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -8.614308
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.889187
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.395967
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -10.946386
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.115760
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -5.202147
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -5.978630
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.645862
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.050483
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.172973
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -8.839682
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.059409
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -9.962499
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.849476
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.296228
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.285820
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.300580
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.601576
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.905211
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -8.450150
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -9.294063
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.601279
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.151806
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.129519
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.358111
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.863075
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.268032
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -7.697140
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -7.967950
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -8.390410
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -9.115037
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.233926
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.091449
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.129545
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.995897
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.596714
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.131822
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -7.599365
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -7.879124
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.301882
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -8.856898
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.100487
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -10.855192
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.008531
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.319647
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.354266
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -6.992803
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -7.488796
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -7.783068
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.222244
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -8.680262
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.199706
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.087286
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.161959
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.393348
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.016246
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -6.832401
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.389362
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -7.698709
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.161805
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.058984
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.220741
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.061362
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.311736
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -3.865589
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.602219
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.669523
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.288477
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.627825
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -7.982479
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.729501
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.043296
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.645862
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.699129
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.219212
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.020513
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.078832
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.123544
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.275751
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.592045
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -8.217634
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.292998
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -9.932550
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.546391
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.217831
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.480901
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.035072
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.337252
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.520431
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.787177
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.179301
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.101356
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -9.897164
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.415351
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.994080
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.461708
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.887070
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.247422
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.449663
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.729140
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.132646
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.038528
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.625393
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.190658
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.895515
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.245264
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.772486
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.163658
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.380052
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.672701
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.074599
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.875599
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.450322
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.825989
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.191311
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.093738
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.640077
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.088957
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.316431
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.619287
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.075262
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.720220
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.973450
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.548952
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -3.399110
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.188593
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.524276
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.011116
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.245020
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.569051
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.193184
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.024257
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.496020
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.399110
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.064301
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.922053
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.871276
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.793642
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.754196
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.053210
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.592915
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.643820
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.077701
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.449765
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.123928
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.954357
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.226367
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.283696
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.524270
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.747801
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.913861
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.498733
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.034958
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.303471
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.705171
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.588854
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.884000
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.160682
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.320679
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.535503
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.881966
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.448384
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.900113
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.308234
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.756274
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.214854
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.672551
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.019028
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.180594
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.466867
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.846893
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.386511
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.826587
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.223042
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.139533
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.682892
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.350996
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.870023
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.119846
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.378375
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.780040
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.360030
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.708067
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.852609
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.200783
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.005067
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.938597
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.614103
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.905493
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.162691
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.883874
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.121311
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.826316
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.399110


==> FRIEDGRIDv2/FRIEDv2_0p3Msol_fPAH1p0_growth.dat <==
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -8.171135
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -8.117475
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -9.410952
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -10.552064
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -10.897854
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.195540
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.595987
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -12.282963
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.067320
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -8.302200
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -8.576751
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -9.839204
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -9.786750
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.030859
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -10.653322
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -11.356529
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.302863
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.214825
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -8.576751
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -9.346845
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.237116
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.611932
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -10.304651
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.062552
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.712953
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.347421
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.775273
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.117588
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.299057
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.589787
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.311408
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.839682
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.666781
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.202147
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -6.405725
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -7.920761
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.948279
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -9.142318
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -8.821645
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.461586
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -10.839682
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.742772
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.105025
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.398109
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.496020
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.478101
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.132850
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.312654
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.219355
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -11.617036
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.436553
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.493693
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -7.880372
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -8.574000
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -9.326912
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -10.390580
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.238062
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -11.804902
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.584600
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -12.981999
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.524931
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -6.649631
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -6.870029
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -7.600206
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -9.237116
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -9.548112
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.594813
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.314371
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.098393
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.219006
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.399110
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.745157
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.880372
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.408646
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -8.221082
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.311408
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -9.839682
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -10.894890
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.796039
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -11.905371
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.548952
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.587984
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -7.684396
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.796039
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.253229
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.461586
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -9.492877
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.116370
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -10.631503
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.279097
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.849476
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.159626
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.245425
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -7.719024
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -8.728467
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -8.638215
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.380231
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.249935
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.008115
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.967746
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -7.528702
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.253168
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.770571
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.140206
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.048320
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.849476
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.359155
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.342021
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.418112
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -7.307232
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -7.519497
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -8.057667
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -9.196812
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -11.644695
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.660790
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.745449
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.374636
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.357211
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -7.496020
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -7.589787
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -8.461586
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -8.968052
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -10.807995
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.278889
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.185078
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.351489
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.602219
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -6.770783
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -7.796039
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -7.936592
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -7.878216
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -8.835962
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -10.342316
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.532936
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.287735
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -4.845450
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.214825
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -6.014218
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -7.212670
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -8.237116
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -8.012391
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -9.140206
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.067120
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.496020
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -10.971905
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.865528
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.214825
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -6.445896
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.346845
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -7.503400
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -8.611932
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -8.602466
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.592930
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.411498
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -10.965232
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.504331
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.000301
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -7.392848
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.461586
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -8.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.395967
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.645862
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.548952
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.263261
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.217260
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.161343
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.157141
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.136124
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.311408
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -7.406490
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -9.099450
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -11.670445
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.099904
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.290329
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.170204
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.195362
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.645862
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -6.503400
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -6.438224
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -7.331325
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -9.078560
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -11.019977
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.707174
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.257917
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.215252
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -5.967746
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -6.346845
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -6.503400
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -6.548505
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -7.689840
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -9.043296
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -10.760778
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.203390
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -4.844716
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -5.251251
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -5.967746
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.086646
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.699376
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -6.878216
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -7.054530
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -8.505556
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -9.967822
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.299915
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.311736
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -5.018850
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -5.522001
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -5.894086
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -6.253229
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -6.477217
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -6.986545
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.742772
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.645862
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.008115
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.548952
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.452042
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -5.770783
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -5.905193
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -6.589787
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -7.311408
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -7.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -8.892950
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.198879
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.202147
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.076089
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.980231
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.860776
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.995297
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -6.988051
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -6.946349
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -6.952420
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -7.052270
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -8.513734
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -9.712023
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.078197
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.098533
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.015848
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.028924
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -5.986264
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -5.967374
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -6.689840
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -7.592930
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -8.840088
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -9.434973
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.167474
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.119872
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.132332
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -5.689725
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.044308
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -6.255257
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -6.559256
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -7.308490
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -8.557108
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -9.409835
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.050461
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.399678
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -5.571056
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -5.763395
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -5.941012
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -6.187230
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -6.989860
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.043296
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -8.796039
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.069627
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -4.800617
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.287632
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.552035
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -5.692742
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -5.867354
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.461586
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -6.839682
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -7.892950
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.092992
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.063333
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -4.762202
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -5.567143
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.645203
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -5.803778
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.611932
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -6.452032
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -7.505556
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.946386
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -8.865589
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.098121
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.960781
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.902808
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.796112
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.758320
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.723425
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.737189
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -6.486821
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -7.408646
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -8.216382
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.124595
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.978288
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.888366
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -5.867051
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -5.814128
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -5.791553
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -5.759951
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.043296
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -7.357816
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.548952
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.125321
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.124964
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -4.998027
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -5.257150
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -5.677233
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.001656
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.386307
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -6.839376
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -7.493579
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -8.202147
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.508802
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.285503
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.527521
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -5.656066
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -5.785470
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -5.980472
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.264342
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -6.730959
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -7.408646
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.202147
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.629826
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.071524
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.439414
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.603675
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -5.713099
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -5.918337
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.152686
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -6.639482
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -7.159087
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.399110
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.141086
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -4.499156
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.330319
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.539193
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.683328
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -5.917006
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.184295
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -6.619889
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.156247
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.202147


==> FRIEDGRIDv2/FRIEDv2_0p3Msol_fPAH1p0_ism.dat <==
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -8.504924
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -8.560150
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.188660
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -10.586021
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.203279
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.631795
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.481058
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.014459
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.026403
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -8.757377
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.401157
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.315364
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.563987
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.719584
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.417998
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.191417
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -6.339073
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.214825
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -8.921610
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -9.672003
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.237116
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.611932
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.322426
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.177492
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -11.721723
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.249935
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -6.332676
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -7.902653
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.117588
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -9.299057
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.589787
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.311408
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.330040
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.742772
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.299057
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.202147
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.551920
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.105237
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.117588
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -9.299057
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -8.789748
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.461586
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -10.839682
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.742772
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.105025
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.849476
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.434225
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.496020
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.637575
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.197449
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.602466
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.443755
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -11.634483
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.399110
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.448296
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.572527
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -8.279788
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -9.389221
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -10.167735
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.043801
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.006725
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.319644
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.107742
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.355675
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.559858
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -7.338607
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -8.054842
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.074759
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -9.664398
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.561291
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.586065
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.068236
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.098626
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.318916
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.441889
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -7.302200
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -7.880372
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -8.799393
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.424256
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.092826
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.797807
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.305137
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.796039
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.548952
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.548952
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -6.801894
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -7.684396
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.796039
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -8.980037
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.461586
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -11.070068
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.395967
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.299057
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.548952
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.849476
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -7.681998
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.408646
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.483623
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -9.013823
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.176048
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.505556
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.249935
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.008115
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -7.967746
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.212670
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.253229
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.770571
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.140206
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.231796
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.346845
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.849476
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.360391
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.372985
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.515280
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -8.051311
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -8.482716
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -9.106478
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -10.240193
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.614488
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.441084
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.338341
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.458688
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.994272
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -7.485145
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -8.059055
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -8.423099
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -8.988533
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -9.941673
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.942748
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.358689
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.311783
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.016553
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.732904
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -7.318165
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -7.930634
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -8.292788
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -8.841664
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -9.886336
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.206477
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -10.993422
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.048893
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -5.506006
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.451030
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -7.183152
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -7.793749
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -8.237116
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -8.769673
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -9.836268
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.320287
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.496020
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.249935
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -4.865589
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.214825
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.009980
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.666660
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.077876
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -8.611932
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.297572
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.592930
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -9.425940
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.115760
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -4.871844
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.752566
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.267766
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.796039
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -7.951988
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.461586
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -8.989860
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.395967
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.645862
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.548952
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.258640
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.241923
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.252128
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.442048
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.712812
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -8.204942
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -8.833410
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -10.631974
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.023405
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.026243
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.328073
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.801075
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.189094
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -7.581487
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -7.826957
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -8.193413
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -8.734155
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -10.179428
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -11.938869
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.259507
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.004483
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.557150
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.054341
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -7.487328
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -7.744497
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.121448
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -8.642687
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -9.890288
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -10.971299
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -10.848212
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.366854
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.334442
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -6.925378
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -7.392113
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -7.654000
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.041968
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -8.571637
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -9.760193
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.023424
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.278655
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.412380
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.005178
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -6.779243
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.301742
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -7.580609
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -7.975355
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -8.505730
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.065631
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.645862
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.008115
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.968904
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.452042
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.620857
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.219777
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.506868
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -7.940064
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.514420
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -8.892950
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.299057
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.202147
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.103202
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.955321
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.841863
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.891023
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.083417
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.436465
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.915954
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -8.871409
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -9.686592
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.404675
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.144845
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.318803
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.005139
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.287498
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.454409
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.689829
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.000888
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -8.799635
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -9.637760
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.298953
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.069431
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.460037
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.854085
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.180760
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.369325
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.610609
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.961877
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -8.754017
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.485082
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -9.990237
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.631292
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.242850
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.733116
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.099791
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.295742
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.547189
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.894719
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.667913
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.268000
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.649078
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.127711
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.048419
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.615223
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.040327
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.219397
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.511067
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.881793
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.679710
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -8.834296
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.699129
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -3.311736
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.272144
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.484046
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -6.871511
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.189026
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.398116
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.055324
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.150722
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.946386
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -8.865589
0.300000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.096986
0.300000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.945113
0.300000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.874414
0.300000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.793635
0.300000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.754985
0.300000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.936901
0.300000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.561806
0.300000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.390089
0.300000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.037205
0.300000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.379867
0.300000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.125445
0.300000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.977887
0.300000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.218713
0.300000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.965404
0.300000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.438124
0.300000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.573707
0.300000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.836854
0.300000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.394081
0.300000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.915466
0.300000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.278831
0.300000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.452103
0.300000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.295188
0.300000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.837251
0.300000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.103311
0.300000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.266683
0.300000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.433882
0.300000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.751932
0.300000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.381621
0.300000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.733485
0.300000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.170213
0.300000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.768125
0.300000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.205637
0.300000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.638707
0.300000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.947774
0.300000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.117369
0.300000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.354144
0.300000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.715055
0.300000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.287208
0.300000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.760462
0.300000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.028456
0.300000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.093414
0.300000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.764198
0.300000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.288424
0.300000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.819870
0.300000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.050060
0.300000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.298152
0.300000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.719460
0.300000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.265385
0.300000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.570042
0.300000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.798375
0.300000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.144395
0.300000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.263433
0.300000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.863169
0.300000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.467073
0.300000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.775494
0.300000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.089591
0.300000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.844795
0.300000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.116205
0.300000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.837302
0.300000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.250947


==> FRIEDGRIDv2/FRIEDv2_0p6Msol_fPAH0p1_growth.dat <==
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.089987
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.867810
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.698086
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.801120
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.714031
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.488141
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.254230
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.073255
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.908584
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.652021
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.514720
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.313914
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.844768
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -9.835930
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.087780
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.547065
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.591666
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.205719
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.885347
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.762273
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -7.309145
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -7.969872
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.719142
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.097069
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.840125
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.327269
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.845841
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.397846
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.935433
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -7.455553
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.204026
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.268776
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.397846
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.087780
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.612438
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.868716
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.305351
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.652021
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.903249
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.418618
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.627004
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.218009
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.290890
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.153341
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.552463
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.266976
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.753072
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -9.046128
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.426065
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.524729
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.203388
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -12.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.700140
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -8.713578
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -9.799318
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.350443
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.703988
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -10.881299
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.657979
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.515983
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.992351
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.882929
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.413526
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -7.480164
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -8.843418
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.193434
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.720482
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -9.817441
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.661805
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.629769
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.205160
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.541122
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.415200
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.762273
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -8.187522
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.308137
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.255192
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.589879
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.944105
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.556340
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.187944
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.776089
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.762273
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -7.947248
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.869572
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.686631
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.387800
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.762616
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.260530
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.043802
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.684609
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.300936
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.753072
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.131177
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.797050
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.843193
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -9.524729
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.058467
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.845841
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.859183
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.564812
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.849982
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.235932
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.719142
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.552463
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.292558
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.112165
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -9.746283
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.347814
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.000159
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.398251
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.705179
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -9.451746
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -10.945332
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.222684
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.273815
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.471550
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -11.912564
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.542042
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.021707
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.428047
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.930762
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -8.359802
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.644626
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -9.607403
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.278577
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.064718
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.015232
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.162619
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.491476
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.300936
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -7.042038
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -8.132692
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.126810
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.105755
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.734992
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.291806
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.102989
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.704794
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -5.652021
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.903249
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -7.869572
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.618967
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -8.865674
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -8.991453
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.089485
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.297585
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.373895
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.564812
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.543203
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.912094
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.973065
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.688576
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -8.343009
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -10.228205
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.212943
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -10.748931
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.300936
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.903249
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.133449
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.946892
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -7.843193
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.793662
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.290890
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.649373
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.309145
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.311294
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.304820
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.477924
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -8.514969
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -9.661892
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.783114
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.204333
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.993662
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.448883
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.922867
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.314064
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.292025
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.869572
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -7.652550
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -8.509736
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.217498
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -10.683165
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.322501
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.016700
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.312397
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.322945
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.845676
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -6.643560
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -7.681344
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -8.511761
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -10.476073
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.700126
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -10.879248
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.559081
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.390301
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.147453
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -5.736565
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -6.504204
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -7.515521
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.299284
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.038435
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.080099
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.152220
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.801252
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.150506
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.575280
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.053596
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -6.400268
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.391821
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -7.948946
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.393479
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.685827
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.164873
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.946892
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.681036
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.455553
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.903249
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.613924
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.184436
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.587171
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.351693
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.881050
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.043802
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.436200
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.564812
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.229138
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.174752
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.134449
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.089454
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.090973
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.805574
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.589208
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.459796
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.506262
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.033170
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.190240
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.126774
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.077035
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.247416
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.510494
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.051600
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.351893
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.998891
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.224488
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.824025
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.150536
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.945864
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.083148
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.536552
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.810524
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.498118
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.216756
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.673104
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.208580
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.684774
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.332010
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.221017
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.025319
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.472585
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.740396
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.186137
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.878189
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.571811
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.051274
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.206807
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -4.547076
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.615148
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.593333
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.419896
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -6.647845
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.116571
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.919951
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.194521
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.673830
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.433512
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -3.884785
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.660630
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.436338
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.078768
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -6.650541
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.106492
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.140625
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.494756
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.889834
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.532925
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.002277
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.824647
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.731026
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.684688
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.760011
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.848812
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.070106
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.545642
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.411136
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.083534
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.954968
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.834395
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.832366
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.140846
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.273537
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.546539
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.104906
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.103961
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.731552
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.632776
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.018044
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.438539
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.999494
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.591136
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.719330
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.886148
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.206828
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.197772
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.671603
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -8.849982
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.347627
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.851758
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.188460
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.425187
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.563266
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.749741
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.151973
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.945925
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.442955
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.455553
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.480326
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.714960
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.099065
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.404733
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.534371
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.720643
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.156692
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.881304
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.446873
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.700140
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.572025
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.430089
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.994884
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.326358
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.492864
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.757905
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.102671
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.947806
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.303507
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.849982


==> FRIEDGRIDv2/FRIEDv2_0p6Msol_fPAH0p1_ism.dat <==
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.111947
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.084614
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -12.088177
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.350190
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -12.021380
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -13.012234
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.760600
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.105701
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.927129
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.652021
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.493717
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -10.326022
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.822082
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -11.876736
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -12.074958
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -12.219279
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.845641
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.234363
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.870203
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.762273
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -7.812618
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.075393
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -10.082882
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.177590
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.447058
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.514458
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -12.009025
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.845841
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.397846
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.944578
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -7.455553
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.204026
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.268776
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.397846
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.087780
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.612438
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.094127
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.482139
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.652021
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.903249
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.418618
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.050943
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.218009
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.290890
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -11.183180
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.552463
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.497625
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.753072
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -9.773057
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.696785
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.524729
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.891903
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -12.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.700140
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -8.117609
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.165040
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.029224
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.409890
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.845423
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.954356
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -13.208582
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.333324
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.617862
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.214851
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.246132
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -9.747109
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.377159
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.863417
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -11.040983
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.769238
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -12.165968
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.121162
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.782309
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.405872
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -7.708816
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.119633
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.787123
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.102019
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.219337
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.622867
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.499892
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.272082
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.668421
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.942608
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.609186
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.008456
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.539321
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.448508
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.128129
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.776074
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.043802
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.849982
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.300936
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.005035
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.526585
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.817904
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.843193
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -9.710225
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.053003
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.845841
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.859183
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.564812
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.849982
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.348889
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.719142
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.552463
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.843193
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.524729
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -9.746283
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.566265
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.000159
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.416291
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -8.366082
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -10.307674
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.013007
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.312397
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.531297
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.165499
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.083989
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.876765
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.233151
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.384116
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -8.187173
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -9.922131
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.521951
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.791570
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.689679
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.835949
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.947913
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.410606
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.141603
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.889502
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -7.961424
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.491416
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -10.054842
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.181613
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.794648
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.478176
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.262590
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.560834
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.819154
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -7.767253
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.004258
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.342617
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.432878
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.030144
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.917873
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.262497
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.622454
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -6.203446
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.542217
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.415389
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.879692
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.935904
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.313149
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.932990
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.528585
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -10.748931
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.300936
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.930217
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.434574
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.952889
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.180726
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.762616
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.290890
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.649373
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.309145
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.322719
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.356284
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -8.207624
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -9.781262
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -10.823499
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.706831
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.987783
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.913139
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.623156
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.299062
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.626220
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.409621
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -8.227464
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -9.450540
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.406999
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.681058
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.159034
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.003924
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.244905
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.245141
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.435057
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -7.262202
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -8.086686
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.202942
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.097566
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.510317
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.592985
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.024838
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.584784
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.181801
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.411382
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -7.121378
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -7.968011
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.940663
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.490715
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.007836
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -11.596443
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.022029
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.554781
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.150506
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -5.856598
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.981517
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.833536
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.561214
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.803694
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.644961
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.858886
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.966251
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.946892
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.652021
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.010731
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.811533
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.313351
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -8.055188
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.111090
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.636101
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.784531
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.043802
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.748931
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.564812
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.232638
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.212455
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.404366
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -8.100145
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -8.703461
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -10.103203
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -10.069261
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.951455
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.772887
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.136498
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.297508
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -7.046070
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.559111
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -8.190812
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -8.718047
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -9.820726
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.792693
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.539848
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.584499
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.838578
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.251300
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.904999
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.470140
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -8.086629
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -8.612799
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -9.472979
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -9.418058
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.443984
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.511637
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.807170
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.977220
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.788855
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -7.388454
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -8.009280
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.488694
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -9.079077
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -9.285665
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.984445
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.322942
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.356028
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.773545
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.066506
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.333725
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.892096
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.349956
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.764573
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.095845
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.072208
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.531124
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.849982
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.692367
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.145874
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.076213
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.620608
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.703159
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.536487
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.690537
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.494756
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.406055
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.849982
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.289903
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.787929
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.707048
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.656371
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.810089
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.193833
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.096226
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -9.004082
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.503743
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.978187
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.942952
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.701518
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.432230
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.248370
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.822123
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -8.001951
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.308372
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.831257
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.406503
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.704569
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -6.119399
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.816014
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.167879
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.589108
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.788339
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.960987
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.246927
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.791771
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.203740
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.621636
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.206021
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.769087
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.120209
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.508877
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.677040
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.956180
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.211774
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.740183
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.231166
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.528876
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.465914
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.643640
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.894042
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.379005
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.648921
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.914561
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.202579
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.753094
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.060887
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.027524
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.698294
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -4.773825
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.443535
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.989031
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.331335
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.780410
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.312062
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.175213
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.458896
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.849982


==> FRIEDGRIDv2/FRIEDv2_0p6Msol_fPAH0p5_growth.dat <==
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.502520
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.602275
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.304077
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.129067
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.562856
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.401309
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.686279
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -12.827532
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.633761
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.652021
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.267306
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.570570
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.829267
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.110424
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.087780
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.534859
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.591666
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.276476
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.748931
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.762273
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -7.309145
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.961236
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.719142
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.097069
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.840186
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.327269
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.845841
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.602262
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.857166
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -7.455553
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.204026
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.268776
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.397846
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.087780
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.612438
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.883145
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.217948
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.652021
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.903249
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.418618
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.420770
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.218009
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.290890
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -10.883966
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.552463
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.169644
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.753072
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.932244
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.356816
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.524729
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.081017
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -12.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.700140
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.458739
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -8.521087
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.279546
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.488488
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -10.709876
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.481016
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.403804
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.367899
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.738997
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.487967
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.498620
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -8.923746
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.619603
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.842617
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -9.558446
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.156641
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.917567
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.710768
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.397846
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.655441
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.762273
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -7.318048
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.610190
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.271831
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.538146
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.476831
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.198433
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.128586
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.797122
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.762273
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -7.909270
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.186256
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.892296
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.387800
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.762616
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.291920
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.247858
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.615794
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.300936
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.753072
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.288258
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.797050
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.843193
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -9.524729
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.374049
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.845841
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.859183
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.564812
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.849982
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.152992
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.719142
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.552463
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.145180
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.008501
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -9.746283
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.282777
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.000159
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.359372
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.357818
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.913169
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -9.127546
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -10.193199
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.161186
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.692364
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -11.956752
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.487661
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.094321
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.364346
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.753072
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -7.024019
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -8.287495
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -9.077813
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -9.919812
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.341696
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.557867
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.355360
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.332431
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.300936
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.603230
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -7.719142
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -8.312833
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -8.884076
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.301159
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -9.821911
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -10.988705
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.749679
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -5.652021
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.903249
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -7.869572
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.397846
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -8.800348
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.159403
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -9.727954
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.068772
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.284586
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.564812
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.212235
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.869572
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.943786
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.688576
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -8.468171
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.998538
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.102816
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -10.748931
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.300936
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.903249
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.133449
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.094055
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -7.843193
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.848696
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.290890
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.649373
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.309145
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.248168
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.238785
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.200058
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.342411
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.655371
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -8.476468
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -10.317513
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.767324
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -11.910505
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.614475
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.252374
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.180599
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.869572
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.661722
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -7.538146
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -7.898379
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -9.961153
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.459142
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -11.941495
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.162065
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.247844
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.665363
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -6.220657
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -6.731131
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -7.688576
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.063392
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.309683
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -10.612002
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.385026
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.331074
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.000159
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -5.533416
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -6.268776
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.660533
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.995667
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -7.775497
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -9.082804
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -9.961244
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.757473
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.150506
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.680592
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.053596
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -6.268776
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -6.596437
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -7.237622
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.063392
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.383752
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.059248
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.946892
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.557220
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.455553
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.903249
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.133449
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -6.546271
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.538146
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.117326
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.565550
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.043802
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.336016
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.564812
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.953485
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.863973
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.864822
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.992423
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -6.945705
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -6.965317
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.050369
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -8.090836
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.045147
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.729081
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.026035
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -5.989291
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -5.985498
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.247416
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.149913
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.342610
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -7.043623
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -8.546343
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -9.652266
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.492170
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.192602
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.634762
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.921295
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.397846
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.455961
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.063392
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.591666
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -8.449294
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.657757
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.104781
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.376731
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.733056
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -5.924489
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.185286
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.397550
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -6.691656
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.177249
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.494756
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.459859
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.920373
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.130735
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.670886
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.920956
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.111069
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -6.353994
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.637820
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.116654
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.236022
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.293182
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.351224
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.406192
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.567055
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -5.965140
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -6.047296
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -6.387800
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.641310
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -7.122731
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.494756
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.563286
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.357757
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.062475
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.866018
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.752107
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.666433
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.626428
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.823780
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.664583
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -6.956093
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -7.691825
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -8.761912
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.961020
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.840928
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.841543
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -5.846302
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -5.853075
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -5.912962
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -6.389953
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.557399
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.125353
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.542015
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.982013
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.170818
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.696229
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.154493
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.317922
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.289730
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.773098
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -7.202562
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.397846
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -8.849982
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.869736
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.581281
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.895010
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.014508
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.066288
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.292479
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.577886
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.344326
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -7.708488
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.455553
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.948244
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.464373
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.834103
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.987695
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.089272
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.323615
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.607919
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.197109
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.097069
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.700140
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.307175
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.168297
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.732451
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.966944
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.086007
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.281883
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.602066
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.170769
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.388812
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.849982


==> FRIEDGRIDv2/FRIEDv2_0p6Msol_fPAH0p5_ism.dat <==
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -8.706477
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -9.806673
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -9.933345
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -10.695861
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.073579
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.790483
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.496229
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.334007
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.201252
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.455553
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -7.818943
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.053596
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.018482
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.084400
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.472517
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.925847
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.655551
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.122972
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.657033
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.309145
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -7.849982
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.555111
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.133449
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.097069
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.237622
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.524729
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -10.942751
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.052072
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.097069
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.564812
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -7.700140
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -8.753072
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.318731
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.397846
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.149913
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.218009
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.599875
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.558552
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.717405
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -12.983470
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.300936
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.212235
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.806730
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -9.797050
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.237622
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.852957
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.441236
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.494756
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.247416
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.309145
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.000159
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.290441
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -9.869572
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.946892
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.237622
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.693046
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.441236
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.649373
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -12.748931
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.000159
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.505549
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -9.443309
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.587817
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.365271
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.394917
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.845188
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.632945
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.431183
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.728968
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.084953
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -7.516075
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -9.269296
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.128521
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.311805
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.546945
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.914582
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.504597
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.204858
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.803590
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.652021
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -7.390410
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -8.347841
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.502397
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.841392
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.013515
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.499148
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.029736
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.229500
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.752889
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.234203
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.711047
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.140508
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.819247
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.125766
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.263958
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.051723
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.484126
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -10.758632
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.946892
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.309145
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.000159
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.053596
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.236282
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.247416
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.387800
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.063392
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.441236
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -9.930591
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.661722
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.300936
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.564812
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.467902
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.133449
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.397846
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.039661
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.414477
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -9.990870
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.649373
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.859183
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.000159
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.377128
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.602101
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -8.502129
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -9.841567
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.198313
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.926551
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.963588
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.424475
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.551503
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.095724
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.744193
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -7.574102
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -8.484779
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.715379
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.131605
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.555429
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.829993
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.179604
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.524036
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -11.989817
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.505173
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -7.419339
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -8.346176
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.462781
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.840062
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.754462
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.145134
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.293899
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.561169
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.652021
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.760215
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -7.254496
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.215181
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.043096
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.279417
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.478957
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.687411
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.243434
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.247416
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.300936
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.767063
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.089570
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.980679
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.555362
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.736125
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.296880
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.919196
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.845841
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.397846
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.564812
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -5.652021
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.867465
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.719142
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.097069
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.037544
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.671671
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.290890
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.502965
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.406055
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.300936
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.238815
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.267810
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.566160
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -8.181151
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -8.712400
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -9.760606
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.402093
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.779995
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.557262
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.090655
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.390461
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.156761
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.717764
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -8.301948
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -8.736032
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -9.601256
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -10.618840
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.098026
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.609120
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.070970
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.324313
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -7.019307
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.633371
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -8.220003
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -8.627345
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.985941
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -10.973852
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.322178
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.455231
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -10.962003
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.056584
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.899993
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -7.544641
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.152189
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.536852
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.293672
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.786767
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.207835
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.421180
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.362400
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -5.634198
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.779140
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.465547
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.077049
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.473825
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.556423
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.914569
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.210443
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.406055
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.762273
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.217333
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.652818
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.290221
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.791357
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.894125
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.748806
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.836965
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.494756
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.097069
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.150506
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.111225
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.029172
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.071693
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.347449
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.599266
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -8.045447
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -8.950454
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.605339
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.574446
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.754180
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.163221
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.769715
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.280734
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.644544
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.863128
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.191135
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.804116
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.510843
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.330374
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.517725
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.201116
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.751025
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.201790
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.589623
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.818019
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.142566
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.752892
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.471418
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.221571
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.411900
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.228361
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.645864
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -7.133071
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.529129
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.770287
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.087981
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.700219
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.340429
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.926162
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.150506
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.892974
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.542201
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.077050
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.497858
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.746339
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.091305
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.782308
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.956914
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.446265
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.000159
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.707155
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.435284
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.980734
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.255362
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.665660
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.029957
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.544807
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.018763
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.849982
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.943650
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.798874
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.735191
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.673411
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.758499
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.159011
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.878222
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.860231
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.390379
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.683324
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.914166
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.888672
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.364686
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.078049
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.594824
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.909670
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.136689
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.759201
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.328951
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.727818
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.533963
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.377543
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.042520
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.339951
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.514541
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.727937
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.100971
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.699331
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.237933
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.464955
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.927980
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.430510
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.869988
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.245457
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.436207
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.689805
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.030574
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.636403
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.096490
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.265828
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.484385
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.023281
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.617984
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.127848
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.394583
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.662379
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.999935
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.631965
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.990429
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.756099
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.813531
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.562501
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.313784
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.856812
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.151751
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.598462
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.210224
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.131770
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.511889
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.849982


==> FRIEDGRIDv2/FRIEDv2_0p6Msol_fPAH1p0_growth.dat <==
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -8.530844
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -9.662304
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.379331
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -10.961533
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.247859
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.355140
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.650146
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -12.911694
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.896321
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.652021
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -7.762273
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -8.581135
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.693493
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -9.686273
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.087780
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.547509
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.591666
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.077373
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.879081
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.762273
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -7.309145
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -7.947413
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.719142
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.097069
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -9.838594
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.327269
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.845841
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.397846
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.804553
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -7.455553
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.204026
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.268776
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.397846
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.087780
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.612438
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.829459
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.181285
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.652021
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.903249
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.418618
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.335419
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.218009
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.290890
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -10.884572
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.552463
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.061054
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.753072
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -8.884201
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.322789
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.524729
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.068563
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -12.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.700140
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.414616
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -7.920922
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -9.549880
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -10.925196
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.034649
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.101544
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.429888
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.039081
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.655326
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -12.932792
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -6.471114
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -7.903249
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -8.719142
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.494654
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -9.525170
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -9.853589
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.804199
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.468360
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.397846
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.113951
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.762273
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -6.945277
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -8.311922
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.372234
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.538146
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.479898
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.105954
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.152555
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.735327
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.762273
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -7.903249
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.869572
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.747185
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.387800
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.762616
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.018766
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.043802
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.541939
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.300936
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.753072
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.209730
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.797050
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.843193
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -9.524729
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.057562
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.845841
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.859183
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.564812
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.849982
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.110648
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.719142
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.552463
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.161416
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -8.962835
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -9.746283
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.238559
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.000159
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.325815
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.320192
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -7.719142
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -8.316306
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -8.965052
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -10.005907
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.399717
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -11.952881
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.381715
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.928123
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.330662
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.753072
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -6.615020
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -7.748931
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -8.382026
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -9.537796
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.202057
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.392631
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.107123
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.329785
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.300936
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.603230
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -7.719142
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -7.753908
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -8.459879
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.333562
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -9.722260
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -10.844984
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.690011
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -5.652021
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.903249
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -7.869572
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.397846
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -8.341988
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -8.705736
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -9.526891
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.268774
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.245245
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.564812
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.212235
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.869572
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.797050
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.688576
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -8.822059
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.409735
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.115626
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -10.748931
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.300936
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.903249
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.133449
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.037186
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -7.843193
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.905235
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.290890
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.649373
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.309145
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.183372
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.186021
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.160195
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.079299
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.219343
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -7.619712
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -8.666760
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.409376
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.354359
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.376937
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.221513
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.130138
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.869572
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -6.661722
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -7.538146
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -7.762616
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -8.521500
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.120545
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.014663
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.972368
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.216212
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -5.665363
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -6.220657
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -6.525395
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -7.688576
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.063392
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -8.311613
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -10.711277
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.840499
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.213860
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.000159
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -5.514108
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -6.241355
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -6.470965
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -6.952453
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -7.172654
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -8.290890
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -9.953495
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.818202
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.150506
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.693710
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.053596
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -6.268776
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -6.510527
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -7.237622
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.063392
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -8.102496
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.977694
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.946892
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.192266
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.455553
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.903249
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.133449
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -6.351637
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.538146
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -7.912962
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.441236
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.043802
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.202376
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.564812
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.946982
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.878620
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.869852
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.909277
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -6.927700
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -6.854470
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -6.916073
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -7.888339
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -9.546854
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.497047
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -5.954214
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.024628
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -5.962265
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.247416
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.149913
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.075596
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -6.887964
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -8.341032
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -9.472683
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.150506
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.164387
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.108020
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.568796
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.397846
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.266354
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.063392
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.591666
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -8.242867
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.262115
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -9.802758
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.263935
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.572771
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -5.756865
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.021660
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.219997
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -6.612438
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -6.952026
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.494756
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.397846
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -9.762273
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.123882
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.541483
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.713249
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -5.979655
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -6.167964
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.442512
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -6.901573
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.053832
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.092069
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.282966
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.580211
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.507301
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -5.719142
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -5.970568
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -6.387800
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.445554
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -6.910415
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.494756
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.565022
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.059574
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.973227
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.880327
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.787640
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.660050
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.712555
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.632543
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.723249
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -6.951405
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -7.516183
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -8.576585
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.978106
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.842114
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.779525
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -5.761137
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -5.830588
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -5.912962
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -5.893491
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.288033
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -7.797050
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.495046
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.982132
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -4.982388
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.104028
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -5.519621
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.066840
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.238185
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.607152
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -7.022993
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.397846
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -8.849982
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.682807
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.442407
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.720199
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -5.832151
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -5.971932
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.180915
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.405923
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.344326
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -7.694576
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.455553
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.870137
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.263601
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.634729
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.780968
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -5.958000
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.123414
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.406117
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -6.956093
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.097069
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.700140
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.950304
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.015369
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.627832
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.798675
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -5.934713
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.115171
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.419881
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -6.875440
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -7.438315
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.849982


==> FRIEDGRIDv2/FRIEDv2_0p6Msol_fPAH1p0_ism.dat <==
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -8.966598
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.343964
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.905166
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.331481
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.230753
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.775283
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.833453
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.099899
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.921983
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.652021
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.256600
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.653926
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.264515
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.352748
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.673774
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.117015
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.277314
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.231630
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.887422
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.762273
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -7.613392
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.450023
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.719142
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.097069
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.153960
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.624516
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.598720
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.845841
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.397846
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -12.803955
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -7.455553
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.204026
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.268776
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.397846
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.087780
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.612438
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.928724
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -10.998626
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.359893
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.652021
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.903249
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.418618
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -9.728502
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.218009
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.290890
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -10.891012
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -12.552463
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.381585
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.753072
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -9.716114
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.247416
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -9.696785
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.524729
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -10.855543
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.916689
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -12.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -13.700140
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.445734
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -8.389776
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.061115
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.262031
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.395682
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -12.076879
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.349241
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.521983
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.713155
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.442767
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -7.036588
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -8.220425
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.049908
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.370298
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.791877
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.997770
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.743385
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.210985
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.773030
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.513152
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -7.055479
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -7.964891
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.539652
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.949935
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.157599
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.665836
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.395488
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.266075
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.754637
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.762273
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -7.957805
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.041907
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.179434
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.417797
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.320715
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.891557
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.043802
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.849982
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.300936
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -7.753072
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.440443
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -8.797050
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -8.845775
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -9.598779
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.053003
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.845841
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.859183
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -12.564812
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.849982
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.214451
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.719142
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -8.552463
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -8.566361
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.472406
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -9.746283
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.404374
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.748931
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.000159
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.335482
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.394977
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -8.115481
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -8.993761
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -9.836083
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.006424
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.213437
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.185001
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.442396
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.608212
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.605613
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -7.412939
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -8.177474
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.006646
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -9.653311
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.565602
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.716279
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.978837
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.813155
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.522755
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.445519
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -7.255924
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -8.060740
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -8.885895
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.491950
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.532216
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.172618
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.304822
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.883067
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.700140
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.225147
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -7.121116
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -7.957860
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.790181
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.274098
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.111670
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -11.032811
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.321444
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.859183
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -11.500324
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.634365
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.975575
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.869572
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.642387
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.781713
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.254153
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.887249
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -9.713851
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -10.748931
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.150506
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.300936
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.903249
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.205117
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.104338
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -7.924863
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.881023
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.290890
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.649373
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.946892
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -11.309145
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.188219
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.221292
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.404240
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.888961
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -8.247397
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -8.951804
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -10.151576
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.443575
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.311929
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.485424
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.350377
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.085414
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.584007
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -8.073908
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -8.380612
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -8.854109
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -9.880508
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.839626
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.342119
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.527659
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.308962
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.950150
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.503356
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -7.999000
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -8.309196
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.763225
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.868808
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -10.967019
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.661581
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.492621
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.046815
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.840640
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -7.425807
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -7.940781
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.245848
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.683018
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.009048
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.041853
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.699816
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.150506
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -5.620118
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.729079
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.357520
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.895784
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.145375
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.399944
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.703070
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.989522
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.946892
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.652021
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.962691
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.479521
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.184257
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.602485
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.880343
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.459662
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.816072
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.043802
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.748931
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.564812
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.999194
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.843892
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.894701
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.045610
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.351701
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.594301
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -8.296292
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.460081
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.345528
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.798849
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.055847
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.580727
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.205393
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.508915
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.687917
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.914600
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.336716
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.250560
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.208205
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.584371
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.206999
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.700163
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.110953
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.448420
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.620406
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.886658
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.294643
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.172388
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.906612
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.433410
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.145912
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.593288
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -7.039308
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.394260
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.583852
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.822590
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.263621
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.078128
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.756696
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.138212
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.651797
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.480882
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.979613
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.382219
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.575075
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.829151
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.287513
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.921959
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.404288
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -9.849982
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.588273
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.249919
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.883335
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.263607
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.373417
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.820885
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.365095
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.494756
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -8.493855
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.849982
0.600000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.941344
0.600000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.838685
0.600000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.743398
0.600000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.674788
0.600000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.682882
0.600000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.121217
0.600000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.683254
0.600000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.821455
0.600000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.119041
0.600000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.626809
0.600000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.969697
0.600000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.852355
0.600000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.311387
0.600000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.257356
0.600000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.562621
0.600000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.698381
0.600000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.014102
0.600000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.677957
0.600000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.102418
0.600000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.491538
0.600000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.418863
0.600000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.676097
0.600000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.984740
0.600000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.249652
0.600000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.418556
0.600000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.621748
0.600000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.934658
0.600000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.591961
0.600000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.069954
0.600000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.395350
0.600000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.933097
0.600000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.454461
0.600000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.814509
0.600000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.182454
0.600000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.359167
0.600000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.576217
0.600000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.877210
0.600000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.524953
0.600000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.888886
0.600000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.343923
0.600000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.456018
0.600000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.987126
0.600000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.619749
0.600000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.099027
0.600000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.244113
0.600000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.579216
0.600000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.899225
0.600000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.526633
0.600000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.916001
0.600000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.969292
0.600000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.433057
0.600000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.215919
0.600000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.280184
0.600000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.760128
0.600000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.144101
0.600000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.459628
0.600000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.948559
0.600000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.152266
0.600000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.398024
0.600000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -8.849982


==> FRIEDGRIDv2/FRIEDv2_1p0Msol_fPAH0p1_growth.dat <==
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.816196
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.006554
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.322409
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.886332
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.539273
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.680644
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.332338
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -14.000000
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.888046
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.786661
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.077574
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.423213
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.865910
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.746578
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.204697
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.740737
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.182485
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.842860
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.465217
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.429708
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.857098
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.274852
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.429708
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.896580
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.032375
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -8.753378
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.246487
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.730585
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.549117
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.773073
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.645511
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.087583
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.346924
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.633675
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.541729
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.953135
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -9.992671
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.403321
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.827495
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.580121
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.332798
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.507572
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.202312
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.272296
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.955852
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.081032
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -8.651428
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.967221
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.786338
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -12.397012
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.172697
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.601856
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.553451
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.969910
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.845587
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.631699
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.122702
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -8.595680
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.487935
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.839982
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.396478
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.679437
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.898768
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.033082
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.730585
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.984122
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -7.181949
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.476731
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -8.935939
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.521311
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.944941
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.364473
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.526618
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -12.020145
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.540159
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -7.023539
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.871839
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.431109
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.939699
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.387960
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.090401
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.279395
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.638639
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.816860
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.386301
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.158475
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.720438
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.396132
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.353894
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.993491
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.633675
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.638639
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.799670
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.465217
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.295708
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.026835
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.474548
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -9.941376
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.766703
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.122316
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.053622
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.358798
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.592361
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.286109
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.039556
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.399455
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.628880
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -8.442549
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -10.367805
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.490194
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.070715
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.508615
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.516540
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.869072
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.472697
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.524164
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.356640
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -8.051995
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.186211
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.091670
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.424726
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.396132
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.494373
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.095703
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.962051
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.984122
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.483211
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -7.853797
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.648630
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.741124
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.218108
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.885999
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.046405
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.376305
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.580121
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.654914
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.560117
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.862039
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -7.476702
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.542473
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.543603
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.964694
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.177942
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.730585
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.896580
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -5.963876
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.790320
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -8.051847
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.429708
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.174301
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.857098
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.623528
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.832459
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.735549
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.299032
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.466369
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -9.205889
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -11.926548
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -12.572993
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.429914
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.451170
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.781429
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.495658
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.141674
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.289112
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.526091
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.865140
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -9.711648
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.135526
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.280354
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -10.875792
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.995034
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.083348
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.346923
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.305263
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.392979
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.829567
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.267955
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -9.278386
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.624551
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -10.153040
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.082949
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.701606
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.439232
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.278142
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.301084
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -7.677147
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.480414
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.189635
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.621976
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.087472
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.044790
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.941024
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.662911
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -5.111896
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.633703
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.471346
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.429708
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.413911
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.984311
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -10.011757
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.076750
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.818991
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.762136
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.916867
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.386301
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.092601
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -6.823527
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.784704
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.498773
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.826625
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.827495
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.577103
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.483211
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.196671
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.144782
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.097250
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.840022
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -9.033095
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -9.337865
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.025788
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.797641
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.866449
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.269715
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.148851
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.095475
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.191163
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.755026
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.767292
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -9.758567
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.218178
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.338277
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.550760
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.190741
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.598845
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.704888
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.434800
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.036092
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.834939
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -9.127508
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -9.354291
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.993752
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.597576
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.803610
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.814502
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.613753
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.388360
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.945171
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.616719
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.339047
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.810258
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.783759
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.305108
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.483211
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.562837
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.391819
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.269767
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.798695
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.173894
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.519284
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.692160
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.272293
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.933756
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.332798
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.751037
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.081727
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.833074
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -6.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.062675
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.309967
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.756303
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.289431
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.279395
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.014604
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.145471
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.873751
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.708153
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.726851
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.814136
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.831195
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.108545
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.785001
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.795808
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.572293
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.879566
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.743020
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.841366
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.313273
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.377850
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.793599
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.272010
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.578750
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.987816
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.786661
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.918888
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.514369
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.171909
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.683327
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.776373
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.123179
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.640068
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.362424
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.775389
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.094642
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.312553
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.952503
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.338404
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.600948
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.760151
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.017826
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.439342
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.221095
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.730585
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.032375
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.204327
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.884875
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.319398
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.558442
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.716960
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.950195
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.387495
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.135972
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.594914
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.534769
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.309429
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.402691
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.185050
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.483301
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.707932
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.016275
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.427004
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.109702
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.580121
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.182485


==> FRIEDGRIDv2/FRIEDv2_1p0Msol_fPAH0p1_ism.dat <==
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -10.100955
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.526330
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.779269
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -12.254863
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -12.864306
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -13.811741
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.776444
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.987428
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.805796
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.786661
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.352904
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -10.367440
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -11.141082
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -11.742481
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.861728
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -12.298251
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.892692
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.144106
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.735549
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.684807
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.192858
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -10.027600
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.497467
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -11.344673
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.827527
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.897720
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.429708
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.896580
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.032375
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.085575
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.663278
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.730585
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.661462
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.929369
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -12.020439
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.954506
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.511857
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.633675
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.541729
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.294228
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.129285
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.071850
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.827495
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.580121
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.332798
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.671229
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.202312
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.189736
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.081032
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -9.819074
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -11.363657
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.230660
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.808044
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.265672
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -12.090279
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -13.663813
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -14.000000
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.707806
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.046337
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.996024
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.267381
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.748913
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -11.015795
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -11.206387
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.614501
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -12.315117
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.947204
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.730585
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.984122
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -8.116521
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.470784
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.905955
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.081683
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.311453
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.995806
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.737728
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.595637
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.646475
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.648101
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -7.935649
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.884126
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.349228
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.671191
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.758157
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.640839
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.831862
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.090401
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.279395
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.638639
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.332798
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.386301
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.854498
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.720438
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.396132
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.359178
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.993491
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.633675
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.638639
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.799670
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.465217
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.323105
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.191552
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -8.510452
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -10.129425
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.062699
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.188821
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.426287
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.603816
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.658887
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.183727
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.664596
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.116977
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.660571
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -10.008294
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -10.385043
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.640379
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.879936
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.610979
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.899484
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.517104
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.498826
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.056408
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -7.542706
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -9.507526
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.853834
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -10.030266
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.204400
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -10.841974
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.480411
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.657656
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.696931
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.984122
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -7.193369
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.862233
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.318005
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.515238
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.746651
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.113797
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.770908
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.409234
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.580121
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -6.712802
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.494526
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.215904
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.766444
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.104299
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.911729
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.827936
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.177942
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.730585
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.896580
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -5.984122
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.850012
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -8.051847
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.451072
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.672950
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.918349
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.623528
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.832459
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.735549
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.319964
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.987671
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -10.790761
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -11.149067
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.428139
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.325261
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -12.054875
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -13.289150
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.616818
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.209106
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.932365
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.990463
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -10.201841
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -10.462459
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.443459
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.605398
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.228218
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.060237
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.660549
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.100046
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.774119
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -7.846358
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -9.738913
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -10.126952
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.283111
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.952243
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.491962
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.098350
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.628034
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.118723
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.592069
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -7.721640
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -9.220855
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -9.259649
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.705540
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.537359
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.744465
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.045448
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.730585
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.773008
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.346292
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.404396
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -8.385813
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.530669
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.799044
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.991482
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.680638
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.980481
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.735549
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.094642
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.823432
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.859994
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.594806
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.870525
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.436680
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.065894
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.771043
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.827495
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.429708
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.483211
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.203917
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.213437
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -8.119649
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -9.892191
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -11.391868
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -11.351297
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.498020
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -11.012479
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -11.156210
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.534707
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.435866
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -7.323552
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -8.229506
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -9.693709
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -10.549605
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -10.014925
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.879375
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -11.027898
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.845348
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.091017
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.486758
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -7.226417
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -8.112392
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -9.308559
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -10.037855
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -9.345678
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -10.146118
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.632073
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.575482
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.860121
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.326204
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -7.147451
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -8.021539
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -8.905594
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -9.406150
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -9.090724
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -9.989855
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -10.161432
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.381797
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.483211
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -6.168680
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -7.075139
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.848264
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -8.391278
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.915564
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -9.026177
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.641200
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.201112
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.967513
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.332798
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.213503
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.745036
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.207649
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.906577
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.275508
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.946059
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.779491
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.226195
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.279395
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.182485
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.965525
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.700113
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.612561
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.579651
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.987009
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.443823
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.159609
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -9.164435
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.915580
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -10.314659
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.066264
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.156379
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.775588
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.753501
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.873014
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -8.126718
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.488884
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -9.084677
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.634856
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -10.106715
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -6.584190
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -7.020366
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.319926
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.703011
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.879132
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -8.133107
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.436674
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.979871
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.422252
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.827641
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.291482
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.952902
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.266611
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.693542
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.847032
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -8.079742
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.401704
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.882192
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.301156
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.606426
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.367212
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.708827
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -7.197967
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.529463
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.790519
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -8.075811
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.342593
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.852729
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.249944
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.149856
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.824135
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.130383
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.735475
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -7.164862
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.652136
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.907472
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.500303
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.386374
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.886391
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.182485


==> FRIEDGRIDv2/FRIEDv2_1p0Msol_fPAH0p5_growth.dat <==
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.613705
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.296498
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.654911
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.609196
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.425849
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.282361
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.646906
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -14.000000
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.740592
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.786661
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.512370
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.826738
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.965648
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.746578
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.946643
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.774255
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.182485
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.375215
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.465217
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.429708
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.857098
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.274852
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.429708
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.896580
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.032375
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -8.684512
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.435998
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.730585
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.549117
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.582875
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.458794
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.963575
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.292934
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.633675
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.541729
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.732268
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.101706
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.244227
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.827495
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.580121
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.332798
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.409261
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.202312
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.196477
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.886753
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.081032
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.925355
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.131856
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.765328
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.353416
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -10.985293
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.570317
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.547037
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.661914
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.284904
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.558867
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.172691
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -9.671989
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.981620
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.730585
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.072477
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.525132
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.012570
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.896377
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.730585
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.984122
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.638639
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.355567
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.337367
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.323210
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.944941
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.485071
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.526618
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.473972
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.440651
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.853031
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.815667
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.824839
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.771467
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.468344
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.090401
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.279395
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.638639
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.690828
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.386301
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.083582
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.720438
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.396132
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.115322
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.993491
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.633675
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.590134
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.799670
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.465217
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.486796
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.945486
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.349679
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.787144
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -9.440658
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -10.698470
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -10.619091
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.566965
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.784091
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.426878
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.531561
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.244970
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.483211
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.898180
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -8.522554
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.404754
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -9.775822
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.183457
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.763100
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.861505
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.272047
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.469095
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.786661
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.887212
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -8.510341
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.297198
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.274151
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.454823
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.088913
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.187228
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.799618
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.984122
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.483211
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.887212
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.320368
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.686714
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.250727
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -8.895561
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.256853
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.575028
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.580121
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.638639
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.014318
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.056457
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.225818
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.621884
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.396132
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -10.417925
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.177942
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.730585
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.896580
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -5.871183
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.592803
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -8.051847
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.429708
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.174301
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.857098
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.623528
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.832459
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.735549
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.218385
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.217773
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.346577
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -8.404944
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -9.308115
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.263580
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.671537
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.628674
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.250068
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.744711
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.217910
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.165521
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.510763
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -7.730585
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -8.486560
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -9.934395
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -10.339047
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.309809
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.064712
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.094575
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.215110
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.235887
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.051847
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -7.724758
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -8.503773
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.911328
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.852231
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.274931
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.390879
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.258521
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.182485
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -5.903846
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -6.901434
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -7.514907
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.213208
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.156545
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -9.920064
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -9.866682
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.947086
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.578146
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.971025
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.235887
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -6.629957
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.429708
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -7.945954
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.352310
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.670703
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.975491
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.895152
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.674436
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.815627
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.386301
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.751121
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -6.919676
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.477885
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.104057
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.867011
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.827495
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.634018
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.483211
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.088740
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.899344
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.746068
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.909970
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -6.912163
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -6.977846
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.513400
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -8.843717
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.623532
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.971298
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -5.878904
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -5.953331
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -5.984941
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.086821
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.420015
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.857098
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -7.768922
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.502155
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.249870
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.789750
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.215780
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.649302
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.220186
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.522428
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.870851
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.151030
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.821860
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.263947
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.156669
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.588191
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.479462
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.025946
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.098415
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.730585
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.722796
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.073344
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.665196
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.054205
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.832606
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.483211
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.484528
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.919798
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.095182
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.460890
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.021315
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.039546
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.673578
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.007967
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.581315
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.332798
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.000518
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.908740
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.074871
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -6.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -6.655953
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.041849
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -7.924405
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.279516
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.279395
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.935278
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.866397
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.754961
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.652574
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.755179
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.565308
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.719069
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.767123
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.127889
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.429708
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -8.852506
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.856278
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.744977
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.809772
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -5.850742
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -5.907334
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.201392
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -6.662243
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.982608
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.397126
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.786661
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.911106
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.242541
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.981413
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.337873
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.500057
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.639864
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.032537
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -7.793374
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.580121
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.094642
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.037634
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.721406
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.053782
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.261297
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.366678
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.647601
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.998600
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.827495
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.730585
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.032375
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.106983
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.634998
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.970959
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.206148
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.364525
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.569429
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.909110
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.469094
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.191552
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.442708
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.401412
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.264230
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.837414
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.142621
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.376910
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.627648
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.929553
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.398602
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.580121
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.182485


==> FRIEDGRIDv2/FRIEDv2_1p0Msol_fPAH0p5_ism.dat <==
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.289405
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.217095
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.184574
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -10.826462
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -10.847843
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -12.436405
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.109375
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.535819
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.429708
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.786661
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.575020
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.439290
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.181720
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.385132
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.836209
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.360800
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.978880
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.805466
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.735549
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.182485
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.887212
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.465217
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.429708
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.857098
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -12.110810
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.429708
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.896580
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.032375
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.085575
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.663278
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.730585
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.549117
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.929369
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.925290
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.954209
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.306835
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.633675
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.541729
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.182942
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.129285
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.095254
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.827495
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.580121
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.332798
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.672951
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.202312
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.054006
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.081032
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -9.015569
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.256257
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.697997
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.319449
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.243422
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.639377
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.035390
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.699678
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.758784
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -12.984877
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.242183
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -9.716729
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.139597
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.561096
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.736138
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.251173
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.548606
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.625273
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.828732
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.984122
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -8.282241
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.192314
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.658442
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.836082
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.100638
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.616840
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.221320
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.595149
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.744388
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.564258
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -7.425557
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.656376
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.017204
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.235656
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.484118
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.326022
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.741913
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.090401
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.279395
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.638639
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.332798
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.386301
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.533840
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.720438
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.396132
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.328445
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.993491
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.633675
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.630078
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.799670
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.465217
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.323105
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.191552
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.368081
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -8.212714
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -10.441919
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.297433
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.535907
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.625770
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.378140
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.838929
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.798925
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.976249
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.078472
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -8.236017
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -9.939956
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.432059
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.455733
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.450713
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.838810
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.357721
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.842115
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.032375
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.887186
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -8.095057
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.704627
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.712903
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.140850
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -10.866409
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.345888
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.525128
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.760512
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.984122
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.699949
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -7.966551
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.131083
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.061800
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.519837
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.252050
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.835061
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.602183
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.580121
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -6.535564
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.792638
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.625400
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.390874
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.959407
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -10.012624
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.843276
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.177942
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.730585
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.896580
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.288990
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -7.067931
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -8.051847
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.429708
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.396752
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.190859
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.623528
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.832459
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.735549
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.221523
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.271610
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -8.049772
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -9.278243
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -10.518342
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.251469
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.792437
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -13.293830
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.263230
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.010531
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.569419
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.460855
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -8.214355
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -9.317053
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.188882
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.670910
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.840120
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.237818
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.596744
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.931009
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.588242
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -7.363318
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -8.120163
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.166631
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.003147
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.761796
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.322395
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.793937
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.876344
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -10.990051
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.425066
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -7.284245
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -8.049311
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.976727
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.411745
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.399452
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.986415
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.050988
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.831991
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.679743
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.254773
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.213357
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.997819
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.367076
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -9.037186
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -9.099247
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.790600
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.980481
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.921272
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.094642
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.021831
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.937941
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.637855
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -8.081335
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.785755
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.330920
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.859451
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.827495
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.429708
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.483211
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.066548
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.020391
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.096480
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.643206
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -8.104564
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -9.066154
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.164062
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.035436
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.499127
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.830697
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.159771
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -7.010200
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.501666
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.938928
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -8.311580
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.707398
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.038694
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.859189
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.395124
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.576726
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.372009
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.965843
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.448555
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.891258
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -8.217829
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.618811
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.945785
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.767647
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.268794
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.680983
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.216340
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.897518
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -7.404682
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.851782
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.152059
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.700348
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.904190
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.704376
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.322171
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.483211
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -6.199317
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.841929
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.364307
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.757773
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.144644
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.652590
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.878389
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.080807
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.789427
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.332798
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.497450
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.767479
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.283329
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.463891
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.221935
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.756536
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.704146
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.226195
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.279395
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.182485
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.846460
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.744643
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.651412
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.598582
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.900012
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.237663
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.165868
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -9.059781
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.557154
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -10.062146
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.791840
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.999307
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.518406
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.498955
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.709188
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.958346
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.285780
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.961336
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.362124
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.826958
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.589025
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.792727
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.155088
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.470812
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.616815
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.902921
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.255432
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.871663
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.349087
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.650579
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.092233
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.654176
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.027461
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.423365
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.573603
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.892749
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.241318
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.869502
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.290890
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.432749
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.710384
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.300897
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.851636
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.380985
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.537446
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.861629
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.232285
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.800106
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.138481
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.896580
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -5.400757
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.051928
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.480180
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -7.096172
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.420129
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.888852
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.327776
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.244298
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.812379
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.182485


==> FRIEDGRIDv2/FRIEDv2_1p0Msol_fPAH1p0_growth.dat <==
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.056820
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.242133
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.734281
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.030254
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.155640
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.350477
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -11.658236
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.592986
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.589182
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.786661
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -7.824229
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.386301
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.138392
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -10.746578
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.820618
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.679684
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.182485
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.784774
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.465217
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.429708
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.857098
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.274852
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.429708
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.896580
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.032375
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -8.415335
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.090694
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.730585
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.549117
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.426990
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.429104
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.953195
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.249076
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.633675
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.541729
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.709511
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.162668
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.093671
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.827495
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.580121
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.332798
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.380268
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.202312
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.202749
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -9.773724
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.081032
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.666944
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.358674
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.839588
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -10.589447
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -10.776693
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.099891
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.427609
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.233314
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.832909
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.583312
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.259546
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -8.620003
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.738041
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.730585
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.021315
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.285721
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.863391
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -11.574281
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.730585
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.984122
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -6.638639
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -8.444717
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.266565
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.215818
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -9.944941
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.313570
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.526618
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.542094
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.395419
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.786661
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.041036
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.831575
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -8.782381
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.187311
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.090401
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.279395
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.638639
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.636163
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.386301
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.247782
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.720438
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.396132
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.231863
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.993491
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.633675
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.543600
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.799670
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.465217
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.162399
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -11.895804
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.313634
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.451416
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -8.437038
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -10.119245
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -10.693406
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.374328
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.627847
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.253022
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.470900
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.015486
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.483211
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -6.541767
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -7.901434
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.165423
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -9.599818
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -9.863627
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.493398
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.408084
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.174245
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.434523
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -5.786661
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -6.887212
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -8.202312
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.089797
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.414222
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.426615
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -9.927015
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.113234
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.706842
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.984122
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.483211
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -6.887212
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -7.690209
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.635538
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.320883
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -8.524236
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -9.907363
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.461023
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.580121
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -5.638639
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -6.935465
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -7.601011
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.181326
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.952512
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.486639
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.605429
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.177942
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.730585
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.896580
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -5.826232
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.339485
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -8.051847
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.429708
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.174301
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.857098
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.623528
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.832459
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.735549
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.111529
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.169841
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.131372
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -7.486675
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -7.958946
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -8.999204
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -10.630023
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.839808
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.446013
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.504555
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.181498
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.102526
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -6.272780
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -7.730585
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -7.455511
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -8.561756
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -9.886733
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.182233
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -11.917841
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.967333
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.178236
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.235887
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.051847
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -7.094954
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -7.626330
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.500347
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.662473
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -10.877956
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.540222
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.150609
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.182485
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -5.887212
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -6.901434
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -7.191552
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -7.507980
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.197850
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -9.303891
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -9.938748
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -11.025861
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.536441
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -4.953722
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.235887
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -6.583936
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.429708
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -7.870851
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -7.828018
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.285717
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.992556
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -10.027686
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -10.640789
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -4.777747
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.386301
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.751121
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -6.767375
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.356283
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -7.944941
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.575587
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.827495
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.429708
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.483211
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.866960
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.791561
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.880661
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.848570
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -6.881850
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.005394
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.394217
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -8.526618
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.361796
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.769796
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -5.858711
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -5.949995
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -5.963699
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.081032
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.475781
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -6.857098
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -7.767913
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -8.991906
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.008800
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.454396
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.094980
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.409887
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -5.901434
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.330319
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -6.870851
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.017981
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -7.655645
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -8.823340
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -9.761969
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.230324
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.510685
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.749558
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -5.900592
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.730585
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -6.545583
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -6.950749
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -7.481522
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -8.717593
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -9.610354
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.483211
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.303306
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.738501
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -5.885782
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.269580
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.021315
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -6.873905
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.460576
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -8.764229
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.426171
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.332798
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -4.882062
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.532088
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -5.845471
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -6.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -6.482282
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -6.848894
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -7.924405
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.288268
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.279395
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -9.867868
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.816609
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.748747
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.834497
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.766495
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.675110
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.597485
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -6.771142
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.090401
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.429708
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.000842
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.876432
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.742669
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.774901
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -5.731853
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -5.749980
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -5.794831
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -6.274852
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.827495
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.138557
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.786661
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.879649
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.078900
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.521410
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.110301
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.311000
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.266879
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -6.813210
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -7.439374
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.580121
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.094642
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.835956
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.570200
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -5.818471
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -5.996381
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.179677
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.437206
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -6.766246
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.827495
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.730585
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.032375
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -4.993295
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.518643
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.774117
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -5.989065
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.168239
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.408310
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.721999
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.177942
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.191552
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.368846
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -3.948079
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.128875
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.667616
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -5.979569
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.119086
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.396132
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.711482
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.174340
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.784155
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.182485


==> FRIEDGRIDv2/FRIEDv2_1p0Msol_fPAH1p0_ism.dat <==
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.466399
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.451176
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.929493
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.553220
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.206129
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.942246
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.386766
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -14.000000
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.978450
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.786661
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.756326
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.647744
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.279759
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.602381
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.075669
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.405056
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.598086
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.217916
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.735549
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.388244
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.902963
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.743462
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.429708
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.988890
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.856344
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.429708
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.896580
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.032375
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.085575
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.653772
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.730585
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.482282
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.549117
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -10.929369
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.782140
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -11.954200
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.259739
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.633675
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.541729
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -8.975543
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.129285
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.128773
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.827495
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.580121
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.638639
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.332798
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.541729
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.202312
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.279395
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.570125
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.220470
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.773941
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -11.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.081032
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -7.847785
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.008636
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.944115
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.243638
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.542342
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -12.008912
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.264822
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.420984
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.943486
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.546241
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -7.964182
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -9.744266
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.276371
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.672816
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.729106
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.267243
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.690813
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.638281
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.854420
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.984122
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -7.992199
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.412063
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.671679
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.028798
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.322953
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.686597
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.496611
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.652941
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.864289
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.522526
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -7.385360
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.820567
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.930549
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.342066
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.697098
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.362680
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.796914
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.090401
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.279395
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.638639
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.537141
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.386301
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.508441
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.580121
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.720438
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.396132
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.773941
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.281687
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.993491
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.633675
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.605613
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -7.799670
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.465217
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.730585
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.371762
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.746578
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.323105
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.980481
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.191552
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.332798
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.323153
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -7.824109
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -9.177311
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -10.739915
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.285393
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -12.112364
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.394869
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.257287
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.666968
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.397314
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.896479
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -7.914003
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -8.999274
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.451041
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.782854
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.605103
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.979707
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.348787
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.945321
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.524885
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.772700
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -7.796306
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -8.878773
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -10.015788
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.271190
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -10.227539
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.204418
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.520130
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.800495
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.984122
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.597635
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -7.694378
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.783828
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.370368
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.593160
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.280210
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.847791
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.609308
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.580121
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -6.406840
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.515113
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.435709
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.630551
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.100282
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.591569
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.835533
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.177942
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.730585
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.896580
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -5.984122
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -6.762850
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -8.051847
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.429708
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.342403
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.268610
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.623528
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -9.832459
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.735549
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.633675
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.157629
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.218106
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.701569
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -8.433924
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -9.136221
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -10.323267
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.925007
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.996568
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.292711
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.132236
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.461184
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.345100
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.934676
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -8.596490
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -9.184315
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -9.993830
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.283207
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.022626
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.755856
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.398241
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.543955
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -7.256744
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.871480
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -8.497019
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -9.030863
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.380124
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.062927
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.706172
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.897644
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.414993
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.392585
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -7.183471
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -7.817496
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.439778
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.915520
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.196342
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.713187
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.000984
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.854690
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.636667
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.211808
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.105837
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.778843
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.149472
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.696972
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.866670
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.818044
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -8.980481
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.735549
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.094642
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.584453
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.667032
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.433118
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.731334
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.435575
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.249311
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.787702
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.827495
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.429708
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.483211
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.853797
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.685071
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.906417
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.226370
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.505251
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.925825
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -8.649606
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.907409
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.456070
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.726227
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.022977
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.792748
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.352139
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.695253
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.869700
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.165929
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.657805
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.620502
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.274074
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.755617
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.340797
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.875427
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.289299
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.654769
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.842602
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.121221
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.643369
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.569313
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.246788
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.580875
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.321443
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.804844
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -7.243844
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.618473
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.809657
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.076903
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.607522
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.469978
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.157016
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.483211
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.824643
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.747179
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.200659
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.573365
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.810916
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.104838
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.645487
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.366968
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.738962
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.332798
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.111264
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.617766
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.134303
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.326394
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.835052
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.215168
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.622045
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.226195
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.279395
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.182485
1.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.776246
1.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.745259
1.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.656823
1.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.598486
1.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.821310
1.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.375266
1.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.028581
1.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.970424
1.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.385755
1.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.778497
1.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.866577
1.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.868446
1.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.600524
1.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.460721
1.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.648383
1.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.885297
1.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.182611
1.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.855444
1.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.260165
1.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.546660
1.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.512098
1.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.747000
1.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.093765
1.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.406707
1.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.559920
1.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.795337
1.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.089074
1.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.765903
1.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.233505
1.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.571848
1.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.040094
1.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.603193
1.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.983912
1.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.337356
1.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.490369
1.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.726156
1.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.046177
1.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.785654
1.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.202001
1.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.406973
1.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.471994
1.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.402880
1.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.872605
1.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.327120
1.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.526372
1.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.751419
1.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.113020
1.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.684778
1.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.059561
1.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.131099
1.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.784275
1.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.865275
1.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.426042
1.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.979384
1.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.283456
1.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.738306
1.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.298319
1.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.446946
1.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.773878
1.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.182485


==> FRIEDGRIDv2/FRIEDv2_1p5Msol_fPAH0p1_growth.dat <==
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -10.256382
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.806528
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.662515
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.826870
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -12.464064
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -12.785119
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.690152
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.839356
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.707511
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.510109
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.850440
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.528418
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.192175
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.103816
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.359323
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.692788
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.151267
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.049961
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.876541
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.798566
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994705
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.834127
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.662460
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.605900
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.790687
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.897795
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.446487
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.151012
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.015123
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.744377
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.024319
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.538652
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.863955
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.901117
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.047593
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.561193
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.816558
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.455486
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.812417
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.354033
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.747314
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.945869
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.165503
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.742728
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.288757
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -12.188525
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -12.243781
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -10.257702
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -11.330569
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -12.014320
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -12.114643
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.420865
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.652672
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.683336
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.254646
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -14.000000
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.355180
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.789823
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.140696
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.756239
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.896856
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.285435
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.784801
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -10.901891
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.750875
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -13.072912
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.849698
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -8.046949
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -8.712566
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.156567
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.378293
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.834127
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.509770
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.751786
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -12.091615
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -12.064393
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -7.766590
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.288795
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.927213
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.288757
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.922669
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.515752
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.790687
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.146871
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.358576
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.117675
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.063303
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.377168
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.159151
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.288757
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.058698
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -11.188525
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.490062
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.628316
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.801086
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.247922
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.800885
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.281682
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.834127
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.663573
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.096463
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -11.941134
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -8.486951
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -10.872179
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.810280
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.014154
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -12.007993
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.208159
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.554823
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.264447
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.073157
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.157850
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.855975
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -9.711932
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -9.785372
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.011584
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.294830
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.710321
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.562995
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.980874
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.932773
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.897795
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -7.439796
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -9.323052
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.104940
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.088956
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.386602
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.535777
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.868946
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.289185
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -12.023288
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.605450
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.788124
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.693860
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.545987
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.078117
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.212209
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.509770
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.156649
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.790687
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.054385
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -6.359413
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.964616
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.165503
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.314912
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.556373
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.660252
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.882116
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.640307
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.451977
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.446487
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -7.650404
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.392043
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.645295
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.437601
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.010378
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.191847
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -10.354033
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.147134
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.293280
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -9.107407
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -11.075548
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -12.862319
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.134663
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.360894
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.598786
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.937637
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.701361
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.957164
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.276606
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.395107
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -9.525883
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -9.867418
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.191515
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.634364
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.209569
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.983372
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.304256
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.147893
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.557414
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -7.299644
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -9.042219
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.434071
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -9.525347
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.563183
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -10.766465
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.227772
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.820472
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.355235
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.117708
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -7.223139
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -8.606227
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.748715
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.344321
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.132936
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.141173
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.568738
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -11.016789
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.747314
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -5.920564
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.106430
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.796698
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.544931
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.804179
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -10.344924
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.888272
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -10.145561
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -10.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.671870
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.466432
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.587131
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.378582
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.860251
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.676665
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.640307
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.031098
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.174503
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.126154
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -8.200172
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -9.647977
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -9.178212
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -8.764152
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.390849
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.316022
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.895217
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.347620
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.122246
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.073271
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.670986
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -9.272077
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -9.928054
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.675529
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.610297
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.491658
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.758751
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.022774
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.156914
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.956142
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.853720
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -8.889704
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -9.200902
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -9.169248
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -9.563509
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.211241
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.680006
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.954312
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.176392
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.928085
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.743558
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -8.336229
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.815144
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.321065
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -9.485558
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.867856
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.621999
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.680951
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.916452
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.670701
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.757604
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.426176
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.253434
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.404521
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.995824
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -10.037841
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.160213
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.433222
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.148000
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.568387
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.225997
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.711209
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.610562
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.776478
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -9.025912
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.779628
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.677892
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.584969
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.560819
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.600977
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.940346
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.267653
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.010104
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.058931
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.747314
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.760024
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.674460
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.957227
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.330156
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.474023
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.834639
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.433234
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.870878
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.266977
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.081930
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.952314
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.645733
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.290877
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.817194
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.094336
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.439212
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.726885
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.654446
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.753743
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.596867
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.435261
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.074171
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.474881
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.761048
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.951903
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.227100
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.615415
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.477046
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.600752
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.092321
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.410192
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.995359
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.420933
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.757778
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.945410
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.175943
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.611520
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.331124
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.543397
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.039376
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.476320
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.591334
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.304484
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.658435
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.849576
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.188573
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.712794
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.263256
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.537172
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.247922


==> FRIEDGRIDv2/FRIEDv2_1p5Msol_fPAH0p1_ism.dat <==
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -10.637683
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.226964
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -12.481966
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -12.296379
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -12.531307
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -13.504603
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.893148
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -14.000000
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.722603
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.527778
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.233567
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -10.440418
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -11.022752
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -12.095698
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -12.082499
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -12.416774
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.787207
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.019095
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.333236
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.175850
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.997167
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994705
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -11.276690
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.659637
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.826492
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.790687
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.897795
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.446487
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.151012
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.015123
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.543397
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.924075
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -11.016290
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.538652
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -12.354033
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.901117
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.049961
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.953051
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.816558
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.455486
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.812417
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.354033
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.747314
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -9.261666
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.165503
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.897480
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.288757
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -12.188525
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -12.243781
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -10.087949
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -11.549100
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.494694
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.277591
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.394519
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -12.098308
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.966339
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -14.000000
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.634945
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.093076
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -9.520489
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.232727
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.832971
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.973242
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -11.496214
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.862412
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -12.638942
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -13.316003
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.616146
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -13.089862
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -8.989994
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.547870
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -10.057601
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.430257
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.517480
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -11.303651
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.746069
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -12.091615
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.941453
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -8.318894
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.839994
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.488062
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -10.109838
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.910699
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.772273
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.790687
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.146871
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.358576
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.901117
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.063303
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.875950
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.455486
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.565939
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.058698
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -11.188525
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.490062
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.075490
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.596867
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.247922
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.800885
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.520377
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.834127
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.663573
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.169638
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -11.941134
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -9.320355
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -10.532571
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.357185
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.463515
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.429439
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.414745
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.374115
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.427610
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.657340
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.169309
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -8.483768
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -10.263594
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -10.324292
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.824692
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -11.013397
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -11.696674
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -12.000519
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.708939
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.635312
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.897795
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -8.261533
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -9.448025
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.792554
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -10.112914
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.369774
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -11.023055
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.584241
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.847079
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.630349
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.766816
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -7.727409
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.954974
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.136939
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.439713
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.724435
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.641777
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.706816
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.893251
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.455486
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -7.285251
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -8.257650
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.602842
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.653947
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.943763
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -10.044741
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.769498
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.640307
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.446487
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -7.650404
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.927213
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.146871
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.761019
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.115918
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.191847
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -10.354033
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.160213
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.311957
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -9.793154
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -11.219764
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -11.455221
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.337835
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.806703
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -12.240059
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.965247
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.086737
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.161232
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -7.273512
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -9.637116
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -10.543740
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -10.537846
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.796492
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.243702
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.399888
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.541425
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.639584
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.180448
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -7.124664
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -9.248364
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -9.906870
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.919138
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.394668
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -10.749511
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -10.953077
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.653696
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.750162
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.296242
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -7.037289
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -8.737193
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -9.268581
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -9.412936
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.800290
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.751202
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.553939
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.684001
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.994705
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.747314
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.868303
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.950067
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -8.526332
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.574381
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -9.102851
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -9.501976
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.753093
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.941134
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -10.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.465821
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.731844
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.490005
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.746434
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.695141
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.014649
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.767456
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.640307
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.247922
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.195946
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.754585
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -9.814909
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -10.877520
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -11.296155
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -9.103319
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.810191
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -11.756230
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -11.296516
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.699427
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.629478
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -7.829206
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -9.664571
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -10.382897
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -10.421646
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -9.624327
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -10.241958
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -11.146142
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.956611
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.210204
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.691007
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -7.710239
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -9.299273
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -9.844540
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -9.897065
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -9.527324
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -10.346841
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.739010
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.899101
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -11.140829
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.578862
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -7.617842
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -8.894369
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -9.519295
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -9.436473
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -9.291478
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -10.335643
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -10.448872
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.693741
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -6.455122
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -7.525239
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -8.268122
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -8.669629
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.893420
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -9.129540
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.720405
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.846137
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.994705
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.160213
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.613557
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -7.058097
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.377674
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.579712
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.427187
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.991182
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.720395
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.883317
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.268073
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.644367
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.528752
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.639007
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -7.021599
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.564473
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.424927
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -10.065105
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -10.252863
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -10.333328
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -6.307918
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.632514
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -7.080588
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.491014
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.990827
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -8.283346
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.702727
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -9.417895
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.703550
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -10.144334
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -6.644748
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -7.158037
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.466648
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.800768
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.987639
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -8.227023
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.660386
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -9.303255
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.589717
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -10.014159
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.504850
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.981641
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.476110
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.812064
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.961886
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -8.242445
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.641424
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -9.032532
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.541432
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.766248
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.860112
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.818374
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -7.259599
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.629488
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.897607
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -8.198373
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.635268
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -9.037117
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.341461
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.446487
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -5.241405
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.436008
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.811210
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -7.334848
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.746568
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -8.372244
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.704504
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.788375
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.765011
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.247922


==> FRIEDGRIDv2/FRIEDv2_1p5Msol_fPAH0p5_growth.dat <==
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -10.765961
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.365525
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.712128
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.794199
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.183099
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.383089
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.392973
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.437129
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.146871
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.450877
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.102879
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -10.046537
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.866573
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.093443
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.359323
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.187063
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.049961
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.305021
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.697813
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994705
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.834127
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.441858
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.538652
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.790687
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.897795
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.446487
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.151012
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.015123
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.543397
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.886066
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.538652
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.698619
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.901117
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.975249
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.458467
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.816558
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.455486
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.812417
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.354033
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.747314
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.828693
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.165503
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.640904
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.288757
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -12.188525
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -12.243781
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -9.858925
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -11.575035
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.970513
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -10.916242
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.080494
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.417417
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.603078
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.750059
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.360241
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.139992
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.573149
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.507846
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.593733
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.724626
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.285435
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.432242
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.341264
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.213698
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.776795
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.746138
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -7.673525
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -10.158660
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.116787
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.442985
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.834127
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.509770
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.520839
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -12.091615
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.827552
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -7.125476
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -9.170207
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.927213
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.288757
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.922669
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.520638
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.790687
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.146871
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.358576
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.854861
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.139722
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.278241
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.079033
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.288757
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.058698
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -11.188525
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.490062
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.456541
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.686849
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.247922
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.800885
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.070620
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.834127
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.663573
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.000172
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -11.941134
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.343557
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -8.959095
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -10.929908
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -10.922618
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.302600
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.477897
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.409896
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.193853
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.771977
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.987747
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.388361
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -7.994486
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -9.566440
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.610419
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.042313
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.338873
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.853621
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.075589
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.294770
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.897795
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.747314
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -7.872042
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.069544
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.418216
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.446193
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.196505
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.400404
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.554726
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.662118
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.550924
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.333470
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.251307
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.525407
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.764788
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.068443
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.336088
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.274284
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.790687
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -10.937513
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -6.094444
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.790918
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.165503
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.288225
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.547853
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.660252
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.900335
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.640307
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.446487
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -7.650404
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.329399
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.462488
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.437601
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.010378
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.191847
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -10.354033
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.063837
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.246448
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.208413
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -8.226411
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -10.719692
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.363571
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.350997
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.857710
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.138031
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.438549
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.772099
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.194544
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.650404
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.359482
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -9.514648
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.005612
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.188945
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -10.537073
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.502621
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -11.988704
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.936987
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.257496
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.241999
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.547019
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.013946
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -9.684983
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.558226
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.967305
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.364064
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.275372
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.296242
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.596867
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.227067
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -7.425716
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.319779
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.498100
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.689950
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.032324
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.530294
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -11.020356
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.747314
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -5.296242
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.154894
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.346080
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.865927
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.995509
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.891127
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.894874
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -10.088597
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -10.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.093454
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.466432
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.249944
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.039415
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.359323
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.784001
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.640307
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.941985
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.879160
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.668597
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.877748
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.962610
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.016438
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.436457
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -8.005393
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.387444
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.678606
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.112293
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -5.808719
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -5.942168
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.044658
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.540328
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.984507
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.433623
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.271369
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.017145
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.550570
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.860007
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.419602
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.936598
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.429983
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.827468
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.103076
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.719117
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.350566
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.774179
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.348756
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.596867
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.686979
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.173615
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.357219
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.796719
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.134954
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.576323
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.244984
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.504142
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.182543
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.482504
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.130456
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.314526
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.769358
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.008354
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.563160
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.261931
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.344883
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.994705
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.160213
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.264964
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.963699
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.308161
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -6.708499
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -6.963037
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.520502
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.351600
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.823520
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.905806
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.669706
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.730902
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.743934
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.614245
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.725073
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.038044
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.310245
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.994705
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.747314
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.781655
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.674089
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.810785
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -5.887077
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.041185
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.370005
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.038044
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.188625
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.769194
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.755175
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.919092
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.380844
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.970486
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.594806
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.858699
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.068672
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.302556
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.015103
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.143364
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.596867
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.250601
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.840850
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.190296
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.439112
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.609193
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.857847
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.253801
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.842619
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.257123
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.072742
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.127588
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.789322
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.085315
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.382835
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.584338
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.819883
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.265210
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.714087
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.543397
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.935235
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.455088
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.474774
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.009227
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.396545
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.568421
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.800910
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.163395
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.539636
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.455486
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.247922


==> FRIEDGRIDv2/FRIEDv2_1p5Msol_fPAH0p5_ism.dat <==
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.250068
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.174500
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.340068
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.071683
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.646644
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -12.446764
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.861680
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -12.916945
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.693777
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -14.049961
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.483656
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.650404
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.321644
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.543397
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.768298
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.371742
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.776670
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -12.998027
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -13.901117
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.446487
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.151012
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.728849
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.693777
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.834127
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.121033
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.919569
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.243781
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.693777
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.160213
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.296242
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.349577
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -9.927213
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.994705
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.746216
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.812417
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.191847
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -12.188029
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -12.147986
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.623164
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.897795
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.804207
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.474106
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.393152
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.834127
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.449800
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -13.091615
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -13.901117
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.804207
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.466432
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -10.543397
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.834127
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.374175
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -12.243781
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.344832
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -9.416058
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.490607
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.796138
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.094071
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.278907
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.533606
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.167606
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.912619
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.668793
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.140118
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -9.124350
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -9.981174
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.356037
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.760742
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.730814
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.424664
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.926964
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -13.216377
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.994705
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -13.247922
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -8.733660
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.489881
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.707709
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.001312
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.332179
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.811345
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.644273
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -12.190453
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.702441
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -12.833555
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -7.805117
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.861409
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.029873
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.534343
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.747719
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.572836
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.775894
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.354033
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.543397
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -12.901117
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.683553
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.650404
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.584848
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.844224
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.984507
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.660252
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -11.038044
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -10.611327
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.257123
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.897795
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -6.897712
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.063303
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -8.728849
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.635562
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -10.010378
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.586972
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -11.243781
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.455486
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.596867
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.510518
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -9.723404
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.029760
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.732938
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.563826
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.747103
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.451627
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.150964
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.618182
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.956841
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.446772
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -9.464405
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -10.624669
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.596682
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.688041
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.742408
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.677770
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.688114
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.222377
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.296242
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -7.744388
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -9.287941
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.673074
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.791890
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.376724
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -10.791825
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.498993
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.872938
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.715034
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -12.247922
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -7.701743
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.676879
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.090934
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.375788
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.857401
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.375051
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.801257
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.966278
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.844224
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.897795
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -7.216301
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -8.097181
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.185695
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.602221
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.078605
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.946448
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.741326
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.441742
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.994705
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.160213
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.247922
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -7.207707
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -8.315950
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.693777
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.788711
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.121033
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.887597
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -10.094937
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -10.998027
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.897795
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.215003
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.629795
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -9.004882
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -11.198263
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.416798
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.588121
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.961820
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.977168
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.067695
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.955528
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.778241
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.788081
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -9.125190
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -10.700118
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.634231
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.909397
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.897509
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.248522
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.504801
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.941115
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.812337
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -7.711493
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -8.993795
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.776151
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.367447
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -10.024769
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.502981
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.625982
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.306992
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.247922
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.700822
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -7.644699
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -8.836198
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -9.302478
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.703518
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.813709
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.749224
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.699261
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.994705
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -10.942429
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.585127
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.554095
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -8.359142
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.503396
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -9.113921
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -9.611279
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.788187
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.674230
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -9.998027
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.358576
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.457726
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.990685
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.459391
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.912375
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.658446
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.161301
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.815176
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -10.091615
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.693777
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.747314
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.037279
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.018536
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.402651
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -8.454101
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -9.206563
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -8.870023
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.735706
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.117455
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.787889
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.033046
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.301789
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -7.191556
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.737334
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -8.675247
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -9.140700
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.907292
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.359239
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.155676
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.640346
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.741601
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.513982
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -7.148003
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.690374
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -8.579454
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -8.893116
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.721473
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -9.260219
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.058938
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.420379
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.647677
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.408343
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -7.095319
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -7.651428
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -8.484443
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.799150
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.829685
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -9.249329
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -10.009092
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.046447
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.747314
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -6.297298
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -7.052950
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.631664
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -8.086525
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.567195
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.810674
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.280266
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.737876
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.844224
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.596867
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.858144
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.804096
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.360135
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.521225
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.385530
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.747822
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.696954
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.490062
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.543397
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.867102
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.673281
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.597360
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.709285
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.979317
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.381963
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.253630
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -9.504523
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.846165
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -10.167911
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.707318
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.031768
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.692364
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.609472
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.791889
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -8.197247
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.453806
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -9.134140
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.563377
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -10.047500
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.813217
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.875161
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.252489
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.574153
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.742709
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.995668
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.433884
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -9.074172
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.423827
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.770182
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.205176
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.803186
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.176915
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.541059
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.699810
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.968737
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.394547
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -9.016626
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.467850
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.487398
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.900236
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.648472
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -7.049039
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.508303
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.660798
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.944451
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.430865
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.981848
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.386199
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.160213
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -5.441162
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.290055
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.675985
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -7.246873
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.625897
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -8.169326
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.465161
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.097231
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.904556
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.446487


==> FRIEDGRIDv2/FRIEDv2_1p5Msol_fPAH1p0_growth.dat <==
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.456233
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.543221
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.461818
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.327141
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.196522
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.377936
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.188525
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.366852
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.837802
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.344253
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.446487
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.339440
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -9.883706
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -9.988673
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.359323
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.182730
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.049961
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -8.803217
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.658602
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994705
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.834127
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.364992
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.538652
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.790687
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.897795
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.446487
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.151012
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.015123
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.745081
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.794499
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.538652
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.630993
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.901117
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -7.920049
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.377839
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.816558
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.455486
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.812417
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.354033
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.747314
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -8.837370
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.165503
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.584917
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.288757
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -12.188525
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -12.243781
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -9.744039
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.892206
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.105802
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -10.812403
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -10.953935
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.135325
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.445252
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.385411
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -12.994705
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.197009
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -7.644953
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.188283
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.604627
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.707932
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.285435
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.242048
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.097998
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.258377
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.686785
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.703811
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -7.180583
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.713449
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.312174
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.180101
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.834127
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.509770
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.484958
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -12.091615
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.686358
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -6.594419
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.758552
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.927213
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.288757
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -9.922669
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.189995
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.790687
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.146871
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.358576
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -6.960453
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.116559
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.229840
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.039143
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.288757
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.058698
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -11.188525
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.490062
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -11.386713
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.572377
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.247922
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.800885
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.021333
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.834127
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.663573
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -9.947882
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -11.941134
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.309078
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -8.009658
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -10.254699
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.006467
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -10.496122
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.239261
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.232688
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.297983
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.518441
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.951205
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -6.596867
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -7.296463
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -8.987690
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.899956
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -9.912767
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.062172
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.735770
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.748764
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.167695
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.897795
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.747314
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -7.309975
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.264150
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.323388
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.580828
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.097541
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.003172
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.242310
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.875504
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.508529
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.049961
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -7.650404
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.486120
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.638843
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.187598
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.509770
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.176352
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.790687
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.003358
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -6.049961
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.024328
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.165503
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.397033
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.547853
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.960941
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.945467
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.640307
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.446487
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -7.650404
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.350336
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.516256
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.437601
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.010378
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.191847
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -10.354033
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.009108
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.130246
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.134303
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -7.349147
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -8.538323
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -9.423388
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -10.548197
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.449715
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -11.959886
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.204582
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.826908
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.062011
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.650404
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -7.015123
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -7.791347
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -8.811103
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -9.628263
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -10.204646
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.221915
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -11.882391
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.070953
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.189062
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.199332
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -7.015123
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -7.979495
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -8.524675
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -8.891528
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.784134
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.213052
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.633013
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.296242
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.596867
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.056516
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -6.848452
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -7.814446
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.503341
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.346758
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -9.807575
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.345338
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.994705
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.747314
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -5.296242
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -5.996755
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -6.864878
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -7.673957
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.127612
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.660252
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.746697
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.941134
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -10.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -5.812371
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.466432
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.222735
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.453587
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.359323
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.764206
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.640307
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -10.915141
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.953244
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.751465
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.860062
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -6.858093
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -6.975064
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.233639
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -7.711634
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.085115
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.494016
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.925371
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -5.741283
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -5.947699
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -5.969778
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.494432
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -6.984507
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.298903
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.038044
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.351509
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.379556
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.683696
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.135115
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -5.885071
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.215222
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -6.651074
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.056476
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -7.549255
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.103152
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.144155
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.131606
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.596867
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.611561
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -5.962332
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.161439
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -6.597732
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.134954
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -7.414062
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.038044
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.111061
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.063352
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.551171
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -5.864973
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.165503
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -6.568595
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -6.901256
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.372891
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -7.922641
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.069591
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.994705
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.160213
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.284865
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -5.809438
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.090162
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -6.522871
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -6.890524
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.427632
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.065244
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.782645
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.752918
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.678182
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.695489
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.535727
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.586154
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.590603
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.038044
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -7.003095
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -8.994705
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -9.747314
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.799822
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.674383
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.777417
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -5.714544
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -5.796896
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.359323
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.038044
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -7.941134
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -8.435413
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -8.738072
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.892345
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.145533
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.934622
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.283184
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.411160
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -6.671382
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.083128
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -7.804072
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.101185
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.596867
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -4.952551
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.676747
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.002947
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.239484
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.404555
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -6.660252
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.000941
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -7.510722
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.257123
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -8.984269
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.118797
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.631356
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -5.917687
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.223810
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.403502
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -6.609229
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -6.943772
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.439411
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.543397
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -8.870819
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.889509
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.381290
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -5.888526
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.174722
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.399576
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.660252
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -6.926952
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -7.490062
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.455486
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.247922


==> FRIEDGRIDv2/FRIEDv2_1p5Msol_fPAH1p0_ism.dat <==
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.904893
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.788719
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.013666
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.587929
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.460859
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -12.147921
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.339396
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -14.000000
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.807773
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -13.348870
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.011892
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.853080
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.390809
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.733048
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.906666
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -12.827600
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.154839
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -8.049961
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.151012
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -9.816558
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994705
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -10.834127
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.470051
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.817788
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.790687
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.897795
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.446487
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.151012
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.015123
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.543397
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.683882
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.538652
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -12.354033
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -13.901117
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -8.035139
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -8.953051
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -9.816558
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.455486
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -11.285435
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -10.812417
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.038044
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.354033
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.393152
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.747314
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.596867
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -9.261666
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.165503
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -9.745763
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.288757
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.922669
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -12.188525
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -12.243781
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.596867
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -9.427975
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.813722
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.923178
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.176706
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.248802
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.685072
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.334026
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.839625
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.791603
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.429930
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -9.021927
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.107501
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.388909
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.654107
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.994721
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.437273
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.919448
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -13.109189
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.755672
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.973039
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -8.817317
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.731680
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.821882
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.019865
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.365650
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.962991
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.530489
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -12.110723
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -11.777093
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -8.001391
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -9.134399
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.134014
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.903347
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.771291
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -10.826978
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -11.790687
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.146871
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.358576
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -7.536375
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.099355
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -8.547211
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.455486
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.288757
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.113724
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -11.188525
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.490062
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.321307
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.596867
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.247922
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.800885
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.315950
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.994705
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.834127
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -9.663573
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.026049
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -11.941134
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -13.296242
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.317492
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -8.868917
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -10.568430
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.559690
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.382552
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -12.281375
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.377108
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.138791
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.433311
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.468388
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.225364
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -8.459226
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -10.493317
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -11.076923
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.812238
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.358661
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -12.084469
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.767477
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.799279
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.897795
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -7.115031
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -8.343706
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.864952
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -10.069867
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.401916
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -11.244840
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.551480
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.959320
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -11.785960
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -11.522266
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -6.984538
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.255995
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.241410
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.418426
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.748545
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.663000
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.850245
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -11.083103
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.455486
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -6.852547
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.920749
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.627321
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.542062
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -8.963325
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -10.011489
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -9.766531
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.640307
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -11.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.446487
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -7.650404
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -8.017599
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -7.996051
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -8.896855
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.109287
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.191847
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -10.354033
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.160213
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.144397
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.377955
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -8.141187
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -9.465743
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -10.549627
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.170423
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.989164
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -13.770756
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.255919
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.435470
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.676718
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -7.584209
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -8.349783
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -9.539646
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.191162
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.797806
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.650041
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.447470
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.534547
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.419952
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.743539
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -7.520678
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -8.271286
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.362444
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.040133
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.750012
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.218595
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.710516
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.928263
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.415534
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.636772
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -7.460698
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -8.209556
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.947237
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.538344
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -9.626787
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -11.232653
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.525176
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.994705
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.747314
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.531311
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.348800
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -8.014390
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.277758
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.774091
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -9.429912
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.862778
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.941134
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -10.455486
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.247922
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.395270
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.547060
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.466432
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.730314
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.525753
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.067783
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -8.786883
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.640307
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.257123
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.247922
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.799034
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.857187
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.941442
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.443064
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.747790
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -8.304983
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -8.995228
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.022218
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -10.606080
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -10.962600
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.043597
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.943245
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.495534
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.866751
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -8.131550
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.399390
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.894958
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.955511
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.501871
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -10.691438
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.455393
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -7.017466
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.453761
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.823762
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -8.089325
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.379717
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.814575
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.900329
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.176232
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.596867
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.377745
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.964161
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -7.421582
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.805467
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.084183
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.332979
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.878416
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.825984
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.188511
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -6.309070
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.922432
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.390453
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.776143
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.053932
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.448568
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.967611
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.656977
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.994705
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.160213
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.861082
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.728460
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.106127
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.433117
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.145653
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.589295
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.696686
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -8.640307
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.844224
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.446487
1.500000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.701104
1.500000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.674960
1.500000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.596655
1.500000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.594774
1.500000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.702269
1.500000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.286000
1.500000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.143256
1.500000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -9.459662
1.500000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.597126
1.500000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -10.047525
1.500000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.793862
1.500000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.866620
1.500000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.658767
1.500000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.567027
1.500000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.737958
1.500000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -8.048056
1.500000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.360199
1.500000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -9.024431
1.500000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.413560
1.500000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.790305
1.500000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.618589
1.500000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -6.842842
1.500000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.197165
1.500000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.508058
1.500000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.665455
1.500000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.924657
1.500000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.293577
1.500000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.959203
1.500000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.289963
1.500000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.651370
1.500000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.150147
1.500000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.756627
1.500000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.104007
1.500000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.461897
1.500000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.644714
1.500000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.892287
1.500000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.287950
1.500000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.962476
1.500000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.288752
1.500000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.504271
1.500000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -6.001431
1.500000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.594130
1.500000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -7.016189
1.500000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.449056
1.500000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.589323
1.500000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.900981
1.500000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.285164
1.500000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.882336
1.500000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.252340
1.500000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.446487
1.500000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -5.262601
1.500000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.215331
1.500000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.685522
1.500000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -7.209039
1.500000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.577991
1.500000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.987259
1.500000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.458858
1.500000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.483962
1.500000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.908669
1.500000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.247922


==> FRIEDGRIDv2/FRIEDv2_3p0Msol_fPAH0p1_growth.dat <==
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -10.454338
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.156449
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.633418
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -12.535683
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -12.975118
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -12.126086
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.259333
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.442987
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.994807
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.844930
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.927438
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.378555
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.597575
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.086770
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.572375
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -13.049757
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.805073
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844427
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.500665
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.518128
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -10.466533
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994807
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -11.586465
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.625508
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -12.191228
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.731995
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -14.145254
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.041234
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.699129
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -10.252413
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.244989
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.888305
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -11.810800
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.641721
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.685365
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -9.650607
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -10.069302
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.642051
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.682148
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.534976
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.100649
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -13.091717
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.796039
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.350991
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.485036
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -9.254081
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.616980
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -11.736964
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -11.019859
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -13.543144
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.351301
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.897897
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -11.618883
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -11.331998
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.411976
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.947841
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.531289
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.597744
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.649485
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.442376
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -14.000000
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.747517
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -9.795415
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.502803
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.155605
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.446234
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.586465
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.111780
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.100068
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.221695
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.906829
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -9.465982
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -8.979274
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.767462
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.934846
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.888305
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.515442
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.339074
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.993027
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -13.295735
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.350991
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -8.516798
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.951434
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.796039
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.504086
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.961282
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -11.339074
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -12.003739
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -13.446234
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -8.349323
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.800987
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -9.179889
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.597575
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.553464
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.859352
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.989860
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.892950
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.994807
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.449335
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.164092
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -10.446234
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.972791
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -10.461586
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.791395
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -12.392645
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.597575
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -10.629043
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -11.709703
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -12.326375
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.136652
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.013970
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.539704
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.576473
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.308971
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.022706
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.427489
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -9.041856
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -10.239669
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -9.871729
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.090449
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.308842
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.441829
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -12.195368
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.865245
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.390819
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.651337
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -8.790252
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -8.916762
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.174934
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.559422
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.230588
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.766732
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.799408
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.477587
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -8.284453
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.546333
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.600171
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.705341
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.736964
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.716016
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.643055
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.519069
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.696749
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.747517
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -7.621459
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -8.252413
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.616980
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.597575
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.135157
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.961282
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -10.157184
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.544811
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.530798
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -8.252413
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.622585
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.307401
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -9.586465
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.929316
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -11.242164
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.447901
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.389039
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -8.444074
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -11.257020
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -12.232420
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -13.111320
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.408756
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.239141
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.404985
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.152075
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.927268
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.832410
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -7.159056
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -9.441093
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -9.860770
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -10.247119
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.321464
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.777204
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -11.807778
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.766042
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.114743
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.735279
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -7.556860
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -8.728401
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -9.501724
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.573665
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -9.165087
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.277318
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.326709
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.335029
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.022653
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.480342
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -7.184870
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -8.450661
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -8.637326
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.930250
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.788185
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.985917
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.699305
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.588248
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.769062
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.805937
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -8.074308
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.239816
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.770717
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -9.744981
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -10.259372
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.805073
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -11.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.213557
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.398862
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -7.051904
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.331297
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -8.145254
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.354466
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.990897
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -9.188627
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.941337
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.878694
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.286625
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -10.085964
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -10.634653
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -9.405023
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -8.709850
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -9.496455
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.838957
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.956887
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -11.569337
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -12.002365
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.081540
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -7.545208
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -9.457350
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -9.523695
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -8.498497
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -9.169058
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -10.383418
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.592512
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -11.318605
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.533029
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.757624
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -7.856401
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -9.246566
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -8.971135
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -8.933069
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -9.126490
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -10.000477
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.504041
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.921817
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -11.011788
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.106723
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -7.543581
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -8.530078
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -8.497742
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.959489
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.630993
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -9.742515
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.994430
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.295735
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -6.198824
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -7.116989
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.874047
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -8.110413
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.457637
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.744578
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.860105
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.404167
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -10.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.902973
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.727563
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.272872
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.545489
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.126557
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.606354
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -9.218274
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -9.091717
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.906829
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -11.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.207964
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.564788
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.497020
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.466945
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.639554
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.095974
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.616055
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.697323
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.852198
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -10.475486
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.620729
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.569051
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -6.131069
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.462412
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.691735
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -7.040583
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.813903
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -9.499447
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.716469
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -10.086071
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.050989
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.896355
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.628738
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.224441
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.408133
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.666110
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.140014
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.920921
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.295735
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -10.042034
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.605961
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.264011
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.706343
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.053731
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.266841
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.597959
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.022077
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.681010
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.295735
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.747517
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.606957
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.227357
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.667649
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.028446
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.210313
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.589755
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.022251
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.426780
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.210408
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.488259
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -5.499010
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.118264
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.500939
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.996539
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.957879
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.526514
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.006030
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.363690
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.443061
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.897897


==> FRIEDGRIDv2/FRIEDv2_3p0Msol_fPAH0p1_ism.dat <==
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -10.825029
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.658920
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.944045
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -12.640438
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -13.100225
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -12.971304
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.708408
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.498081
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.994807
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.479964
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -10.422265
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -11.095541
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -11.420689
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.887749
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -12.560669
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -13.017241
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.805073
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844427
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.500665
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -10.005372
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -10.466533
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994807
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -11.586465
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.681032
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -12.189563
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.892950
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -14.145254
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.277388
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.699129
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -10.252413
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.267766
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.988892
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -11.810800
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.641721
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -12.018571
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -9.650607
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -10.069302
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.931170
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.572375
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.100649
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -13.091717
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.796039
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.350991
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.500665
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -9.254081
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.616980
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -11.736964
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -11.088605
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -13.543144
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.871618
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.897897
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -10.622955
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -11.347000
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.155063
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.816894
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -12.012211
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -13.864585
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -13.764939
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.337646
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.804450
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.747517
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -10.033447
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.534744
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.700385
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -11.066561
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -11.903247
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -12.477628
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -13.426335
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.379239
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.906829
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -9.354014
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.804671
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -10.132034
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.415557
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.976911
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -12.029483
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -12.303829
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -12.381926
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -13.295735
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.350991
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -8.872033
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.951434
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.480412
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.957933
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -10.690877
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -11.054044
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -11.387271
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -12.003739
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -13.446234
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -8.349323
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.800987
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -9.179889
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.597575
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.899517
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.660353
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.989860
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.892950
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.994807
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.747517
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.251591
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -10.446234
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -10.135157
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -10.461586
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.791395
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -12.392645
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.597575
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -10.220787
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -10.897812
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.252223
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.286859
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.312424
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.678334
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.722330
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.462534
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.268343
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.112442
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -9.627212
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -10.351555
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -10.548378
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.681629
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.936837
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -11.626210
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -12.157017
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.483351
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.457401
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.697309
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -9.146007
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -9.718113
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.917093
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -10.048985
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.366379
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -11.530661
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -12.078407
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -12.361802
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -8.536222
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.920289
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.225173
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.645832
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -10.137730
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.949886
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -11.347218
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -11.400279
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.747517
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -7.889052
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -8.357445
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.616980
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.933724
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.135157
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -10.006333
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -10.334877
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.544811
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.350991
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -8.252413
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.741479
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.698607
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -9.586465
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.901368
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -11.242164
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.447901
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.500665
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -9.004638
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -10.397497
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -11.901279
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -11.525928
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.481948
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.286911
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -12.655319
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.910822
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.404532
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.076593
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -8.472321
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -10.134465
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -10.645960
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -10.764669
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.377498
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.888195
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -12.338574
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.548456
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.598165
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.188375
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -8.447507
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -9.627530
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -9.999522
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -10.097281
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.189139
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -10.760871
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.699636
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.030791
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.808755
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.699129
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -8.061436
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -8.920930
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -9.388665
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -9.481761
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.841650
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -10.643314
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -11.306759
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.399698
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.838484
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -7.662127
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -8.179131
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -8.453837
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.712725
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -9.237138
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -10.026336
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -10.351112
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.805073
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -11.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.500665
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.836717
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -7.371623
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.328534
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -8.195613
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.926648
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.026199
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -9.310715
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.941337
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.308705
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -7.486252
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -10.683962
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -10.970701
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -10.704325
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -9.008389
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -9.700943
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -10.599734
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -12.061750
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -12.380340
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -12.682200
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -7.424182
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -9.952164
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -10.074069
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -9.445416
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -9.580925
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -9.879544
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -10.421933
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -11.155135
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -11.962540
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.844030
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -7.918355
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -9.394203
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -9.638701
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -9.227099
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -9.418464
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -9.656343
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -10.360054
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -11.035754
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -11.112869
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -11.387034
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -7.770400
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -8.686409
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -9.026253
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -9.002415
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -9.106954
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -9.556506
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -10.155130
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -10.091944
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.821196
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -7.530049
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -7.992030
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -8.354909
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -8.490543
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.693735
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -9.442724
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -10.187550
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -10.281658
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -10.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -6.255202
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -7.154112
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.262604
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.925781
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.449054
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.788320
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -9.384835
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -9.091717
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.906829
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -11.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -7.253278
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.576039
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.445509
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.974960
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -7.302571
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.805246
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -9.141995
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -10.218269
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -11.512952
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -12.007009
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.982037
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.819042
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -7.121216
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -8.106549
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -8.219884
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -8.493985
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -9.290482
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -10.086046
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -11.320937
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -11.531213
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -6.683214
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -7.215608
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.691165
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -8.038380
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -8.168430
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -8.465837
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.985458
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -9.701992
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -10.515608
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -11.037019
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.807595
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -7.213807
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.660766
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -8.020813
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -8.225206
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -8.426843
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.861972
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -9.489214
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -10.223622
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -10.141502
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -6.324164
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -7.004394
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -7.478381
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.947169
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -8.214432
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -8.426155
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.829648
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -9.296427
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.595950
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.897897
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -5.843466
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.684755
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -7.117993
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -7.710509
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -8.053345
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -8.523377
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.896818
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -9.096886
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.708163
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.897897


==> FRIEDGRIDv2/FRIEDv2_3p0Msol_fPAH0p5_growth.dat <==
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -10.677328
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.402517
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -12.000873
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.366396
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.253893
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.693508
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.149175
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.897645
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -14.183181
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.205668
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -10.201288
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.378555
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.597575
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.086770
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.572375
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -13.152241
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.805073
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844427
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.500665
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.392506
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -10.466533
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994807
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -11.586465
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -10.751680
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -12.188627
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.646638
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -14.145254
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -13.829897
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.699129
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -10.252413
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.161226
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.888305
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -11.810800
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.641721
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.897043
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.661109
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -9.650607
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -10.069302
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.644834
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.578010
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.420005
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.100649
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -13.091717
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.796039
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.350991
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.427899
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -9.204115
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.616980
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -11.736964
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.926063
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -13.543144
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.212880
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.897897
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -10.749324
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -11.298939
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.566679
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.277475
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.326840
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.589244
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.513638
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.907970
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.446234
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.767582
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -9.365154
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -9.757363
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.799773
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.446234
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.586465
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.111780
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.701395
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.210048
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.906829
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -9.101483
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.397917
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.767462
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.934850
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -9.888305
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -10.373709
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.339074
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.892950
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -13.295735
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.350991
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -8.702301
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.951434
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.796039
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.131085
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.961282
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -11.339074
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -12.003739
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -13.446234
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -8.349323
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.800987
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -9.179889
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.597575
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.441558
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.660353
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.989860
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.892950
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.994807
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.357268
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.067283
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -10.446234
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -9.887895
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -10.461586
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.791395
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -12.392645
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.597575
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -9.394350
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -11.536007
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.481332
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -10.991707
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -10.988142
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.192249
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.241041
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.635279
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.999158
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.976435
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.562492
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -9.803965
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -9.471823
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.960111
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.094160
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.341831
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.020602
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.433350
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.362859
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.332640
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -7.248427
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -8.947642
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.559772
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.199222
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.246545
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.488515
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.038931
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.307810
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -7.558883
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.404565
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.762304
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.867910
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.736964
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.431162
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.448240
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.394820
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.611942
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.747517
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -7.028876
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -8.252413
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.616980
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.597575
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.135157
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.961282
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -10.271686
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.544811
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.367643
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -8.252413
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.555137
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.148152
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -9.586465
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.909947
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -11.242164
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.447901
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.313148
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.191626
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -9.358818
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -10.391346
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -11.699971
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.560952
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.281939
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.585197
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.477603
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.709224
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.795429
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.155403
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -8.164370
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -9.438791
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -10.213170
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -9.880262
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.091034
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -10.646319
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.535365
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -11.909235
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.863215
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -5.747517
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -8.637062
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -9.254219
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.751993
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -9.362690
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.111780
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -9.489754
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.059584
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.280325
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.393014
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -6.198825
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -8.097291
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -8.472578
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -9.094567
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.193898
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.761349
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -9.525994
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.202471
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -5.751122
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.813319
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.696386
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.434027
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.616675
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -10.742596
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.426205
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -10.081313
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -11.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.127312
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.198825
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.998186
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.316153
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -8.145254
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.285537
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.004883
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -9.188627
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.941337
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -9.640286
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.734144
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.633434
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.991569
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.401182
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.747397
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -8.613127
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.438406
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.384018
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -11.891717
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -12.189924
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -5.819770
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -5.945924
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.460037
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -7.190616
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.543088
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.124348
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.583310
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.347139
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -11.298942
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.291684
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.756574
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.450302
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.815090
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.733666
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -8.063607
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.513805
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -9.194020
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.282180
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -11.127520
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.942011
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.926615
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.518490
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.874679
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.692321
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.034103
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.223778
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -9.085438
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -10.089740
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.411824
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.834755
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.451685
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.957154
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.624822
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.943257
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.162524
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.146480
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.847268
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -10.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.403258
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.426468
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.749123
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.171087
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.774981
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.920363
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -9.133010
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -9.091717
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.906829
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -11.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.764235
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.583651
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.506725
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.678315
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.700296
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.914325
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.042869
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.003739
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.707255
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -10.476844
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.663842
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.569688
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.846919
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.051891
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.233264
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.961282
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.291393
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.467848
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.094321
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -10.048344
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.957595
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.590885
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -6.079844
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.831709
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.132887
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.330266
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.866187
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.222386
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.295735
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -9.897897
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.454351
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.041262
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.461317
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.758610
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.950871
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.222366
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.685320
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.543144
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.295735
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -9.710724
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.463917
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.038964
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.412220
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.742915
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.949650
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.168023
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.631762
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.091717
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -8.067262
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.356300
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.361731
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.928024
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.292970
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.737237
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.883908
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -7.158202
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.537821
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.003739
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.368230
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.897897


==> FRIEDGRIDv2/FRIEDv2_3p0Msol_fPAH0p5_ism.dat <==
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.456167
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.252413
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -10.556254
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.650357
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -12.069133
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -12.651314
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.165721
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.242164
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -14.000000
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -8.575795
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.403755
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.378555
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.710878
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.086770
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.572375
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.940130
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.805073
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844427
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.500665
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.800987
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -10.466533
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994807
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -11.586465
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -13.040948
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -12.188627
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.892950
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -14.145254
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.188651
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.699129
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -10.252413
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.267766
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.888305
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -12.076758
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.641721
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -11.978361
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -9.650607
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -10.069302
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.854698
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.572375
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.100649
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -13.091717
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.796039
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.350991
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.500665
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -9.247495
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.616980
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -11.736964
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.984070
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -13.543144
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.801686
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.897897
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -10.000587
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.502319
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.810374
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.132656
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.458884
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.899518
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.672552
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.826419
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.446234
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.747517
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -9.415510
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.023532
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.313659
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.732499
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.941017
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.453546
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.985596
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.415767
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.906829
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -8.371359
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.418616
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.783455
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.076331
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.505082
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -11.283478
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -11.986984
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.892950
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -13.295735
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.350991
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -8.198825
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.951434
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.796039
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -10.149348
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.961282
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -11.339074
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -12.003739
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -13.446234
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -8.349323
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.800987
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -9.179889
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.597575
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -9.909341
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.660353
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.989860
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.892950
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.994807
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.747517
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.476821
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -10.446234
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -10.135157
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -10.461586
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.791395
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -12.392645
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.597575
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -9.053189
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -10.753958
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.199113
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.422055
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.583124
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.948434
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.178760
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -13.341350
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.633227
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.554408
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -8.784301
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -10.445865
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -10.396389
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.688216
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.567863
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.574508
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -12.318691
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.916035
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.745084
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.706419
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -8.563649
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -9.497896
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.789057
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -10.057255
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.173844
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -10.543003
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.794486
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.143270
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -7.747963
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.828876
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.086190
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.494659
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.936212
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.547757
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -11.067531
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -11.242164
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.747517
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -7.155514
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -8.252413
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.616980
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.777237
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.324066
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.961282
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -10.342261
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.544811
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.353366
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -8.252413
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.676152
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.402894
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -9.586465
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.975305
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -11.242164
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.447901
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.500665
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.224064
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -9.714627
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -11.450775
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -11.619984
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.368345
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.459048
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -12.318507
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.715840
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.125599
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.861167
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -7.549932
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -9.737549
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -10.753057
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -10.650203
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -9.934683
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.388242
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -12.218504
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.294498
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.236310
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.113429
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -7.698701
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -9.566157
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -9.688330
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -10.040498
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.245012
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.779521
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.354923
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.202105
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.027773
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.699129
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -7.203609
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -8.794012
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -9.047646
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -9.518288
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.599736
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -10.040802
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -11.031013
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.048671
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.488622
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -7.981664
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -8.310624
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.695943
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -9.253319
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -10.167313
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -10.256054
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.805073
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -11.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.500665
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.198825
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.703712
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.460713
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -8.262947
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -8.411412
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.982927
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -9.188627
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.941337
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.486665
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.986653
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -7.519766
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -9.478515
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -8.381596
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -9.121316
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -9.532962
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -10.154676
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.842503
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -11.775149
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -12.252956
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.550239
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -7.805815
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -9.447611
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -9.153122
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -9.039135
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -9.245765
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.759404
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.562711
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -11.244343
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.856756
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.898247
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -7.996684
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -9.494333
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -8.939037
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -8.867908
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -9.289973
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -9.683409
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.668025
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.965935
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -11.058686
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.777849
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -7.886934
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -8.775815
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -8.686018
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.842426
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -9.135787
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -9.740750
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -10.153808
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.459011
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -6.363459
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -7.361628
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.878293
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -8.237974
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.399066
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.990242
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.645512
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.463985
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -10.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.550328
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.964783
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.448063
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.932458
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.330780
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.733699
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -9.177767
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -9.091717
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.906829
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -11.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.575510
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.542515
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.516151
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.938463
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -7.178038
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.800369
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.837211
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -9.870479
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -11.327010
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -11.873391
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.920843
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.214064
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -7.282353
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.805097
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -7.988389
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -8.257415
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.809347
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -9.629391
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -10.527549
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -11.114811
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -5.987810
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -7.068862
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.427295
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.779969
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.919656
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -8.241261
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.694359
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -9.513915
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.977532
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -10.412948
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.425334
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -7.012606
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.405733
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.754629
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.921190
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -8.180209
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.610004
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -9.234498
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.836198
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -10.043242
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.994491
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.739568
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -7.095703
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.539523
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.739564
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.949355
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.480526
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -8.735893
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.079733
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.897897
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -5.701961
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.309180
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.809484
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -7.435084
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.838662
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -8.275764
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.651859
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.003739
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.792036
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.897897


==> FRIEDGRIDv2/FRIEDv2_3p0Msol_fPAH1p0_growth.dat <==
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -9.995560
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -10.695568
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.036296
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.271687
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.435984
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -11.461586
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -12.339074
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.595618
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.851100
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -14.699129
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.048344
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -9.951434
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.917960
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -10.994807
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -10.888305
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -11.961282
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -11.989860
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -13.003739
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -14.446234
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -7.988556
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.403755
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -10.917960
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.283328
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -11.135157
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.660353
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -11.385651
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.892950
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -13.488817
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.699129
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.897897
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -9.501468
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.917960
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -10.597575
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -9.738367
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -11.572375
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -12.038247
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -13.392645
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.994807
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -15.048344
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -10.252413
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -10.179889
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -10.796039
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.502476
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.263122
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.640054
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -12.544811
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -14.295735
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -15.093192
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -7.507714
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -10.101915
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.616980
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -11.295735
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -10.738631
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.721075
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -12.100649
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -12.633087
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.490166
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -10.161443
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.877453
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -10.951359
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -10.872985
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.007021
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.284168
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -11.509918
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -12.601208
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.145254
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.358943
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -8.971788
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.232234
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -9.702853
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -9.906829
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -10.135157
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -10.660353
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -11.313727
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.091717
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.994807
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -12.643904
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -8.501505
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.414866
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.009977
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -9.343950
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.197559
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -11.111780
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -10.791395
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -11.432623
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -12.844427
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.023083
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -8.504660
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -9.007522
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -8.699311
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -10.145254
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -9.015377
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.961282
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -11.188627
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -12.543144
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -12.447901
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.951819
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -8.198825
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.602219
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -9.767462
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.235388
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -10.435984
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.810800
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -11.095851
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -12.003739
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.479653
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -13.727226
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.216375
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.650607
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.316153
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -9.994807
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -10.435984
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -10.263122
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -11.640054
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -10.974152
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.906829
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -12.886115
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -7.741223
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -10.724880
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.013862
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -10.810239
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.308907
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.354118
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -11.542362
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.432320
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -12.779301
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -12.663494
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.017006
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -9.430279
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -9.675379
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -9.967605
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.133766
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -10.305117
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -10.941717
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -11.592724
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.145254
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.246669
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -6.667290
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -8.787680
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -9.475671
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -9.180630
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -9.285537
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -9.572375
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -10.790321
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -11.005376
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -12.295735
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -12.315842
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -7.536945
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -8.518641
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -8.917978
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -8.726115
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -9.435984
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -9.181439
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -10.306047
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -10.791974
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.350991
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -7.013688
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -7.620794
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.917960
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -8.796039
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.285537
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.509973
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -10.640054
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.805073
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -11.776031
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.809919
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -7.403755
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.264877
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.994807
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -9.586465
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -9.373709
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -10.640054
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -10.544811
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.447901
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -13.198825
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.116691
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -7.616644
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -9.553195
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -10.530237
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -10.570147
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.083557
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -11.146723
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.207333
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -12.568174
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -12.675439
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.349323
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -6.813960
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -8.720652
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -9.468208
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -9.940772
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -9.780616
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -10.321629
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -11.417504
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.013703
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -11.699129
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -6.349323
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -6.960183
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -8.517439
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -8.803215
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -8.976950
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -9.145243
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -10.145985
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -10.979834
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.446234
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -10.818771
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -5.809919
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -6.961133
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -8.004639
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -8.339757
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -8.731043
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -8.682670
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.065597
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.442538
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.447901
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -12.198825
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.198825
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -6.912143
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -7.579526
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.019626
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -8.248822
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -8.763292
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.753097
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.694485
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -10.597575
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.337764
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -5.481786
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -7.252413
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -6.873038
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -7.906829
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -7.855231
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -9.111780
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -9.093518
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -10.543144
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -11.145254
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.747517
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.833890
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.549510
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -6.932243
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.152989
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -7.736964
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -7.825518
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -8.663585
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -9.648740
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -11.257375
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -11.743781
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -5.779570
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -6.169953
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -6.616980
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -6.971964
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -7.312850
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -7.834910
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -8.839239
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -9.842995
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -10.871026
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.216018
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -5.438788
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -6.304594
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -6.752475
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -7.627927
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -7.966875
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.181005
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -8.742748
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -9.784815
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -10.517926
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -10.744854
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -5.825675
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -6.306474
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -6.703490
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -7.389188
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -7.704820
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.065593
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -8.657543
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -9.727057
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.368144
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -11.349323
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -5.811451
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -6.264312
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -6.719029
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -7.435687
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -7.736964
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -7.888209
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -8.658937
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.496358
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -9.844427
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.897897
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.464975
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -6.107876
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -6.548921
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -7.295735
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -7.442181
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -7.683088
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -8.711110
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -9.242164
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -10.446234
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -10.897897
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.780998
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.681393
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.688657
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -6.544666
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -6.681731
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -6.961282
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -7.489555
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -8.003739
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -9.416755
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -10.091768
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.675421
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -5.569653
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -5.757420
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -6.145254
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -6.086770
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -6.528181
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -7.100649
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -8.543144
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -9.049084
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -9.596747
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -4.920365
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -5.404691
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -5.919506
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -6.680051
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -6.927361
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -7.101989
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -7.526197
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -8.079665
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -8.796039
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -10.349323
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -5.315394
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -5.887404
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -6.250656
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -6.578421
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -6.776718
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -7.091969
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -7.469132
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -8.242164
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -8.638342
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -10.198825
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -5.286517
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -5.854659
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -6.229557
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -6.583472
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -6.775809
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -7.013248
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -7.388451
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -7.795403
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.145254
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -10.198825
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -4.410897
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -5.719358
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.146491
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -6.581837
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -6.736964
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -6.961282
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -7.376407
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.392645
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -9.145254
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.500665


==> FRIEDGRIDv2/FRIEDv2_3p0Msol_fPAH1p0_ism.dat <==
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+00, -10.242911
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+00, -11.173386
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+00, -11.097468
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+00, -11.551485
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+00, -11.780188
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+00, -12.843485
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+00, -13.766094
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+00, -13.602737
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+00, -13.994807
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+00, -9.346824
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+00, -10.084196
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+00, -10.540042
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+00, -11.104829
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+00, -11.452841
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+00, -12.547841
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+00, -13.076979
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+00, -12.805073
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+00, -13.844427
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+00, -14.500665
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+00, -9.800987
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+00, -10.466533
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+00, -10.994807
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+00, -11.586465
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+00, -11.617748
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+00, -12.188627
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+00, -12.892950
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+00, -14.145254
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+00, -14.102411
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+00, -8.699129
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+00, -10.252413
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+00, -10.267766
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+00, -10.888305
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+00, -11.810800
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+00, -11.641721
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+00, -12.109369
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+00, -13.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+00, -15.349323
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+00, -9.198825
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+00, -9.650607
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+00, -10.069302
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+00, -10.810998
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+00, -11.572375
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+00, -12.100649
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+00, -13.091717
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+00, -13.796039
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+00, -14.350991
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+00, -8.500665
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+00, -9.219223
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+00, -10.616980
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+00, -11.145254
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+00, -11.736964
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+00, -10.944494
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+00, -11.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+00, -13.543144
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+00, -13.712781
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+00, -14.897897
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+01, -9.859176
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+01, -10.878574
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+01, -11.033911
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+01, -11.275751
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+01, -11.443653
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+01, -11.855416
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+01, -12.640060
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+01, -13.180111
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+01, -13.807706
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+01, -13.747517
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+01, -9.686643
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+01, -10.757633
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+01, -10.586330
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+01, -10.903199
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+01, -11.074246
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+01, -11.856260
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+01, -12.457543
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+01, -12.272330
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+01, -12.906829
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+01, -9.079198
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+01, -9.602671
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+01, -9.921407
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+01, -10.161261
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+01, -10.629955
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+01, -11.734879
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+01, -12.220040
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+01, -12.366609
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+01, -13.295735
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+01, -13.350991
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+01, -8.763303
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+01, -8.951434
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+01, -9.796039
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+01, -10.457431
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+01, -10.995876
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+01, -11.361622
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+01, -12.003739
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+01, -13.446234
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+01, -13.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+01, -8.349323
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+01, -8.800987
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+01, -9.179889
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+01, -9.597575
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+01, -10.196632
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+01, -10.660353
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+01, -10.989860
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+01, -11.892950
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+01, -12.994807
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+01, -7.747517
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+01, -8.138603
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+01, -9.466533
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+01, -10.446234
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+01, -10.135157
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+01, -10.461586
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+01, -10.791395
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+01, -12.392645
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+01, -12.597575
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+01, -14.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+02, -8.887871
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+02, -10.503103
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+02, -11.630993
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+02, -11.305042
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+02, -11.642499
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+02, -11.658494
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+02, -12.636212
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+02, -12.958237
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+02, -13.592230
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+02, -13.264444
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+02, -7.974813
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+02, -10.472026
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+02, -11.156366
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+02, -10.852770
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+02, -10.749026
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+02, -11.511951
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+02, -11.998349
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+02, -12.414597
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+02, -12.708900
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+02, -12.549764
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+02, -7.835115
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+02, -9.876593
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+02, -10.034864
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+02, -10.299763
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+02, -10.015986
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+02, -11.164641
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+02, -11.850149
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+02, -12.128485
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+02, -7.741208
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+02, -9.013832
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+02, -9.242173
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+02, -9.528279
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+02, -10.180517
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+02, -10.765089
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+02, -11.223361
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+02, -11.446591
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+02, -11.708163
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+02, -12.747517
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+02, -7.494843
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+02, -8.382916
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+02, -8.616980
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+02, -9.085780
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+02, -9.549849
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+02, -9.961282
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+02, -10.205113
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+02, -10.544811
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+02, -12.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+02, -12.809919
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+02, -6.350991
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+02, -8.252413
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+02, -7.546568
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+02, -8.630154
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+02, -9.586465
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+02, -8.992949
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+02, -9.901983
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+02, -11.242164
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+02, -11.447901
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+02, -12.500665
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+03, -7.149061
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+03, -8.225583
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+03, -10.600911
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+03, -11.816117
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+03, -11.443405
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+03, -11.764681
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+03, -12.079885
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+03, -12.645693
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+03, -13.173816
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+03, -13.193946
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+03, -6.997598
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+03, -8.433199
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+03, -10.721722
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+03, -10.788819
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+03, -10.306251
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+03, -10.490817
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+03, -12.097413
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+03, -12.411820
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+03, -12.417688
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+03, -12.234510
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+03, -7.110171
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+03, -8.343093
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+03, -9.832205
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+03, -9.962182
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+03, -10.285243
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+03, -10.778358
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+03, -11.655398
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+03, -11.896856
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+03, -11.592326
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+03, -11.699129
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+03, -7.043309
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+03, -8.276774
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+03, -8.921678
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+03, -9.411856
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+03, -9.595826
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+03, -10.584893
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+03, -10.716376
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+03, -10.816513
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+03, -10.863081
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+03, -6.982931
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+03, -8.059727
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+03, -8.368985
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+03, -8.847892
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+03, -9.621687
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+03, -9.886164
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+03, -9.664207
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+03, -9.805073
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+03, -11.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+03, -11.500665
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+03, -6.673499
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+03, -6.988545
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+03, -7.337711
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+03, -8.319287
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+03, -9.208398
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+03, -8.965562
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+03, -9.188627
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+03, -9.941337
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+03, -10.578102
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+03, -11.809919
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+04, -6.738043
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+04, -6.828179
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+04, -7.421819
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+04, -7.923185
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+04, -8.307886
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+04, -8.999675
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+04, -9.614376
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+04, -10.474882
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+04, -11.712756
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+04, -12.144317
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+04, -6.333128
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+04, -7.266048
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+04, -7.854873
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+04, -8.383346
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+04, -8.588114
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+04, -8.800121
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+04, -9.407873
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+04, -10.273345
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+04, -11.620296
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+04, -11.730065
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+04, -6.667089
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+04, -7.283420
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+04, -7.823755
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+04, -8.327872
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+04, -8.543509
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+04, -8.822493
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+04, -9.358649
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+04, -10.240647
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+04, -11.144987
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+04, -11.294680
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+04, -6.602023
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+04, -7.249771
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+04, -7.814787
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+04, -8.363137
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+04, -8.527122
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+04, -8.845739
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+04, -9.466854
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+04, -10.221826
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+04, -10.758741
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+04, -6.566909
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+04, -7.230095
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+04, -7.742165
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+04, -8.229452
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+04, -8.396914
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+04, -8.923135
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+04, -9.425146
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+04, -9.392645
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+04, -10.446234
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+04, -10.611253
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+04, -5.756890
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+04, -7.071950
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+04, -7.093212
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+04, -8.085700
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+04, -8.559167
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+04, -8.809655
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+04, -9.309103
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+04, -9.091717
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+04, -9.906829
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+04, -11.349323
3.000000, 500.000000, 1.000000e+00, 2.000000e-03,  1.000000e+05, -6.606747
3.000000, 250.000000, 1.000000e+00, 4.000000e-03,  1.000000e+05, -6.570581
3.000000, 150.000000, 1.000000e+00, 6.666667e-03,  1.000000e+05, -6.515776
3.000000, 100.000000, 1.000000e+00, 1.000000e-02,  1.000000e+05, -7.022652
3.000000, 80.000000, 1.000000e+00, 1.250000e-02,  1.000000e+05, -7.189701
3.000000, 60.000000, 1.000000e+00, 1.666667e-02,  1.000000e+05, -7.778926
3.000000, 40.000000, 1.000000e+00, 2.500000e-02,  1.000000e+05, -8.738442
3.000000, 20.000000, 1.000000e+00, 5.000000e-02,  1.000000e+05, -9.736748
3.000000, 10.000000, 1.000000e+00, 1.000000e-01,  1.000000e+05, -10.492491
3.000000, 5.000000, 1.000000e+00, 2.000000e-01,  1.000000e+05, -11.762216
3.000000, 500.000000, 1.000000e+01, 2.000000e-02,  1.000000e+05, -5.654113
3.000000, 250.000000, 1.000000e+01, 4.000000e-02,  1.000000e+05, -6.145577
3.000000, 150.000000, 1.000000e+01, 6.666667e-02,  1.000000e+05, -7.324650
3.000000, 100.000000, 1.000000e+01, 1.000000e-01,  1.000000e+05, -7.765543
3.000000, 80.000000, 1.000000e+01, 1.250000e-01,  1.000000e+05, -8.054157
3.000000, 60.000000, 1.000000e+01, 1.666667e-01,  1.000000e+05, -8.190597
3.000000, 40.000000, 1.000000e+01, 2.500000e-01,  1.000000e+05, -8.701363
3.000000, 20.000000, 1.000000e+01, 5.000000e-01,  1.000000e+05, -9.245356
3.000000, 10.000000, 1.000000e+01, 1.000000e+00,  1.000000e+05, -10.227022
3.000000, 5.000000, 1.000000e+01, 2.000000e+00,  1.000000e+05, -11.252641
3.000000, 500.000000, 1.000000e+02, 2.000000e-01,  1.000000e+05, -6.188538
3.000000, 250.000000, 1.000000e+02, 4.000000e-01,  1.000000e+05, -7.019283
3.000000, 150.000000, 1.000000e+02, 6.666667e-01,  1.000000e+05, -7.383940
3.000000, 100.000000, 1.000000e+02, 1.000000e+00,  1.000000e+05, -7.708221
3.000000, 80.000000, 1.000000e+02, 1.250000e+00,  1.000000e+05, -7.879316
3.000000, 60.000000, 1.000000e+02, 1.666667e+00,  1.000000e+05, -8.127452
3.000000, 40.000000, 1.000000e+02, 2.500000e+00,  1.000000e+05, -8.594142
3.000000, 20.000000, 1.000000e+02, 5.000000e+00,  1.000000e+05, -9.120340
3.000000, 10.000000, 1.000000e+02, 1.000000e+01,  1.000000e+05, -9.765017
3.000000, 5.000000, 1.000000e+02, 2.000000e+01,  1.000000e+05, -10.706487
3.000000, 500.000000, 1.000000e+03, 2.000000e+00,  1.000000e+05, -6.310677
3.000000, 250.000000, 1.000000e+03, 4.000000e+00,  1.000000e+05, -6.950943
3.000000, 150.000000, 1.000000e+03, 6.666667e+00,  1.000000e+05, -7.359141
3.000000, 100.000000, 1.000000e+03, 1.000000e+01,  1.000000e+05, -7.684328
3.000000, 80.000000, 1.000000e+03, 1.250000e+01,  1.000000e+05, -7.855929
3.000000, 60.000000, 1.000000e+03, 1.666667e+01,  1.000000e+05, -8.108146
3.000000, 40.000000, 1.000000e+03, 2.500000e+01,  1.000000e+05, -8.457988
3.000000, 20.000000, 1.000000e+03, 5.000000e+01,  1.000000e+05, -9.106550
3.000000, 10.000000, 1.000000e+03, 1.000000e+02,  1.000000e+05, -9.732697
3.000000, 5.000000, 1.000000e+03, 2.000000e+02,  1.000000e+05, -10.109752
3.000000, 500.000000, 1.000000e+04, 2.000000e+01,  1.000000e+05, -6.175200
3.000000, 250.000000, 1.000000e+04, 4.000000e+01,  1.000000e+05, -6.807530
3.000000, 150.000000, 1.000000e+04, 6.666667e+01,  1.000000e+05, -7.293907
3.000000, 100.000000, 1.000000e+04, 1.000000e+02,  1.000000e+05, -7.694457
3.000000, 80.000000, 1.000000e+04, 1.250000e+02,  1.000000e+05, -7.858255
3.000000, 60.000000, 1.000000e+04, 1.666667e+02,  1.000000e+05, -8.134626
3.000000, 40.000000, 1.000000e+04, 2.500000e+02,  1.000000e+05, -8.487325
3.000000, 20.000000, 1.000000e+04, 5.000000e+02,  1.000000e+05, -9.121300
3.000000, 10.000000, 1.000000e+04, 1.000000e+03,  1.000000e+05, -9.390053
3.000000, 5.000000, 1.000000e+04, 2.000000e+03,  1.000000e+05, -9.897897
3.000000, 500.000000, 1.000000e+05, 2.000000e+02,  1.000000e+05, -5.413128
3.000000, 250.000000, 1.000000e+05, 4.000000e+02,  1.000000e+05, -6.408763
3.000000, 150.000000, 1.000000e+05, 6.666667e+02,  1.000000e+05, -6.912865
3.000000, 100.000000, 1.000000e+05, 1.000000e+03,  1.000000e+05, -7.530565
3.000000, 80.000000, 1.000000e+05, 1.250000e+03,  1.000000e+05, -7.856385
3.000000, 60.000000, 1.000000e+05, 1.666667e+03,  1.000000e+05, -8.257390
3.000000, 40.000000, 1.000000e+05, 2.500000e+03,  1.000000e+05, -8.495601
3.000000, 20.000000, 1.000000e+05, 5.000000e+03,  1.000000e+05, -8.744788
3.000000, 10.000000, 1.000000e+05, 1.000000e+04,  1.000000e+05, -8.708163
3.000000, 5.000000, 1.000000e+05, 2.000000e+04,  1.000000e+05, -9.897897


==> FRIEDGRIDv2/friedgrid_original.dat <==
Mstar(Msol)	UV(G0)	Mdisc(Mjup)	SigmaDisc(g/cm^2)	Rdisc (AU)	log10Mdot(Msol/yr)
   5.0000000000000003E-002   10.000000000000000        5.2399896382353935E-002   4.4205445986362677E-004   400.00000000000000       -8.7556208697452984     
   5.0000000000000003E-002   10.000000000000000        4.5849909334559694E-002   5.0520509698700198E-004   350.00000000000000       -8.7680157810155652     
   5.0000000000000003E-002   10.000000000000000        3.9299922286765453E-002   5.8940594648483570E-004   300.00000000000000       -8.7682782229690037     
   5.0000000000000003E-002   10.000000000000000        3.2749935238971212E-002   7.0728713578180281E-004   250.00000000000000       -8.7415515083239423     
   5.0000000000000003E-002   10.000000000000000        2.6199948191176967E-002   8.8410891972725354E-004   200.00000000000000       -8.7265773031325278     
   5.0000000000000003E-002   10.000000000000000        1.9649961143382726E-002   1.1788118929696714E-003   150.00000000000000       -8.7061235394601812     
   5.0000000000000003E-002   10.000000000000000        1.3099974095588484E-002   1.7682178394545071E-003   100.00000000000000       -8.6737070514983969     
   5.0000000000000003E-002   10.000000000000000        9.8249805716913632E-003   2.3576237859393428E-003   75.000000000000000       -8.6625380097630842     
   5.0000000000000003E-002   10.000000000000000        6.5499870477942418E-003   3.5364356789090142E-003   50.000000000000000       -8.6785117450772891     
   5.0000000000000003E-002   10.000000000000000        5.2399896382353938E-003   4.4205445986362675E-003   40.000000000000000       -8.7011905219444010     
   5.0000000000000003E-002   10.000000000000000        3.9299922286765449E-003   5.8940594648483570E-003   30.000000000000000       -8.7363936622418183     
   5.0000000000000003E-002   10.000000000000000        2.6199948191176969E-003   8.8410891972725350E-003   20.000000000000000       -9.0536152658410991     
   5.0000000000000003E-002   10.000000000000000        1.3099974095588485E-003   1.7682178394545070E-002   10.000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000        6.5499870477942423E-004   3.5364356789090140E-002   5.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000        1.3099974095588483E-004  0.17682178394545070        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000       0.58584865162444344        4.9423191100601083E-003   400.00000000000000       -7.7322290006195775     
   5.0000000000000003E-002   10.000000000000000       0.51261757017138809        5.6483646972115527E-003   350.00000000000000       -7.7277720371326781     
   5.0000000000000003E-002   10.000000000000000       0.43938648871833252        6.5897588134134783E-003   300.00000000000000       -7.7005388731132536     
   5.0000000000000003E-002   10.000000000000000       0.36615540726527712        7.9077105760961726E-003   250.00000000000000       -7.6891740115137974     
   5.0000000000000003E-002   10.000000000000000       0.29292432581222172        9.8846382201202166E-003   200.00000000000000       -7.6826209490623292     
   5.0000000000000003E-002   10.000000000000000       0.21969324435916626        1.3179517626826957E-002   150.00000000000000       -7.6739581587861529     
   5.0000000000000003E-002   10.000000000000000       0.14646216290611086        1.9769276440240433E-002   100.00000000000000       -7.7115899986150520     
   5.0000000000000003E-002   10.000000000000000       0.10984662217958313        2.6359035253653913E-002   75.000000000000000       -7.7022469154988196     
   5.0000000000000003E-002   10.000000000000000        7.3231081453055430E-002   3.9538552880480866E-002   50.000000000000000       -7.6574318853446481     
   5.0000000000000003E-002   10.000000000000000        5.8584865162444349E-002   4.9423191100601088E-002   40.000000000000000       -7.6312232759043557     
   5.0000000000000003E-002   10.000000000000000        4.3938648871833262E-002   6.5897588134134780E-002   30.000000000000000       -7.5991863797637436     
   5.0000000000000003E-002   10.000000000000000        2.9292432581222175E-002   9.8846382201202176E-002   20.000000000000000       -7.5828269721978865     
   5.0000000000000003E-002   10.000000000000000        1.4646216290611087E-002  0.19769276440240435        10.000000000000000       -9.7473512287854263     
   5.0000000000000003E-002   10.000000000000000        7.3231081453055437E-003  0.39538552880480871        5.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000        1.4646216290611087E-003   1.9769276440240433        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000        1.6570302172505571        1.3978989430045462E-002   400.00000000000000       -7.2718845183605598     
   5.0000000000000003E-002   10.000000000000000        1.4499014400942374        1.5975987920051955E-002   350.00000000000000       -7.2561000818141475     
   5.0000000000000003E-002   10.000000000000000        1.2427726629379179        1.8638652573393949E-002   300.00000000000000       -7.2411258699467682     
   5.0000000000000003E-002   10.000000000000000        1.0356438857815982        2.2366383088072737E-002   250.00000000000000       -7.2365281693897110     
   5.0000000000000003E-002   10.000000000000000       0.82851510862527855        2.7957978860090923E-002   200.00000000000000       -7.2451739797371202     
   5.0000000000000003E-002   10.000000000000000       0.62138633146895894        3.7277305146787898E-002   150.00000000000000       -7.2623236170831102     
   5.0000000000000003E-002   10.000000000000000       0.41425755431263928        5.5915957720181847E-002   100.00000000000000       -7.2283772148836256     
   5.0000000000000003E-002   10.000000000000000       0.31069316573447947        7.4554610293575796E-002   75.000000000000000       -7.2017965796898480     
   5.0000000000000003E-002   10.000000000000000       0.20712877715631964       0.11183191544036369        50.000000000000000       -7.1658867802189734     
   5.0000000000000003E-002   10.000000000000000       0.16570302172505569       0.13978989430045460        40.000000000000000       -7.1526816987407713     
   5.0000000000000003E-002   10.000000000000000       0.12427726629379178       0.18638652573393949        30.000000000000000       -7.1287981602707813     
   5.0000000000000003E-002   10.000000000000000        8.2851510862527844E-002  0.27957978860090921        20.000000000000000       -7.1148738052199310     
   5.0000000000000003E-002   10.000000000000000        4.1425755431263922E-002  0.55915957720181841        10.000000000000000       -9.5522035634602336     
   5.0000000000000003E-002   10.000000000000000        2.0712877715631961E-002   1.1183191544036368        5.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000        4.1425755431263927E-003   5.5915957720181844        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000        4.6867892129955475        3.9538552880480866E-002   400.00000000000000       -6.7272002571551948     
   5.0000000000000003E-002   10.000000000000000        4.1009405613711047        4.5186917577692422E-002   350.00000000000000       -6.8289227504514098     
   5.0000000000000003E-002   10.000000000000000        3.5150919097466602        5.2718070507307827E-002   300.00000000000000       -6.8355164862846856     
   5.0000000000000003E-002   10.000000000000000        2.9292432581222170        6.3261684608769381E-002   250.00000000000000       -6.8553256593017107     
   5.0000000000000003E-002   10.000000000000000        2.3433946064977738        7.9077105760961733E-002   200.00000000000000       -6.8259789766114451     
   5.0000000000000003E-002   10.000000000000000        1.7575459548733301       0.10543614101461565        150.00000000000000       -6.7887217328696376     
   5.0000000000000003E-002   10.000000000000000        1.1716973032488869       0.15815421152192347        100.00000000000000       -6.7350200416894888     
   5.0000000000000003E-002   10.000000000000000       0.87877297743666505       0.21087228202923131        75.000000000000000       -6.7153591087034492     
   5.0000000000000003E-002   10.000000000000000       0.58584865162444344       0.31630842304384693        50.000000000000000       -6.6870071198831216     
   5.0000000000000003E-002   10.000000000000000       0.46867892129955480       0.39538552880480871        40.000000000000000       -6.6698976803039978     
   5.0000000000000003E-002   10.000000000000000       0.35150919097466610       0.52718070507307824        30.000000000000000       -6.6566084878654213     
   5.0000000000000003E-002   10.000000000000000       0.23433946064977740       0.79077105760961741        20.000000000000000       -6.8745239376793128     
   5.0000000000000003E-002   10.000000000000000       0.11716973032488870        1.5815421152192348        10.000000000000000       -9.3184913063456616     
   5.0000000000000003E-002   10.000000000000000        5.8584865162444349E-002   3.1630842304384696        5.0000000000000000       -9.9472013183040140     
   5.0000000000000003E-002   10.000000000000000        1.1716973032488870E-002   15.815421152192346        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000        10.479979276470786        8.8410891972725350E-002   400.00000000000000       -6.4405333544664591     
   5.0000000000000003E-002   10.000000000000000        9.1699818669119395       0.10104101939740040        350.00000000000000       -6.4347152011947113     
   5.0000000000000003E-002   10.000000000000000        7.8599844573530895       0.11788118929696713        300.00000000000000       -6.4110294336994453     
   5.0000000000000003E-002   10.000000000000000        6.5499870477942421       0.14145742715636056        250.00000000000000       -6.3753948010664319     
   5.0000000000000003E-002   10.000000000000000        5.2399896382353930       0.17682178394545070        200.00000000000000       -6.3489360633515037     
   5.0000000000000003E-002   10.000000000000000        3.9299922286765447       0.23576237859393426        150.00000000000000       -6.3026705433169097     
   5.0000000000000003E-002   10.000000000000000        2.6199948191176965       0.35364356789090140        100.00000000000000       -6.2575349904898765     
   5.0000000000000003E-002   10.000000000000000        1.9649961143382724       0.47152475718786852        75.000000000000000       -6.2347673831075880     
   5.0000000000000003E-002   10.000000000000000        1.3099974095588482       0.70728713578180280        50.000000000000000       -6.2002666264975845     
   5.0000000000000003E-002   10.000000000000000        1.0479979276470788       0.88410891972725347        40.000000000000000       -6.1993528169295571     
   5.0000000000000003E-002   10.000000000000000       0.78599844573530886        1.1788118929696711        30.000000000000000       -6.2187452884011112     
   5.0000000000000003E-002   10.000000000000000       0.52399896382353939        1.7682178394545069        20.000000000000000       -6.6026721823695311     
   5.0000000000000003E-002   10.000000000000000       0.26199948191176969        3.5364356789090139        10.000000000000000       -8.3369756357401936     
   5.0000000000000003E-002   10.000000000000000       0.13099974095588485        7.0728713578180278        5.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10.000000000000000        2.6199948191176964E-002   35.364356789090138        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   100.00000000000000        5.2399896382353935E-002   4.4205445986362677E-004   400.00000000000000       -8.7082559201197487     
   5.0000000000000003E-002   100.00000000000000        4.5849909334559694E-002   5.0520509698700198E-004   350.00000000000000       -8.7039963643337916     
   5.0000000000000003E-002   100.00000000000000        3.9299922286765453E-002   5.8940594648483570E-004   300.00000000000000       -8.6853768444961386     
   5.0000000000000003E-002   100.00000000000000        3.2749935238971212E-002   7.0728713578180281E-004   250.00000000000000       -8.6684240519573290     
   5.0000000000000003E-002   100.00000000000000        2.6199948191176967E-002   8.8410891972725354E-004   200.00000000000000       -8.6420525306779723     
   5.0000000000000003E-002   100.00000000000000        1.9649961143382726E-002   1.1788118929696714E-003   150.00000000000000       -8.6127281568015981     
   5.0000000000000003E-002   100.00000000000000        1.3099974095588484E-002   1.7682178394545071E-003   100.00000000000000       -8.5877367126723492     
   5.0000000000000003E-002   100.00000000000000        9.8249805716913632E-003   2.3576237859393428E-003   75.000000000000000       -8.5883219076567467     
   5.0000000000000003E-002   100.00000000000000        6.5499870477942418E-003   3.5364356789090142E-003   50.000000000000000       -8.5753131934076094     
   5.0000000000000003E-002   100.00000000000000        5.2399896382353938E-003   4.4205445986362675E-003   40.000000000000000       -8.5746134070164892     
   5.0000000000000003E-002   100.00000000000000        3.9299922286765449E-003   5.8940594648483570E-003   30.000000000000000       -8.5606434929881257     
   5.0000000000000003E-002   100.00000000000000        2.6199948191176969E-003   8.8410891972725350E-003   20.000000000000000       -8.5593952606601267     
   5.0000000000000003E-002   100.00000000000000        1.3099974095588485E-003   1.7682178394545070E-002   10.000000000000000       -9.0919558213169989     
   5.0000000000000003E-002   100.00000000000000        6.5499870477942423E-004   3.5364356789090140E-002   5.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   100.00000000000000        1.3099974095588483E-004  0.17682178394545070        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   100.00000000000000       0.58584865162444344        4.9423191100601083E-003   400.00000000000000       -7.6786705884433575     
   5.0000000000000003E-002   100.00000000000000       0.51261757017138809        5.6483646972115527E-003   350.00000000000000       -7.6598271873719801     
   5.0000000000000003E-002   100.00000000000000       0.43938648871833252        6.5897588134134783E-003   300.00000000000000       -7.6452296039479206     
   5.0000000000000003E-002   100.00000000000000       0.36615540726527712        7.9077105760961726E-003   250.00000000000000       -7.6261501839233299     
   5.0000000000000003E-002   100.00000000000000       0.29292432581222172        9.8846382201202166E-003   200.00000000000000       -7.6133477716219975     
   5.0000000000000003E-002   100.00000000000000       0.21969324435916626        1.3179517626826957E-002   150.00000000000000       -7.5887710585961869     
   5.0000000000000003E-002   100.00000000000000       0.14646216290611086        1.9769276440240433E-002   100.00000000000000       -7.5562186329287622     
   5.0000000000000003E-002   100.00000000000000       0.10984662217958313        2.6359035253653913E-002   75.000000000000000       -7.5451246607879963     
   5.0000000000000003E-002   100.00000000000000        7.3231081453055430E-002   3.9538552880480866E-002   50.000000000000000       -7.5378074119242324     
   5.0000000000000003E-002   100.00000000000000        5.8584865162444349E-002   4.9423191100601088E-002   40.000000000000000       -7.5549612113178020     
   5.0000000000000003E-002   100.00000000000000        4.3938648871833262E-002   6.5897588134134780E-002   30.000000000000000       -7.5176520426540137     
   5.0000000000000003E-002   100.00000000000000        2.9292432581222175E-002   9.8846382201202176E-002   20.000000000000000       -7.4667801673385377     
   5.0000000000000003E-002   100.00000000000000        1.4646216290611087E-002  0.19769276440240435        10.000000000000000       -7.5106205648519877     
   5.0000000000000003E-002   100.00000000000000        7.3231081453055437E-003  0.39538552880480871        5.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   100.00000000000000        1.4646216290611087E-003   1.9769276440240433        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   100.00000000000000        1.6570302172505571        1.3978989430045462E-002   400.00000000000000       -7.2287371958015241     
   5.0000000000000003E-002   100.00000000000000        1.4499014400942374        1.5975987920051955E-002   350.00000000000000       -7.2139221412977035     
   5.0000000000000003E-002   100.00000000000000        1.2427726629379179        1.8638652573393949E-002   300.00000000000000       -7.1926592157546541     
   5.0000000000000003E-002   100.00000000000000        1.0356438857815982        2.2366383088072737E-002   250.00000000000000       -7.1831619247811984     
   5.0000000000000003E-002   100.00000000000000       0.82851510862527855        2.7957978860090923E-002   200.00000000000000       -7.1575706689075611     
   5.0000000000000003E-002   100.00000000000000       0.62138633146895894        3.7277305146787898E-002   150.00000000000000       -7.1271579402842500     
   5.0000000000000003E-002   100.00000000000000       0.41425755431263928        5.5915957720181847E-002   100.00000000000000       -7.1045448604267527     
   5.0000000000000003E-002   100.00000000000000       0.31069316573447947        7.4554610293575796E-002   75.000000000000000       -7.1067281633123214     
   5.0000000000000003E-002   100.00000000000000       0.20712877715631964       0.11183191544036369        50.000000000000000       -7.0780437214635930     
   5.0000000000000003E-002   100.00000000000000       0.16570302172505569       0.13978989430045460        40.000000000000000       -7.0472528045261260     
   5.0000000000000003E-002   100.00000000000000       0.12427726629379178       0.18638652573393949        30.000000000000000       -7.0110828010993940     
   5.0000000000000003E-002   100.00000000000000        8.2851510862527844E-002  0.27957978860090921        20.000000000000000       -6.9909164966736874     
   5.0000000000000003E-002   100.00000000000000        4.1425755431263922E-002  0.55915957720181841        10.000000000000000       -7.2494583329648794     
   5.0000000000000003E-002   100.00000000000000        2.0712877715631961E-002   1.1183191544036368        5.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   100.00000000000000        4.1425755431263927E-003   5.5915957720181844        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   100.00000000000000        4.6867892129955475        3.9538552880480866E-002   400.00000000000000       -6.7821658519285917     
   5.0000000000000003E-002   100.00000000000000        4.1009405613711047        4.5186917577692422E-002   350.00000000000000       -6.7670296342591669     
   5.0000000000000003E-002   100.00000000000000        3.5150919097466602        5.2718070507307827E-002   300.00000000000000       -6.7456007554085788     
   5.0000000000000003E-002   100.00000000000000        2.9292432581222170        6.3261684608769381E-002   250.00000000000000       -6.7233793185262138     
   5.0000000000000003E-002   100.00000000000000        2.3433946064977738        7.9077105760961733E-002   200.00000000000000       -6.7036654708939132     
   5.0000000000000003E-002   100.00000000000000        1.7575459548733301       0.10543614101461565        150.00000000000000       -6.6814634431237767     
   5.0000000000000003E-002   100.00000000000000        1.1716973032488869       0.15815421152192347        100.00000000000000       -6.6738831007616577     
   5.0000000000000003E-002   100.00000000000000       0.87877297743666505       0.21087228202923131        75.000000000000000       -6.6260928258087546     
   5.0000000000000003E-002   100.00000000000000       0.58584865162444344       0.31630842304384693        50.000000000000000       -6.5793584872468323     
   5.0000000000000003E-002   100.00000000000000       0.46867892129955480       0.39538552880480871        40.000000000000000       -6.5636744522832080     
   5.0000000000000003E-002   100.00000000000000       0.35150919097466610       0.52718070507307824        30.000000000000000       -6.5500960864093409     
   5.0000000000000003E-002   100.00000000000000       0.23433946064977740       0.79077105760961741        20.000000000000000       -6.5481027897626136     
   5.0000000000000003E-002   100.00000000000000       0.11716973032488870        1.5815421152192348        10.000000000000000       -7.1048070808114918     
   5.0000000000000003E-002   100.00000000000000        5.8584865162444349E-002   3.1630842304384696        5.0000000000000000       -9.4472013183040140     
   5.0000000000000003E-002   100.00000000000000        1.1716973032488870E-002   15.815421152192346        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   100.00000000000000        10.479979276470786        8.8410891972725350E-002   400.00000000000000       -6.3822385728051341     
   5.0000000000000003E-002   100.00000000000000        9.1699818669119395       0.10104101939740040        350.00000000000000       -6.3512390407115973     
   5.0000000000000003E-002   100.00000000000000        7.8599844573530895       0.11788118929696713        300.00000000000000       -6.3311568793018154     
   5.0000000000000003E-002   100.00000000000000        6.5499870477942421       0.14145742715636056        250.00000000000000       -6.3024731005916186     
   5.0000000000000003E-002   100.00000000000000        5.2399896382353930       0.17682178394545070        200.00000000000000       -6.2734195639025616     
   5.0000000000000003E-002   100.00000000000000        3.9299922286765447       0.23576237859393426        150.00000000000000       -6.2590479713637110     
   5.0000000000000003E-002   100.00000000000000        2.6199948191176965       0.35364356789090140        100.00000000000000       -6.1886189432566256     
   5.0000000000000003E-002   100.00000000000000        1.9649961143382724       0.47152475718786852        75.000000000000000       -6.1435631877492121     
   5.0000000000000003E-002   100.00000000000000        1.3099974095588482       0.70728713578180280        50.000000000000000       -6.1054424945887655     
   5.0000000000000003E-002   100.00000000000000        1.0479979276470788       0.88410891972725347        40.000000000000000       -6.0950380561785629     
   5.0000000000000003E-002   100.00000000000000       0.78599844573530886        1.1788118929696711        30.000000000000000       -6.0811564765441775     
   5.0000000000000003E-002   100.00000000000000       0.52399896382353939        1.7682178394545069        20.000000000000000       -6.1458904217450963     
   5.0000000000000003E-002   100.00000000000000       0.26199948191176969        3.5364356789090139        10.000000000000000       -6.9402881974560042     
   5.0000000000000003E-002   100.00000000000000       0.13099974095588485        7.0728713578180278        5.0000000000000000       -8.9720339013053039     
   5.0000000000000003E-002   100.00000000000000        2.6199948191176964E-002   35.364356789090138        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   1000.0000000000000        5.2399896382353935E-002   4.4205445986362677E-004   400.00000000000000       -8.6650602738898090     
   5.0000000000000003E-002   1000.0000000000000        4.5849909334559694E-002   5.0520509698700198E-004   350.00000000000000       -8.6622458028567699     
   5.0000000000000003E-002   1000.0000000000000        3.9299922286765453E-002   5.8940594648483570E-004   300.00000000000000       -8.6565517877227958     
   5.0000000000000003E-002   1000.0000000000000        3.2749935238971212E-002   7.0728713578180281E-004   250.00000000000000       -8.6356033564846229     
   5.0000000000000003E-002   1000.0000000000000        2.6199948191176967E-002   8.8410891972725354E-004   200.00000000000000       -8.5956520010110005     
   5.0000000000000003E-002   1000.0000000000000        1.9649961143382726E-002   1.1788118929696714E-003   150.00000000000000       -8.5638135138977187     
   5.0000000000000003E-002   1000.0000000000000        1.3099974095588484E-002   1.7682178394545071E-003   100.00000000000000       -8.5139220023897551     
   5.0000000000000003E-002   1000.0000000000000        9.8249805716913632E-003   2.3576237859393428E-003   75.000000000000000       -8.4927895180173660     
   5.0000000000000003E-002   1000.0000000000000        6.5499870477942418E-003   3.5364356789090142E-003   50.000000000000000       -8.4725009578724215     
   5.0000000000000003E-002   1000.0000000000000        5.2399896382353938E-003   4.4205445986362675E-003   40.000000000000000       -8.4724124630397117     
   5.0000000000000003E-002   1000.0000000000000        3.9299922286765449E-003   5.8940594648483570E-003   30.000000000000000       -8.4526999798962557     
   5.0000000000000003E-002   1000.0000000000000        2.6199948191176969E-003   8.8410891972725350E-003   20.000000000000000       -8.4345157991785413     
   5.0000000000000003E-002   1000.0000000000000        1.3099974095588485E-003   1.7682178394545070E-002   10.000000000000000       -8.3947925125013079     
   5.0000000000000003E-002   1000.0000000000000        6.5499870477942423E-004   3.5364356789090140E-002   5.0000000000000000       -8.8536039321764388     
   5.0000000000000003E-002   1000.0000000000000        1.3099974095588483E-004  0.17682178394545070        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   1000.0000000000000       0.58584865162444344        4.9423191100601083E-003   400.00000000000000       -7.6372090553539431     
   5.0000000000000003E-002   1000.0000000000000       0.51261757017138809        5.6483646972115527E-003   350.00000000000000       -7.6213396521663981     
   5.0000000000000003E-002   1000.0000000000000       0.43938648871833252        6.5897588134134783E-003   300.00000000000000       -7.5968235905413861     
   5.0000000000000003E-002   1000.0000000000000       0.36615540726527712        7.9077105760961726E-003   250.00000000000000       -7.5691853730116421     
   5.0000000000000003E-002   1000.0000000000000       0.29292432581222172        9.8846382201202166E-003   200.00000000000000       -7.5443068072974704     
   5.0000000000000003E-002   1000.0000000000000       0.21969324435916626        1.3179517626826957E-002   150.00000000000000       -7.5151171497678471     
   5.0000000000000003E-002   1000.0000000000000       0.14646216290611086        1.9769276440240433E-002   100.00000000000000       -7.4750722604764031     
   5.0000000000000003E-002   1000.0000000000000       0.10984662217958313        2.6359035253653913E-002   75.000000000000000       -7.4459635404518538     
   5.0000000000000003E-002   1000.0000000000000        7.3231081453055430E-002   3.9538552880480866E-002   50.000000000000000       -7.4079112864627934     
   5.0000000000000003E-002   1000.0000000000000        5.8584865162444349E-002   4.9423191100601088E-002   40.000000000000000       -7.3922647191328048     
   5.0000000000000003E-002   1000.0000000000000        4.3938648871833262E-002   6.5897588134134780E-002   30.000000000000000       -7.3744935621056520     
   5.0000000000000003E-002   1000.0000000000000        2.9292432581222175E-002   9.8846382201202176E-002   20.000000000000000       -7.3642345996097260     
   5.0000000000000003E-002   1000.0000000000000        1.4646216290611087E-002  0.19769276440240435        10.000000000000000       -7.2840853842463380     
   5.0000000000000003E-002   1000.0000000000000        7.3231081453055437E-003  0.39538552880480871        5.0000000000000000       -7.5603671093152043     
   5.0000000000000003E-002   1000.0000000000000        1.4646216290611087E-003   1.9769276440240433        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   1000.0000000000000        1.6570302172505571        1.3978989430045462E-002   400.00000000000000       -7.1835809749629300     
   5.0000000000000003E-002   1000.0000000000000        1.4499014400942374        1.5975987920051955E-002   350.00000000000000       -7.1633539738980057     
   5.0000000000000003E-002   1000.0000000000000        1.2427726629379179        1.8638652573393949E-002   300.00000000000000       -7.1434215482208172     
   5.0000000000000003E-002   1000.0000000000000        1.0356438857815982        2.2366383088072737E-002   250.00000000000000       -7.1260754068747927     
   5.0000000000000003E-002   1000.0000000000000       0.82851510862527855        2.7957978860090923E-002   200.00000000000000       -7.0929358256341324     
   5.0000000000000003E-002   1000.0000000000000       0.62138633146895894        3.7277305146787898E-002   150.00000000000000       -7.0662027575576936     
   5.0000000000000003E-002   1000.0000000000000       0.41425755431263928        5.5915957720181847E-002   100.00000000000000       -7.0024741560513881     
   5.0000000000000003E-002   1000.0000000000000       0.31069316573447947        7.4554610293575796E-002   75.000000000000000       -6.9718157753339458     
   5.0000000000000003E-002   1000.0000000000000       0.20712877715631964       0.11183191544036369        50.000000000000000       -6.9334705751498049     
   5.0000000000000003E-002   1000.0000000000000       0.16570302172505569       0.13978989430045460        40.000000000000000       -6.9232826357328809     
   5.0000000000000003E-002   1000.0000000000000       0.12427726629379178       0.18638652573393949        30.000000000000000       -6.9238495329548737     
   5.0000000000000003E-002   1000.0000000000000        8.2851510862527844E-002  0.27957978860090921        20.000000000000000       -6.8734780659132273     
   5.0000000000000003E-002   1000.0000000000000        4.1425755431263922E-002  0.55915957720181841        10.000000000000000       -6.9797887582883940     
   5.0000000000000003E-002   1000.0000000000000        2.0712877715631961E-002   1.1183191544036368        5.0000000000000000       -7.5496012952055223     
   5.0000000000000003E-002   1000.0000000000000        4.1425755431263927E-003   5.5915957720181844        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   1000.0000000000000        4.6867892129955475        3.9538552880480866E-002   400.00000000000000       -6.7404604007446185     
   5.0000000000000003E-002   1000.0000000000000        4.1009405613711047        4.5186917577692422E-002   350.00000000000000       -6.7200581259083050     
   5.0000000000000003E-002   1000.0000000000000        3.5150919097466602        5.2718070507307827E-002   300.00000000000000       -6.6918486942815543     
   5.0000000000000003E-002   1000.0000000000000        2.9292432581222170        6.3261684608769381E-002   250.00000000000000       -6.6649628784342463     
   5.0000000000000003E-002   1000.0000000000000        2.3433946064977738        7.9077105760961733E-002   200.00000000000000       -6.6342669252127795     
   5.0000000000000003E-002   1000.0000000000000        1.7575459548733301       0.10543614101461565        150.00000000000000       -6.5912938573778490     
   5.0000000000000003E-002   1000.0000000000000        1.1716973032488869       0.15815421152192347        100.00000000000000       -6.5372933831477278     
   5.0000000000000003E-002   1000.0000000000000       0.87877297743666505       0.21087228202923131        75.000000000000000       -6.4963933354152870     
   5.0000000000000003E-002   1000.0000000000000       0.58584865162444344       0.31630842304384693        50.000000000000000       -6.4941400902697399     
   5.0000000000000003E-002   1000.0000000000000       0.46867892129955480       0.39538552880480871        40.000000000000000       -6.4646973808596275     
   5.0000000000000003E-002   1000.0000000000000       0.35150919097466610       0.52718070507307824        30.000000000000000       -6.4255309403059613     
   5.0000000000000003E-002   1000.0000000000000       0.23433946064977740       0.79077105760961741        20.000000000000000       -6.4026405550395715     
   5.0000000000000003E-002   1000.0000000000000       0.11716973032488870        1.5815421152192348        10.000000000000000       -6.4870605845497780     
   5.0000000000000003E-002   1000.0000000000000        5.8584865162444349E-002   3.1630842304384696        5.0000000000000000       -7.6034698518594768     
   5.0000000000000003E-002   1000.0000000000000        1.1716973032488870E-002   15.815421152192346        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   1000.0000000000000        10.479979276470786        8.8410891972725350E-002   400.00000000000000       -6.3555400567203426     
   5.0000000000000003E-002   1000.0000000000000        9.1699818669119395       0.10104101939740040        350.00000000000000       -6.3321440154381694     
   5.0000000000000003E-002   1000.0000000000000        7.8599844573530895       0.11788118929696713        300.00000000000000       -6.2984440359363187     
   5.0000000000000003E-002   1000.0000000000000        6.5499870477942421       0.14145742715636056        250.00000000000000       -6.2638200260161128     
   5.0000000000000003E-002   1000.0000000000000        5.2399896382353930       0.17682178394545070        200.00000000000000       -6.2177671480940520     
   5.0000000000000003E-002   1000.0000000000000        3.9299922286765447       0.23576237859393426        150.00000000000000       -6.1726170488163294     
   5.0000000000000003E-002   1000.0000000000000        2.6199948191176965       0.35364356789090140        100.00000000000000       -6.1043246011220695     
   5.0000000000000003E-002   1000.0000000000000        1.9649961143382724       0.47152475718786852        75.000000000000000       -6.0867182664408270     
   5.0000000000000003E-002   1000.0000000000000        1.3099974095588482       0.70728713578180280        50.000000000000000       -6.0236943864730552     
   5.0000000000000003E-002   1000.0000000000000        1.0479979276470788       0.88410891972725347        40.000000000000000       -5.9905258681008728     
   5.0000000000000003E-002   1000.0000000000000       0.78599844573530886        1.1788118929696711        30.000000000000000       -5.9691551592608256     
   5.0000000000000003E-002   1000.0000000000000       0.52399896382353939        1.7682178394545069        20.000000000000000       -5.9665958370298560     
   5.0000000000000003E-002   1000.0000000000000       0.26199948191176969        3.5364356789090139        10.000000000000000       -6.7417463211899840     
   5.0000000000000003E-002   1000.0000000000000       0.13099974095588485        7.0728713578180278        5.0000000000000000       -7.0090780932422554     
   5.0000000000000003E-002   1000.0000000000000        2.6199948191176964E-002   35.364356789090138        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   5000.0000000000000        5.2399896382353935E-002   4.4205445986362677E-004   400.00000000000000       -8.7397802142423391     
   5.0000000000000003E-002   5000.0000000000000        4.5849909334559694E-002   5.0520509698700198E-004   350.00000000000000       -8.6391904163090771     
   5.0000000000000003E-002   5000.0000000000000        3.9299922286765453E-002   5.8940594648483570E-004   300.00000000000000       -8.6214754585645519     
   5.0000000000000003E-002   5000.0000000000000        3.2749935238971212E-002   7.0728713578180281E-004   250.00000000000000       -8.6055996960116090     
   5.0000000000000003E-002   5000.0000000000000        2.6199948191176967E-002   8.8410891972725354E-004   200.00000000000000       -8.5658338893276529     
   5.0000000000000003E-002   5000.0000000000000        1.9649961143382726E-002   1.1788118929696714E-003   150.00000000000000       -8.5406139568517165     
   5.0000000000000003E-002   5000.0000000000000        1.3099974095588484E-002   1.7682178394545071E-003   100.00000000000000       -8.4947469048150630     
   5.0000000000000003E-002   5000.0000000000000        9.8249805716913632E-003   2.3576237859393428E-003   75.000000000000000       -8.4582291432591834     
   5.0000000000000003E-002   5000.0000000000000        6.5499870477942418E-003   3.5364356789090142E-003   50.000000000000000       -8.3199125175947497     
   5.0000000000000003E-002   5000.0000000000000        5.2399896382353938E-003   4.4205445986362675E-003   40.000000000000000       -8.3351228084992375     
   5.0000000000000003E-002   5000.0000000000000        3.9299922286765449E-003   5.8940594648483570E-003   30.000000000000000       -8.2676637123501706     
   5.0000000000000003E-002   5000.0000000000000        2.6199948191176969E-003   8.8410891972725350E-003   20.000000000000000       -8.3383647234533314     
   5.0000000000000003E-002   5000.0000000000000        1.3099974095588485E-003   1.7682178394545070E-002   10.000000000000000       -8.2531169438511665     
   5.0000000000000003E-002   5000.0000000000000        6.5499870477942423E-004   3.5364356789090140E-002   5.0000000000000000       -8.7290928181694767     
   5.0000000000000003E-002   5000.0000000000000        1.3099974095588483E-004  0.17682178394545070        1.0000000000000000       -8.7228787452803367     
   5.0000000000000003E-002   5000.0000000000000       0.58584865162444344        4.9423191100601083E-003   400.00000000000000       -7.6243566628218344     
   5.0000000000000003E-002   5000.0000000000000       0.51261757017138809        5.6483646972115527E-003   350.00000000000000       -7.6024639633009592     
   5.0000000000000003E-002   5000.0000000000000       0.43938648871833252        6.5897588134134783E-003   300.00000000000000       -7.5810845585969524     
   5.0000000000000003E-002   5000.0000000000000       0.36615540726527712        7.9077105760961726E-003   250.00000000000000       -7.5512465318479629     
   5.0000000000000003E-002   5000.0000000000000       0.29292432581222172        9.8846382201202166E-003   200.00000000000000       -7.5027436963154406     
   5.0000000000000003E-002   5000.0000000000000       0.21969324435916626        1.3179517626826957E-002   150.00000000000000       -7.3769925666086440     
   5.0000000000000003E-002   5000.0000000000000       0.14646216290611086        1.9769276440240433E-002   100.00000000000000       -7.3274535502377747     
   5.0000000000000003E-002   5000.0000000000000       0.10984662217958313        2.6359035253653913E-002   75.000000000000000       -7.3474642570022208     
   5.0000000000000003E-002   5000.0000000000000        7.3231081453055430E-002   3.9538552880480866E-002   50.000000000000000       -7.3128230943384951     
   5.0000000000000003E-002   5000.0000000000000        5.8584865162444349E-002   4.9423191100601088E-002   40.000000000000000       -7.2757565612311961     
   5.0000000000000003E-002   5000.0000000000000        4.3938648871833262E-002   6.5897588134134780E-002   30.000000000000000       -7.2297420356879973     
   5.0000000000000003E-002   5000.0000000000000        2.9292432581222175E-002   9.8846382201202176E-002   20.000000000000000       -7.1920746223558956     
   5.0000000000000003E-002   5000.0000000000000        1.4646216290611087E-002  0.19769276440240435        10.000000000000000       -7.1993623625221286     
   5.0000000000000003E-002   5000.0000000000000        7.3231081453055437E-003  0.39538552880480871        5.0000000000000000       -7.1561011759812825     
   5.0000000000000003E-002   5000.0000000000000        1.4646216290611087E-003   1.9769276440240433        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   5000.0000000000000        1.6570302172505571        1.3978989430045462E-002   400.00000000000000       -7.1708462160672113     
   5.0000000000000003E-002   5000.0000000000000        1.4499014400942374        1.5975987920051955E-002   350.00000000000000       -7.1389257277082239     
   5.0000000000000003E-002   5000.0000000000000        1.2427726629379179        1.8638652573393949E-002   300.00000000000000       -7.1170434983708981     
   5.0000000000000003E-002   5000.0000000000000        1.0356438857815982        2.2366383088072737E-002   250.00000000000000       -6.9730898366357890     
   5.0000000000000003E-002   5000.0000000000000       0.82851510862527855        2.7957978860090923E-002   200.00000000000000       -6.9615330705093514     
   5.0000000000000003E-002   5000.0000000000000       0.62138633146895894        3.7277305146787898E-002   150.00000000000000       -6.9318067825701171     
   5.0000000000000003E-002   5000.0000000000000       0.41425755431263928        5.5915957720181847E-002   100.00000000000000       -6.9023755849822042     
   5.0000000000000003E-002   5000.0000000000000       0.31069316573447947        7.4554610293575796E-002   75.000000000000000       -6.8878998963690687     
   5.0000000000000003E-002   5000.0000000000000       0.20712877715631964       0.11183191544036369        50.000000000000000       -6.8223137489087833     
   5.0000000000000003E-002   5000.0000000000000       0.16570302172505569       0.13978989430045460        40.000000000000000       -6.7977689394488676     
   5.0000000000000003E-002   5000.0000000000000       0.12427726629379178       0.18638652573393949        30.000000000000000       -6.7516548354245893     
   5.0000000000000003E-002   5000.0000000000000        8.2851510862527844E-002  0.27957978860090921        20.000000000000000       -6.8239164494010076     
   5.0000000000000003E-002   5000.0000000000000        4.1425755431263922E-002  0.55915957720181841        10.000000000000000       -6.7278972792469540     
   5.0000000000000003E-002   5000.0000000000000        2.0712877715631961E-002   1.1183191544036368        5.0000000000000000       -6.7914631104698984     
   5.0000000000000003E-002   5000.0000000000000        4.1425755431263927E-003   5.5915957720181844        1.0000000000000000       -9.8582360042072263     
   5.0000000000000003E-002   5000.0000000000000        4.6867892129955475        3.9538552880480866E-002   400.00000000000000       -6.6970681783914898     
   5.0000000000000003E-002   5000.0000000000000        4.1009405613711047        4.5186917577692422E-002   350.00000000000000       -6.5702692255259825     
   5.0000000000000003E-002   5000.0000000000000        3.5150919097466602        5.2718070507307827E-002   300.00000000000000       -6.5648128666671415     
   5.0000000000000003E-002   5000.0000000000000        2.9292432581222170        6.3261684608769381E-002   250.00000000000000       -6.5507584221159885     
   5.0000000000000003E-002   5000.0000000000000        2.3433946064977738        7.9077105760961733E-002   200.00000000000000       -6.5455415320820993     
   5.0000000000000003E-002   5000.0000000000000        1.7575459548733301       0.10543614101461565        150.00000000000000       -6.5323046674776881     
   5.0000000000000003E-002   5000.0000000000000        1.1716973032488869       0.15815421152192347        100.00000000000000       -6.4486734720423859     
   5.0000000000000003E-002   5000.0000000000000       0.87877297743666505       0.21087228202923131        75.000000000000000       -6.4170866433571447     
   5.0000000000000003E-002   5000.0000000000000       0.58584865162444344       0.31630842304384693        50.000000000000000       -6.3389055265422867     
   5.0000000000000003E-002   5000.0000000000000       0.46867892129955480       0.39538552880480871        40.000000000000000       -6.3139975500210008     
   5.0000000000000003E-002   5000.0000000000000       0.35150919097466610       0.52718070507307824        30.000000000000000       -6.3610761299875467     
   5.0000000000000003E-002   5000.0000000000000       0.23433946064977740       0.79077105760961741        20.000000000000000       -6.3142818195951262     
   5.0000000000000003E-002   5000.0000000000000       0.11716973032488870        1.5815421152192348        10.000000000000000       -6.3349739847806479     
   5.0000000000000003E-002   5000.0000000000000        5.8584865162444349E-002   3.1630842304384696        5.0000000000000000       -6.9246533669783368     
   5.0000000000000003E-002   5000.0000000000000        1.1716973032488870E-002   15.815421152192346        1.0000000000000000       -8.9582360042072260     
   5.0000000000000003E-002   5000.0000000000000        10.479979276470786        8.8410891972725350E-002   400.00000000000000       -6.2374656880375667     
   5.0000000000000003E-002   5000.0000000000000        9.1699818669119395       0.10104101939740040        350.00000000000000       -6.1910310642843269     
   5.0000000000000003E-002   5000.0000000000000        7.8599844573530895       0.11788118929696713        300.00000000000000       -6.2718536366721409     
   5.0000000000000003E-002   5000.0000000000000        6.5499870477942421       0.14145742715636056        250.00000000000000       -6.2139251972991731     
   5.0000000000000003E-002   5000.0000000000000        5.2399896382353930       0.17682178394545070        200.00000000000000       -6.1924173962236919     
   5.0000000000000003E-002   5000.0000000000000        3.9299922286765447       0.23576237859393426        150.00000000000000       -6.1287314761312022     
   5.0000000000000003E-002   5000.0000000000000        2.6199948191176965       0.35364356789090140        100.00000000000000       -6.0559082256375394     
   5.0000000000000003E-002   5000.0000000000000        1.9649961143382724       0.47152475718786852        75.000000000000000       -5.9936342962998506     
   5.0000000000000003E-002   5000.0000000000000        1.3099974095588482       0.70728713578180280        50.000000000000000       -5.9776947729609642     
   5.0000000000000003E-002   5000.0000000000000        1.0479979276470788       0.88410891972725347        40.000000000000000       -5.9408058815812916     
   5.0000000000000003E-002   5000.0000000000000       0.78599844573530886        1.1788118929696711        30.000000000000000       -5.9029745682385970     
   5.0000000000000003E-002   5000.0000000000000       0.52399896382353939        1.7682178394545069        20.000000000000000       -5.8712203906261831     
   5.0000000000000003E-002   5000.0000000000000       0.26199948191176969        3.5364356789090139        10.000000000000000       -6.2967945872538174     
   5.0000000000000003E-002   5000.0000000000000       0.13099974095588485        7.0728713578180278        5.0000000000000000       -7.2137630750517401     
   5.0000000000000003E-002   5000.0000000000000        2.6199948191176964E-002   35.364356789090138        1.0000000000000000       -10.000000000000000     
   5.0000000000000003E-002   10000.000000000000        5.2399896382353935E-002   4.4205445986362677E-004   400.00000000000000       -8.6768171204475752     
   5.0000000000000003E-002   10000.000000000000        4.5849909334559694E-002   5.0520509698700198E-004   350.00000000000000       -8.6432099918158052     
   5.0000000000000003E-002   10000.000000000000        3.9299922286765453E-002   5.8940594648483570E-004   300.00000000000000       -8.6311336611137772     
   5.0000000000000003E-002   10000.000000000000        3.2749935238971212E-002   7.0728713578180281E-004   250.00000000000000       -8.5981053188485124     
   5.0000000000000003E-002   10000.000000000000        2.6199948191176967E-002   8.8410891972725354E-004   200.00000000000000       -8.5676626572002075     
   5.0000000000000003E-002   10000.000000000000        1.9649961143382726E-002   1.1788118929696714E-003   150.00000000000000       -8.5324838789700514     
   5.0000000000000003E-002   10000.000000000000        1.3099974095588484E-002   1.7682178394545071E-003   100.00000000000000       -8.4760033844001832     
   5.0000000000000003E-002   10000.000000000000        9.8249805716913632E-003   2.3576237859393428E-003   75.000000000000000       -8.4370098295247402     
   5.0000000000000003E-002   10000.000000000000        6.5499870477942418E-003   3.5364356789090142E-003   50.000000000000000       -8.2990248470953070     
   5.0000000000000003E-002   10000.000000000000        5.2399896382353938E-003   4.4205445986362675E-003   40.000000000000000       -8.2942369725889886     
   5.0000000000000003E-002   10000.000000000000        3.9299922286765449E-003   5.8940594648483570E-003   30.000000000000000       -8.2438469072040519     
   5.0000000000000003E-002   10000.000000000000        2.6199948191176969E-003   8.8410891972725350E-003   20.000000000000000       -8.2187587626244127     
   5.0000000000000003E-002   10000.000000000000        1.3099974095588485E-003   1.7682178394545070E-002   10.000000000000000       -8.6092833657272241     
   5.0000000000000003E-002   10000.000000000000        6.5499870477942423E-004   3.5364356789090140E-002   5.0000000000000000       -8.8188132785995634     
   5.0000000000000003E-002   10000.000000000000        1.3099974095588483E-004  0.17682178394545070        1.0000000000000000       -8.9714878931892859     
   5.0000000000000003E-002   10000.000000000000       0.58584865162444344        4.9423191100601083E-003   400.00000000000000       -7.6295653875230993     
   5.0000000000000003E-002   10000.000000000000       0.51261757017138809        5.6483646972115527E-003   350.00000000000000       -7.5974634827377034     
   5.0000000000000003E-002   10000.000000000000       0.43938648871833252        6.5897588134134783E-003   300.00000000000000       -7.5759456631440729     
   5.0000000000000003E-002   10000.000000000000       0.36615540726527712        7.9077105760961726E-003   250.00000000000000       -7.5359776183080811     
   5.0000000000000003E-002   10000.000000000000       0.29292432581222172        9.8846382201202166E-003   200.00000000000000       -7.4967063024034326     
   5.0000000000000003E-002   10000.000000000000       0.21969324435916626        1.3179517626826957E-002   150.00000000000000       -7.3492883985132149     
   5.0000000000000003E-002   10000.000000000000       0.14646216290611086        1.9769276440240433E-002   100.00000000000000       -7.2986855351339779     
   5.0000000000000003E-002   10000.000000000000       0.10984662217958313        2.6359035253653913E-002   75.000000000000000       -7.0841377391218261     
   5.0000000000000003E-002   10000.000000000000        7.3231081453055430E-002   3.9538552880480866E-002   50.000000000000000       -7.0271355901327190     
   5.0000000000000003E-002   10000.000000000000        5.8584865162444349E-002   4.9423191100601088E-002   40.000000000000000       -7.0261293248314924     
   5.0000000000000003E-002   10000.000000000000        4.3938648871833262E-002   6.5897588134134780E-002   30.000000000000000       -7.5819593634586706     
   5.0000000000000003E-002   10000.000000000000        2.9292432581222175E-002   9.8846382201202176E-002   20.000000000000000       -7.2224851505316678     
   5.0000000000000003E-002   10000.000000000000        1.4646216290611087E-002  0.19769276440240435        10.000000000000000       -7.1872286613666052     
   5.0000000000000003E-002   10000.000000000000        7.3231081453055437E-003  0.39538552880480871        5.0000000000000000       -7.1139320918732656     
   5.0000000000000003E-002   10000.000000000000        1.4646216290611087E-003   1.9769276440240433        1.0000000000000000       -8.2980098229029906     
   5.0000000000000003E-002   10000.000000000000        1.6570302172505571        1.3978989430045462E-002   400.00000000000000       -7.1669567395108276     
   5.0000000000000003E-002   10000.000000000000        1.4499014400942374        1.5975987920051955E-002   350.00000000000000       -7.1348180797492669     
   5.0000000000000003E-002   10000.000000000000        1.2427726629379179        1.8638652573393949E-002   300.00000000000000       -7.1019572776081770     
   5.0000000000000003E-002   10000.000000000000        1.0356438857815982        2.2366383088072737E-002   250.00000000000000       -6.9613852083361891     
   5.0000000000000003E-002   10000.000000000000       0.82851510862527855        2.7957978860090923E-002   200.00000000000000       -6.9429972177643728     
   5.0000000000000003E-002   10000.000000000000       0.62138633146895894        3.7277305146787898E-002   150.00000000000000       -6.8930644824860794     
   5.0000000000000003E-002   10000.000000000000       0.41425755431263928        5.5915957720181847E-002   100.00000000000000       -6.6928382141025411     
   5.0000000000000003E-002   10000.000000000000       0.31069316573447947        7.4554610293575796E-002   75.000000000000000       -6.6637116129664431     
   5.0000000000000003E-002   10000.000000000000       0.20712877715631964       0.11183191544036369        50.000000000000000       -7.0595770747395612     
   5.0000000000000003E-002   10000.000000000000       0.16570302172505569       0.13978989430045460        40.000000000000000       -6.8373815868351082     
   5.0000000000000003E-002   10000.000000000000       0.12427726629379178       0.18638652573393949        30.000000000000000       -6.8047430329560337     
   5.0000000000000003E-002   10000.000000000000        8.2851510862527844E-002  0.27957978860090921        20.000000000000000       -6.7610299956639812     
   5.0000000000000003E-002   10000.000000000000        4.1425755431263922E-002  0.55915957720181841        10.000000000000000       -6.6709493127297677     
   5.0000000000000003E-002   10000.000000000000        2.0712877715631961E-002   1.1183191544036368        5.0000000000000000       -6.8229320380999710     
   5.0000000000000003E-002   10000.000000000000        4.1425755431263927E-003   5.5915957720181844        1.0000000000000000       -9.0200711935282243     
   5.0000000000000003E-002   10000.000000000000        4.6867892129955475        3.9538552880480866E-002   400.00000000000000       -6.5872938294173569     
   5.0000000000000003E-002   10000.000000000000        4.1009405613711047        4.5186917577692422E-002   350.00000000000000       -6.5654957654372961     
   5.0000000000000003E-002   10000.000000000000        3.5150919097466602        5.2718070507307827E-002   300.00000000000000       -6.5511281026384331     
   5.0000000000000003E-002   10000.000000000000        2.9292432581222170        6.3261684608769381E-002   250.00000000000000       -6.5195478665945679     
   5.0000000000000003E-002   10000.000000000000        2.3433946064977738        7.9077105760961733E-002   200.00000000000000       -6.5192629643387754     
   5.0000000000000003E-002   10000.000000000000        1.7575459548733301       0.10543614101461565        150.00000000000000       -6.3457146553744970     
   5.0000000000000003E-002   10000.000000000000        1.1716973032488869       0.15815421152192347        100.00000000000000       -6.9149513166442249     
   5.0000000000000003E-002   10000.000000000000       0.87877297743666505       0.21087228202923131        75.000000000000000       -6.6612880891753212     
   5.0000000000000003E-002   10000.000000000000       0.58584865162444344       0.31630842304384693        50.000000000000000       -6.3926244117239186     
   5.0000000000000003E-002   10000.000000000000       0.46867892129955480       0.39538552880480871        40.000000000000000       -6.3307654993766107     
   5.0000000000000003E-002   10000.000000000000       0.35150919097466610       0.52718070507307824        30.000000000000000       -6.3023391256095334     
   5.0000000000000003E-002   10000.000000000000       0.23433946064977740       0.79077105760961741        20.000000000000000       -6.2883518788912891     
   5.0000000000000003E-002   10000.000000000000       0.11716973032488870        1.5815421152192348        10.000000000000000       -6.3372524276774120     
   5.0000000000000003E-002   10000.000000000000        5.8584865162444349E-002   3.1630842304384696        5.0000000000000000       -7.1548538878182768     
   5.0000000000000003E-002   10000.000000000000        1.1716973032488870E-002   15.815421152192346        1.0000000000000000       -9.0200711935282243     
   5.0000000000000003E-002   10000.000000000000        10.479979276470786        8.8410891972725350E-002   400.00000000000000       -6.2263355511784155     
   5.0000000000000003E-002   10000.000000000000        9.1699818669119395       0.10104101939740040        350.00000000000000       -6.1994568027929526     
   5.0000000000000003E-002   10000.000000000000        7.8599844573530895       0.11788118929696713        300.00000000000000       -6.1274702682395930     
   5.0000000000000003E-002   10000.000000000000        6.5499870477942421       0.14145742715636056        250.00000000000000       -6.0896619934290062     
   5.0000000000000003E-002   10000.000000000000        5.2399896382353930       0.17682178394545070        200.00000000000000       -6.0364134134667999     
   5.0000000000000003E-002   10000.000000000000        3.9299922286765447       0.23576237859393426        150.00000000000000       -6.0692272847787168     
   5.0000000000000003E-002   10000.000000000000        2.6199948191176965       0.35364356789090140        100.00000000000000       -6.2916087829010774     
   5.0000000000000003E-002   10000.000000000000        1.9649961143382724       0.47152475718786852        75.000000000000000       -6.0941057732125206     
   5.0000000000000003E-002   10000.000000000000        1.3099974095588482       0.70728713578180280        50.000000000000000       -5.9290619918642768     
   5.0000000000000003E-002   10000.000000000000        1.0479979276470788       0.88410891972725347        40.000000000000000       -5.9168005002220285     
   5.0000000000000003E-002   10000.000000000000       0.78599844573530886        1.1788118929696711        30.000000000000000       -5.8910946869260910     
   5.0000000000000003E-002   10000.000000000000       0.52399896382353939        1.7682178394545069        20.000000000000000       -5.8964883700161703     
   5.0000000000000003E-002   10000.000000000000       0.26199948191176969        3.5364356789090139        10.000000000000000       -6.5699765200603020     
   5.0000000000000003E-002   10000.000000000000       0.13099974095588485        7.0728713578180278        5.0000000000000000       -6.7686202909965543     
   5.0000000000000003E-002   10000.000000000000        2.6199948191176964E-002   35.364356789090138        1.0000000000000000       -8.0148563361219392     
  0.10000000000000001        10.000000000000000       0.10479979276470787        8.8410891972725354E-004   400.00000000000000       -8.3405953922972369     
  0.10000000000000001        10.000000000000000        9.1699818669119387E-002   1.0104101939740040E-003   350.00000000000000       -8.3311513364247123     
  0.10000000000000001        10.000000000000000        7.8599844573530905E-002   1.1788118929696714E-003   300.00000000000000       -8.3140096657726641     
  0.10000000000000001        10.000000000000000        6.5499870477942423E-002   1.4145742715636056E-003   250.00000000000000       -8.3015581000949865     
  0.10000000000000001        10.000000000000000        5.2399896382353935E-002   1.7682178394545071E-003   200.00000000000000       -8.2993819017833985     
  0.10000000000000001        10.000000000000000        3.9299922286765453E-002   2.3576237859393428E-003   150.00000000000000       -8.2570300323314285     
  0.10000000000000001        10.000000000000000        2.6199948191176967E-002   3.5364356789090142E-003   100.00000000000000       -8.2427046961313568     
  0.10000000000000001        10.000000000000000        1.9649961143382726E-002   4.7152475718786856E-003   75.000000000000000       -8.3211425923807827     
  0.10000000000000001        10.000000000000000        1.3099974095588484E-002   7.0728713578180284E-003   50.000000000000000       -8.3649779898408383     
  0.10000000000000001        10.000000000000000        1.0479979276470788E-002   8.8410891972725350E-003   40.000000000000000       -8.5735666232943757     
  0.10000000000000001        10.000000000000000        7.8599844573530898E-003   1.1788118929696714E-002   30.000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        5.2399896382353938E-003   1.7682178394545070E-002   20.000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        2.6199948191176969E-003   3.5364356789090140E-002   10.000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        1.3099974095588485E-003   7.0728713578180280E-002   5.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        2.6199948191176967E-004  0.35364356789090140        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        1.1716973032488869        9.8846382201202166E-003   400.00000000000000       -7.2827461498943178     
  0.10000000000000001        10.000000000000000        1.0252351403427762        1.1296729394423105E-002   350.00000000000000       -7.2707866058343917     
  0.10000000000000001        10.000000000000000       0.87877297743666505        1.3179517626826957E-002   300.00000000000000       -7.2571128865132781     
  0.10000000000000001        10.000000000000000       0.73231081453055424        1.5815421152192345E-002   250.00000000000000       -7.2366625022464968     
  0.10000000000000001        10.000000000000000       0.58584865162444344        1.9769276440240433E-002   200.00000000000000       -7.2556766027392650     
  0.10000000000000001        10.000000000000000       0.43938648871833252        2.6359035253653913E-002   150.00000000000000       -7.2830178454710062     
  0.10000000000000001        10.000000000000000       0.29292432581222172        3.9538552880480866E-002   100.00000000000000       -7.2261922304487713     
  0.10000000000000001        10.000000000000000       0.21969324435916626        5.2718070507307827E-002   75.000000000000000       -7.1882816086259469     
  0.10000000000000001        10.000000000000000       0.14646216290611086        7.9077105760961733E-002   50.000000000000000       -7.1607932263718865     
  0.10000000000000001        10.000000000000000       0.11716973032488870        9.8846382201202176E-002   40.000000000000000       -7.1772097886673691     
  0.10000000000000001        10.000000000000000        8.7877297743666524E-002  0.13179517626826956        30.000000000000000       -7.8404795438850634     
  0.10000000000000001        10.000000000000000        5.8584865162444349E-002  0.19769276440240435        20.000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        2.9292432581222175E-002  0.39538552880480871        10.000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        1.4646216290611087E-002  0.79077105760961741        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        2.9292432581222174E-003   3.9538552880480866        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        3.3140604345011142        2.7957978860090923E-002   400.00000000000000       -6.8349485313948870     
  0.10000000000000001        10.000000000000000        2.8998028801884748        3.1951975840103911E-002   350.00000000000000       -6.8356941436070127     
  0.10000000000000001        10.000000000000000        2.4855453258758358        3.7277305146787898E-002   300.00000000000000       -6.8452341172070312     
  0.10000000000000001        10.000000000000000        2.0712877715631963        4.4732766176145473E-002   250.00000000000000       -6.8556640007209610     
  0.10000000000000001        10.000000000000000        1.6570302172505571        5.5915957720181847E-002   200.00000000000000       -6.8255169539017135     
  0.10000000000000001        10.000000000000000        1.2427726629379179        7.4554610293575796E-002   150.00000000000000       -6.7871555500850889     
  0.10000000000000001        10.000000000000000       0.82851510862527855       0.11183191544036369        100.00000000000000       -6.7429443913661471     
  0.10000000000000001        10.000000000000000       0.62138633146895894       0.14910922058715159        75.000000000000000       -6.5421670461291201     
  0.10000000000000001        10.000000000000000       0.41425755431263928       0.22366383088072739        50.000000000000000       -6.6939280487832340     
  0.10000000000000001        10.000000000000000       0.33140604345011138       0.27957978860090921        40.000000000000000       -6.6569740785804266     
  0.10000000000000001        10.000000000000000       0.24855453258758356       0.37277305146787898        30.000000000000000       -7.1667075399796580     
  0.10000000000000001        10.000000000000000       0.16570302172505569       0.55915957720181841        20.000000000000000       -8.9750383287067717     
  0.10000000000000001        10.000000000000000        8.2851510862527844E-002   1.1183191544036368        10.000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        4.1425755431263922E-002   2.2366383088072737        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        8.2851510862527854E-003   11.183191544036369        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -6.4294484343498803     
  0.10000000000000001        10.000000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -6.4088406671066780     
  0.10000000000000001        10.000000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -6.3910106890973832     
  0.10000000000000001        10.000000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -6.3738882298286939     
  0.10000000000000001        10.000000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -6.3379669137912593     
  0.10000000000000001        10.000000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -6.2977658861117085     
  0.10000000000000001        10.000000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -6.2641755549291727     
  0.10000000000000001        10.000000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -6.2391351220766902     
  0.10000000000000001        10.000000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -6.2330572095995773     
  0.10000000000000001        10.000000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -6.4280039737268782     
  0.10000000000000001        10.000000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -6.8832616907236366     
  0.10000000000000001        10.000000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -8.5263288530357322     
  0.10000000000000001        10.000000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        20.959958552941572       0.17682178394545070        400.00000000000000       -6.0601745429615068     
  0.10000000000000001        10.000000000000000        18.339963733823879       0.20208203879480080        350.00000000000000       -6.0315883031792508     
  0.10000000000000001        10.000000000000000        15.719968914706179       0.23576237859393426        300.00000000000000       -6.0130482783773642     
  0.10000000000000001        10.000000000000000        13.099974095588484       0.28291485431272112        250.00000000000000       -5.9913613299929853     
  0.10000000000000001        10.000000000000000        10.479979276470786       0.35364356789090140        200.00000000000000       -5.9644360341930867     
  0.10000000000000001        10.000000000000000        7.8599844573530895       0.47152475718786852        150.00000000000000       -5.9305575968651896     
  0.10000000000000001        10.000000000000000        5.2399896382353930       0.70728713578180280        100.00000000000000       -5.9045883878816836     
  0.10000000000000001        10.000000000000000        3.9299922286765447       0.94304951437573703        75.000000000000000       -5.9027435961751511     
  0.10000000000000001        10.000000000000000        2.6199948191176965        1.4145742715636056        50.000000000000000       -6.0465768605752652     
  0.10000000000000001        10.000000000000000        2.0959958552941576        1.7682178394545069        40.000000000000000       -6.4005730402372203     
  0.10000000000000001        10.000000000000000        1.5719968914706177        2.3576237859393423        30.000000000000000       -6.7571029811412098     
  0.10000000000000001        10.000000000000000        1.0479979276470788        3.5364356789090139        20.000000000000000       -7.9803985853685759     
  0.10000000000000001        10.000000000000000       0.52399896382353939        7.0728713578180278        10.000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000       0.26199948191176969        14.145742715636056        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        10.000000000000000        5.2399896382353928E-002   70.728713578180276        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000       0.10479979276470787        8.8410891972725354E-004   400.00000000000000       -8.2741432382402511     
  0.10000000000000001        100.00000000000000        9.1699818669119387E-002   1.0104101939740040E-003   350.00000000000000       -8.2551075147759629     
  0.10000000000000001        100.00000000000000        7.8599844573530905E-002   1.1788118929696714E-003   300.00000000000000       -8.2299371225163167     
  0.10000000000000001        100.00000000000000        6.5499870477942423E-002   1.4145742715636056E-003   250.00000000000000       -8.1999371225163173     
  0.10000000000000001        100.00000000000000        5.2399896382353935E-002   1.7682178394545071E-003   200.00000000000000       -8.1821482535638257     
  0.10000000000000001        100.00000000000000        3.9299922286765453E-002   2.3576237859393428E-003   150.00000000000000       -8.1745937022533646     
  0.10000000000000001        100.00000000000000        2.6199948191176967E-002   3.5364356789090142E-003   100.00000000000000       -8.1545879062537683     
  0.10000000000000001        100.00000000000000        1.9649961143382726E-002   4.7152475718786856E-003   75.000000000000000       -8.1432597293974727     
  0.10000000000000001        100.00000000000000        1.3099974095588484E-002   7.0728713578180284E-003   50.000000000000000       -8.1243634712680528     
  0.10000000000000001        100.00000000000000        1.0479979276470788E-002   8.8410891972725350E-003   40.000000000000000       -8.1215489584783693     
  0.10000000000000001        100.00000000000000        7.8599844573530898E-003   1.1788118929696714E-002   30.000000000000000       -8.1240466653580885     
  0.10000000000000001        100.00000000000000        5.2399896382353938E-003   1.7682178394545070E-002   20.000000000000000       -8.5748617497975292     
  0.10000000000000001        100.00000000000000        2.6199948191176969E-003   3.5364356789090140E-002   10.000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        1.3099974095588485E-003   7.0728713578180280E-002   5.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        2.6199948191176967E-004  0.35364356789090140        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        1.1716973032488869        9.8846382201202166E-003   400.00000000000000       -7.2285965177085840     
  0.10000000000000001        100.00000000000000        1.0252351403427762        1.1296729394423105E-002   350.00000000000000       -7.2142918859881675     
  0.10000000000000001        100.00000000000000       0.87877297743666505        1.3179517626826957E-002   300.00000000000000       -7.1926576727535316     
  0.10000000000000001        100.00000000000000       0.73231081453055424        1.5815421152192345E-002   250.00000000000000       -7.1831362862389510     
  0.10000000000000001        100.00000000000000       0.58584865162444344        1.9769276440240433E-002   200.00000000000000       -7.1575453561467173     
  0.10000000000000001        100.00000000000000       0.43938648871833252        2.6359035253653913E-002   150.00000000000000       -7.1269861245260611     
  0.10000000000000001        100.00000000000000       0.29292432581222172        3.9538552880480866E-002   100.00000000000000       -7.1041845262652350     
  0.10000000000000001        100.00000000000000       0.21969324435916626        5.2718070507307827E-002   75.000000000000000       -7.1063903772148258     
  0.10000000000000001        100.00000000000000       0.14646216290611086        7.9077105760961733E-002   50.000000000000000       -7.0754803191819544     
  0.10000000000000001        100.00000000000000       0.11716973032488870        9.8846382201202176E-002   40.000000000000000       -7.0421822443533975     
  0.10000000000000001        100.00000000000000        8.7877297743666524E-002  0.13179517626826956        30.000000000000000       -7.0172099372838153     
  0.10000000000000001        100.00000000000000        5.8584865162444349E-002  0.19769276440240435        20.000000000000000       -7.1047148169983831     
  0.10000000000000001        100.00000000000000        2.9292432581222175E-002  0.39538552880480871        10.000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        1.4646216290611087E-002  0.79077105760961741        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        2.9292432581222174E-003   3.9538552880480866        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        3.3140604345011142        2.7957978860090923E-002   400.00000000000000       -6.7820258829177362     
  0.10000000000000001        100.00000000000000        2.8998028801884748        3.1951975840103911E-002   350.00000000000000       -6.7670024962164579     
  0.10000000000000001        100.00000000000000        2.4855453258758358        3.7277305146787898E-002   300.00000000000000       -6.7435690414857818     
  0.10000000000000001        100.00000000000000        2.0712877715631963        4.4732766176145473E-002   250.00000000000000       -6.7213159296958898     
  0.10000000000000001        100.00000000000000        1.6570302172505571        5.5915957720181847E-002   200.00000000000000       -6.7036757548354693     
  0.10000000000000001        100.00000000000000        1.2427726629379179        7.4554610293575796E-002   150.00000000000000       -6.6809440152952320     
  0.10000000000000001        100.00000000000000       0.82851510862527855       0.11183191544036369        100.00000000000000       -6.6731607180085302     
  0.10000000000000001        100.00000000000000       0.62138633146895894       0.14910922058715159        75.000000000000000       -6.6251471450112351     
  0.10000000000000001        100.00000000000000       0.41425755431263928       0.22366383088072739        50.000000000000000       -6.5818879870320712     
  0.10000000000000001        100.00000000000000       0.33140604345011138       0.27957978860090921        40.000000000000000       -6.5595917754599071     
  0.10000000000000001        100.00000000000000       0.24855453258758356       0.37277305146787898        30.000000000000000       -6.5498878887728020     
  0.10000000000000001        100.00000000000000       0.16570302172505569       0.55915957720181841        20.000000000000000       -6.7767247938631545     
  0.10000000000000001        100.00000000000000        8.2851510862527844E-002   1.1183191544036368        10.000000000000000       -9.6418635642398840     
  0.10000000000000001        100.00000000000000        4.1425755431263922E-002   2.2366383088072737        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        8.2851510862527854E-003   11.183191544036369        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -6.3209744683111806     
  0.10000000000000001        100.00000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -6.3045984217603843     
  0.10000000000000001        100.00000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -6.2898530070543197     
  0.10000000000000001        100.00000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -6.2646006444645259     
  0.10000000000000001        100.00000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -6.2635019914662866     
  0.10000000000000001        100.00000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -6.2315231219464451     
  0.10000000000000001        100.00000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -6.1762999885252423     
  0.10000000000000001        100.00000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -6.1409341480042814     
  0.10000000000000001        100.00000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -6.1188092945676988     
  0.10000000000000001        100.00000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -6.1086446474248328     
  0.10000000000000001        100.00000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -6.1346721892168468     
  0.10000000000000001        100.00000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -6.7376048011032381     
  0.10000000000000001        100.00000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -9.4877065767996420     
  0.10000000000000001        100.00000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        20.959958552941572       0.17682178394545070        400.00000000000000       -5.9810950034310473     
  0.10000000000000001        100.00000000000000        18.339963733823879       0.20208203879480080        350.00000000000000       -5.9612310930622305     
  0.10000000000000001        100.00000000000000        15.719968914706179       0.23576237859393426        300.00000000000000       -5.9420466676019963     
  0.10000000000000001        100.00000000000000        13.099974095588484       0.28291485431272112        250.00000000000000       -5.9310299956639811     
  0.10000000000000001        100.00000000000000        10.479979276470786       0.35364356789090140        200.00000000000000       -5.9007355837213007     
  0.10000000000000001        100.00000000000000        7.8599844573530895       0.47152475718786852        150.00000000000000       -5.8521337412222225     
  0.10000000000000001        100.00000000000000        5.2399896382353930       0.70728713578180280        100.00000000000000       -5.8107674830187790     
  0.10000000000000001        100.00000000000000        3.9299922286765447       0.94304951437573703        75.000000000000000       -5.7862024776909511     
  0.10000000000000001        100.00000000000000        2.6199948191176965        1.4145742715636056        50.000000000000000       -5.7916544031724930     
  0.10000000000000001        100.00000000000000        2.0959958552941576        1.7682178394545069        40.000000000000000       -6.0367225395180002     
  0.10000000000000001        100.00000000000000        1.5719968914706177        2.3576237859393423        30.000000000000000       -6.2084541343505695     
  0.10000000000000001        100.00000000000000        1.0479979276470788        3.5364356789090139        20.000000000000000       -6.6515594863848824     
  0.10000000000000001        100.00000000000000       0.52399896382353939        7.0728713578180278        10.000000000000000       -8.5546260885136718     
  0.10000000000000001        100.00000000000000       0.26199948191176969        14.145742715636056        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        100.00000000000000        5.2399896382353928E-002   70.728713578180276        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        1000.0000000000000       0.10479979276470787        8.8410891972725354E-004   400.00000000000000       -8.2510447314077080     
  0.10000000000000001        1000.0000000000000        9.1699818669119387E-002   1.0104101939740040E-003   350.00000000000000       -8.2270146093117340     
  0.10000000000000001        1000.0000000000000        7.8599844573530905E-002   1.1788118929696714E-003   300.00000000000000       -8.2029430546393929     
  0.10000000000000001        1000.0000000000000        6.5499870477942423E-002   1.4145742715636056E-003   250.00000000000000       -8.1745134293883090     
  0.10000000000000001        1000.0000000000000        5.2399896382353935E-002   1.7682178394545071E-003   200.00000000000000       -8.1391132470133130     
  0.10000000000000001        1000.0000000000000        3.9299922286765453E-002   2.3576237859393428E-003   150.00000000000000       -8.1103183274979038     
  0.10000000000000001        1000.0000000000000        2.6199948191176967E-002   3.5364356789090142E-003   100.00000000000000       -8.0694654731249500     
  0.10000000000000001        1000.0000000000000        1.9649961143382726E-002   4.7152475718786856E-003   75.000000000000000       -8.0558557696425002     
  0.10000000000000001        1000.0000000000000        1.3099974095588484E-002   7.0728713578180284E-003   50.000000000000000       -8.0316190237071208     
  0.10000000000000001        1000.0000000000000        1.0479979276470788E-002   8.8410891972725350E-003   40.000000000000000       -8.0232982476300307     
  0.10000000000000001        1000.0000000000000        7.8599844573530898E-003   1.1788118929696714E-002   30.000000000000000       -7.9860005399964393     
  0.10000000000000001        1000.0000000000000        5.2399896382353938E-003   1.7682178394545070E-002   20.000000000000000       -7.9678588704190885     
  0.10000000000000001        1000.0000000000000        2.6199948191176969E-003   3.5364356789090140E-002   10.000000000000000       -8.3786216916416496     
  0.10000000000000001        1000.0000000000000        1.3099974095588485E-003   7.0728713578180280E-002   5.0000000000000000       -10.000000000000000     
  0.10000000000000001        1000.0000000000000        2.6199948191176967E-004  0.35364356789090140        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        1000.0000000000000        1.1716973032488869        9.8846382201202166E-003   400.00000000000000       -7.1836514023874578     
  0.10000000000000001        1000.0000000000000        1.0252351403427762        1.1296729394423105E-002   350.00000000000000       -7.1633490787430008     
  0.10000000000000001        1000.0000000000000       0.87877297743666505        1.3179517626826957E-002   300.00000000000000       -7.1434193644604376     
  0.10000000000000001        1000.0000000000000       0.73231081453055424        1.5815421152192345E-002   250.00000000000000       -7.1260758258134533     
  0.10000000000000001        1000.0000000000000       0.58584865162444344        1.9769276440240433E-002   200.00000000000000       -7.0928018837134577     
  0.10000000000000001        1000.0000000000000       0.43938648871833252        2.6359035253653913E-002   150.00000000000000       -7.0609987448596687     
  0.10000000000000001        1000.0000000000000       0.29292432581222172        3.9538552880480866E-002   100.00000000000000       -7.0073337094949339     
  0.10000000000000001        1000.0000000000000       0.21969324435916626        5.2718070507307827E-002   75.000000000000000       -6.9712371560660991     
  0.10000000000000001        1000.0000000000000       0.14646216290611086        7.9077105760961733E-002   50.000000000000000       -6.9322358736065572     
  0.10000000000000001        1000.0000000000000       0.11716973032488870        9.8846382201202176E-002   40.000000000000000       -6.9118300031852709     
  0.10000000000000001        1000.0000000000000        8.7877297743666524E-002  0.13179517626826956        30.000000000000000       -6.9224808130251798     
  0.10000000000000001        1000.0000000000000        5.8584865162444349E-002  0.19769276440240435        20.000000000000000       -6.8740794678113737     
  0.10000000000000001        1000.0000000000000        2.9292432581222175E-002  0.39538552880480871        10.000000000000000       -7.1510310851806596     
  0.10000000000000001        1000.0000000000000        1.4646216290611087E-002  0.79077105760961741        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        1000.0000000000000        2.9292432581222174E-003   3.9538552880480866        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        1000.0000000000000        3.3140604345011142        2.7957978860090923E-002   400.00000000000000       -6.7403956886077507     
  0.10000000000000001        1000.0000000000000        2.8998028801884748        3.1951975840103911E-002   350.00000000000000       -6.7200557388366224     
  0.10000000000000001        1000.0000000000000        2.4855453258758358        3.7277305146787898E-002   300.00000000000000       -6.6917719751040732     
  0.10000000000000001        1000.0000000000000        2.0712877715631963        4.4732766176145473E-002   250.00000000000000       -6.6650877919194107     
  0.10000000000000001        1000.0000000000000        1.6570302172505571        5.5915957720181847E-002   200.00000000000000       -6.6341795371739467     
  0.10000000000000001        1000.0000000000000        1.2427726629379179        7.4554610293575796E-002   150.00000000000000       -6.5930312864462559     
  0.10000000000000001        1000.0000000000000       0.82851510862527855       0.11183191544036369        100.00000000000000       -6.5410308642557125     
  0.10000000000000001        1000.0000000000000       0.62138633146895894       0.14910922058715159        75.000000000000000       -6.4954839809860392     
  0.10000000000000001        1000.0000000000000       0.41425755431263928       0.22366383088072739        50.000000000000000       -6.4937586391566429     
  0.10000000000000001        1000.0000000000000       0.33140604345011138       0.27957978860090921        40.000000000000000       -6.4637541113773995     
  0.10000000000000001        1000.0000000000000       0.24855453258758356       0.37277305146787898        30.000000000000000       -6.4247483661132989     
  0.10000000000000001        1000.0000000000000       0.16570302172505569       0.55915957720181841        20.000000000000000       -6.4081679598024861     
  0.10000000000000001        1000.0000000000000        8.2851510862527844E-002   1.1183191544036368        10.000000000000000       -7.1453669393218027     
  0.10000000000000001        1000.0000000000000        4.1425755431263922E-002   2.2366383088072737        5.0000000000000000       -10.000000000000000     
  0.10000000000000001        1000.0000000000000        8.2851510862527854E-003   11.183191544036369        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        1000.0000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -6.2882057453848406     
  0.10000000000000001        1000.0000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -6.2577897220959553     
  0.10000000000000001        1000.0000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -6.2363982346667628     
  0.10000000000000001        1000.0000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -6.2045621494914887     
  0.10000000000000001        1000.0000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -6.1630368680386161     
  0.10000000000000001        1000.0000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -6.1254084952666803     
  0.10000000000000001        1000.0000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -6.0971243337816139     
  0.10000000000000001        1000.0000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -6.0657942340055913     
  0.10000000000000001        1000.0000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -6.0124862833185482     
  0.10000000000000001        1000.0000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -5.9890298872075887     
  0.10000000000000001        1000.0000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -5.9842761864212957     
  0.10000000000000001        1000.0000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -6.0483729676138749     
  0.10000000000000001        1000.0000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -7.0748070808114925     
  0.10000000000000001        1000.0000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -9.4846533669783355     
  0.10000000000000001        1000.0000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        1000.0000000000000        20.959958552941572       0.17682178394545070        400.00000000000000       -5.9265432971519747     
  0.10000000000000001        1000.0000000000000        18.339963733823879       0.20208203879480080        350.00000000000000       -5.9035000293847073     
  0.10000000000000001        1000.0000000000000        15.719968914706179       0.23576237859393426        300.00000000000000       -5.8795244721618101     
  0.10000000000000001        1000.0000000000000        13.099974095588484       0.28291485431272112        250.00000000000000       -5.8491479883578563     
  0.10000000000000001        1000.0000000000000        10.479979276470786       0.35364356789090140        200.00000000000000       -5.8030766136156933     
  0.10000000000000001        1000.0000000000000        7.8599844573530895       0.47152475718786852        150.00000000000000       -5.7789165569265188     
  0.10000000000000001        1000.0000000000000        5.2399896382353930       0.70728713578180280        100.00000000000000       -5.7342187600776811     
  0.10000000000000001        1000.0000000000000        3.9299922286765447       0.94304951437573703        75.000000000000000       -5.6907077444794494     
  0.10000000000000001        1000.0000000000000        2.6199948191176965        1.4145742715636056        50.000000000000000       -5.6632135172120197     
  0.10000000000000001        1000.0000000000000        2.0959958552941576        1.7682178394545069        40.000000000000000       -5.6688171822228623     
  0.10000000000000001        1000.0000000000000        1.5719968914706177        2.3576237859393423        30.000000000000000       -5.7435959833845844     
  0.10000000000000001        1000.0000000000000        1.0479979276470788        3.5364356789090139        20.000000000000000       -6.2056129849734356     
  0.10000000000000001        1000.0000000000000       0.52399896382353939        7.0728713578180278        10.000000000000000       -6.6814282112893002     
  0.10000000000000001        1000.0000000000000       0.26199948191176969        14.145742715636056        5.0000000000000000       -9.2792640452280128     
  0.10000000000000001        1000.0000000000000        5.2399896382353928E-002   70.728713578180276        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        5000.0000000000000        3.3140604345011145E-003   2.7957978860090925E-005   400.00000000000000       -9.4050923460891642     
  0.10000000000000001        5000.0000000000000        2.8998028801884750E-003   3.1951975840103913E-005   350.00000000000000       -9.3738543361817754     
  0.10000000000000001        5000.0000000000000        2.4855453258758359E-003   3.7277305146787899E-005   300.00000000000000       -9.3571140777465853     
  0.10000000000000001        5000.0000000000000        2.0712877715631964E-003   4.4732766176145482E-005   250.00000000000000       -9.5349951409617972     
  0.10000000000000001        5000.0000000000000        1.6570302172505573E-003   5.5915957720181849E-005   200.00000000000000       -9.6271988894555403     
  0.10000000000000001        5000.0000000000000        1.2427726629379179E-003   7.4554610293575799E-005   150.00000000000000       -9.5609339084443530     
  0.10000000000000001        5000.0000000000000        8.2851510862527863E-004   1.1183191544036370E-004   100.00000000000000       -9.6798575882050120     
  0.10000000000000001        5000.0000000000000        6.2138633146895897E-004   1.4910922058715160E-004   75.000000000000000       -9.4953214314365653     
  0.10000000000000001        5000.0000000000000        4.1425755431263932E-004   2.2366383088072740E-004   50.000000000000000       -9.4833046842695268     
  0.10000000000000001        5000.0000000000000        3.3140604345011147E-004   2.7957978860090925E-004   40.000000000000000       -9.4816891113997173     
  0.10000000000000001        5000.0000000000000        2.4855453258758358E-004   3.7277305146787902E-004   30.000000000000000       -9.4459185709490310     
  0.10000000000000001        5000.0000000000000        1.6570302172505574E-004   5.5915957720181850E-004   20.000000000000000       -9.3340701787682843     
  0.10000000000000001        5000.0000000000000        8.2851510862527869E-005   1.1183191544036370E-003   10.000000000000000       -8.8318295111491576     
  0.10000000000000001        5000.0000000000000        4.1425755431263934E-005   2.2366383088072740E-003   5.0000000000000000       -9.1391687371364796     
  0.10000000000000001        5000.0000000000000        8.2851510862527865E-006   1.1183191544036370E-002   1.0000000000000000       -10.000000000000000     
  0.10000000000000001        5000.0000000000000       0.10479979276470787        8.8410891972725354E-004   400.00000000000000       -8.2254340480741561     
  0.10000000000000001        5000.0000000000000        9.1699818669119387E-002   1.0104101939740040E-003   350.00000000000000       -8.2028367658017256     
  0.10000000000000001        5000.0000000000000        7.8599844573530905E-002   1.1788118929696714E-003   300.00000000000000       -8.1771114680292865     
  0.10000000000000001        5000.0000000000000        6.5499870477942423E-002   1.4145742715636056E-003   250.00000000000000       -8.1567548561498349     
  0.10000000000000001        5000.0000000000000        5.2399896382353935E-002   1.7682178394545071E-003   200.00000000000000       -8.1193098711190785     
  0.10000000000000001        5000.0000000000000        3.9299922286765453E-002   2.3576237859393428E-003   150.00000000000000       -8.0760266131837852     
  0.10000000000000001        5000.0000000000000        2.6199948191176967E-002   3.5364356789090142E-003   100.00000000000000       -7.9194949698426935     
  0.10000000000000001        5000.0000000000000        1.9649961143382726E-002   4.7152475718786856E-003   75.000000000000000       -7.9146345571347547     
  0.10000000000000001        5000.0000000000000        1.3099974095588484E-002   7.0728713578180284E-003   50.000000000000000       -7.8502426180846179     
  0.10000000000000001        5000.0000000000000        1.0479979276470788E-002   8.8410891972725350E-003   40.000000000000000       -7.8269841200035719     
  0.10000000000000001        5000.0000000000000        7.8599844573530898E-003   1.1788118929696714E-002   30.000000000000000       -7.8286718594005897     
  0.10000000000000001        5000.0000000000000        5.2399896382353938E-003   1.7682178394545070E-002   20.000000000000000       -7.8392377391682144     
  0.10000000000000001        5000.0000000000000        2.6199948191176969E-003   3.5364356789090140E-002   10.000000000000000       -7.7686453295018074     
  0.10000000000000001        5000.0000000000000        1.3099974095588485E-003   7.0728713578180280E-002   5.0000000000000000       -9.1098759817810464     
  0.10000000000000001        5000.0000000000000        2.6199948191176967E-004  0.35364356789090140        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        5000.0000000000000        1.1716973032488869        9.8846382201202166E-003   400.00000000000000       -7.1708791722929037     
  0.10000000000000001        5000.0000000000000        1.0252351403427762        1.1296729394423105E-002   350.00000000000000       -7.1489775326966312     
  0.10000000000000001        5000.0000000000000       0.87877297743666505        1.3179517626826957E-002   300.00000000000000       -7.1168138288832168     
  0.10000000000000001        5000.0000000000000       0.73231081453055424        1.5815421152192345E-002   250.00000000000000       -6.9831432977560528     
  0.10000000000000001        5000.0000000000000       0.58584865162444344        1.9769276440240433E-002   200.00000000000000       -6.9617687014275660     
  0.10000000000000001        5000.0000000000000       0.43938648871833252        2.6359035253653913E-002   150.00000000000000       -6.9202774580304958     
  0.10000000000000001        5000.0000000000000       0.29292432581222172        3.9538552880480866E-002   100.00000000000000       -6.8897361105050905     
  0.10000000000000001        5000.0000000000000       0.21969324435916626        5.2718070507307827E-002   75.000000000000000       -6.8869618518013933     
  0.10000000000000001        5000.0000000000000       0.14646216290611086        7.9077105760961733E-002   50.000000000000000       -6.8217972687396715     
  0.10000000000000001        5000.0000000000000       0.11716973032488870        9.8846382201202176E-002   40.000000000000000       -6.7973340767570383     
  0.10000000000000001        5000.0000000000000        8.7877297743666524E-002  0.13179517626826956        30.000000000000000       -6.7517535461391143     
  0.10000000000000001        5000.0000000000000        5.8584865162444349E-002  0.19769276440240435        20.000000000000000       -6.8250747004404957     
  0.10000000000000001        5000.0000000000000        2.9292432581222175E-002  0.39538552880480871        10.000000000000000       -6.7282561036155348     
  0.10000000000000001        5000.0000000000000        1.4646216290611087E-002  0.79077105760961741        5.0000000000000000       -7.6406573217772689     
  0.10000000000000001        5000.0000000000000        2.9292432581222174E-003   3.9538552880480866        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        5000.0000000000000        3.3140604345011142        2.7957978860090923E-002   400.00000000000000       -6.6972766533547805     
  0.10000000000000001        5000.0000000000000        2.8998028801884748        3.1951975840103911E-002   350.00000000000000       -6.5978900665501712     
  0.10000000000000001        5000.0000000000000        2.4855453258758358        3.7277305146787898E-002   300.00000000000000       -6.5650906668519609     
  0.10000000000000001        5000.0000000000000        2.0712877715631963        4.4732766176145473E-002   250.00000000000000       -6.5390852692272894     
  0.10000000000000001        5000.0000000000000        1.6570302172505571        5.5915957720181847E-002   200.00000000000000       -6.4625360245911994     
  0.10000000000000001        5000.0000000000000        1.2427726629379179        7.4554610293575796E-002   150.00000000000000       -6.4529385574945159     
  0.10000000000000001        5000.0000000000000       0.82851510862527855       0.11183191544036369        100.00000000000000       -6.4387546367409545     
  0.10000000000000001        5000.0000000000000       0.62138633146895894       0.14910922058715159        75.000000000000000       -6.4134122765973389     
  0.10000000000000001        5000.0000000000000       0.41425755431263928       0.22366383088072739        50.000000000000000       -6.3438014853131302     
  0.10000000000000001        5000.0000000000000       0.33140604345011138       0.27957978860090921        40.000000000000000       -6.3438258297830910     
  0.10000000000000001        5000.0000000000000       0.24855453258758356       0.37277305146787898        30.000000000000000       -6.2965720064370627     
  0.10000000000000001        5000.0000000000000       0.16570302172505569       0.55915957720181841        20.000000000000000       -6.3137844115856865     
  0.10000000000000001        5000.0000000000000        8.2851510862527844E-002   1.1183191544036368        10.000000000000000       -6.3447108621220485     
  0.10000000000000001        5000.0000000000000        4.1425755431263922E-002   2.2366383088072737        5.0000000000000000       -8.3354548097879206     
  0.10000000000000001        5000.0000000000000        8.2851510862527854E-003   11.183191544036369        1.0000000000000000       -10.000000000000000     
  0.10000000000000001        5000.0000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -6.1554485007290243     
  0.10000000000000001        5000.0000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -6.1585605144159228     
  0.10000000000000001        5000.0000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -6.0992878643192094     
  0.10000000000000001        5000.0000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -6.0733116034916410     
  0.10000000000000001        5000.0000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -6.1111944968029759     
  0.10000000000000001        5000.0000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -6.0497638882602454     
  0.10000000000000001        5000.0000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -5.9809858536133049     
  0.10000000000000001        5000.0000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -5.9609775362547479     
  0.10000000000000001        5000.0000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -5.9402128917745500     
  0.10000000000000001        5000.0000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -5.9169823938698771     
  0.10000000000000001        5000.0000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -5.8951570643976154     
  0.10000000000000001        5000.0000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -5.8936369718818122     
  0.10000000000000001        5000.0000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -6.5922077780072437     
  0.10000000000000001        5000.0000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -7.6290412921355459     
  0.10000000000000001        5000.0000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -9.5825774825954344     
  0.10000000000000001        5000.0000000000000        20.959958552941572       0.17682178394545070        400.00000000000000       -5.9131130206524602     
  0.10000000000000001        5000.0000000000000        18.339963733823879       0.20208203879480080        350.00000000000000       -5.8669006201900187     
  0.10000000000000001        5000.0000000000000        15.719968914706179       0.23576237859393426        300.00000000000000       -5.8400722036287185     
  0.10000000000000001        5000.0000000000000        13.099974095588484       0.28291485431272112        250.00000000000000       -5.7929022461472268     
  0.10000000000000001        5000.0000000000000        10.479979276470786       0.35364356789090140        200.00000000000000       -5.7595660676232106     
  0.10000000000000001        5000.0000000000000        7.8599844573530895       0.47152475718786852        150.00000000000000       -5.6959542074161806     
  0.10000000000000001        5000.0000000000000        5.2399896382353930       0.70728713578180280        100.00000000000000       -5.6562134860397038     
  0.10000000000000001        5000.0000000000000        3.9299922286765447       0.94304951437573703        75.000000000000000       -5.6422875993373696     
  0.10000000000000001        5000.0000000000000        2.6199948191176965        1.4145742715636056        50.000000000000000       -5.5890446482008134     
  0.10000000000000001        5000.0000000000000        2.0959958552941576        1.7682178394545069        40.000000000000000       -5.6244543075973725     
  0.10000000000000001        5000.0000000000000        1.5719968914706177        2.3576237859393423        30.000000000000000       -5.8463609881959924     
  0.10000000000000001        5000.0000000000000        1.0479979276470788        3.5364356789090139        20.000000000000000       -6.0297343431085091     
  0.10000000000000001        5000.0000000000000       0.52399896382353939        7.0728713578180278        10.000000000000000       -7.0349234475011029     
  0.10000000000000001        5000.0000000000000       0.26199948191176969        14.145742715636056        5.0000000000000000       -8.0880710251424297     
  0.10000000000000001        5000.0000000000000        5.2399896382353928E-002   70.728713578180276        1.0000000000000000       -8.7064231915477404     
  0.10000000000000001        10000.000000000000        3.3140604345011145E-003   2.7957978860090925E-005   400.00000000000000       -9.1484056014625654     
  0.10000000000000001        10000.000000000000        2.8998028801884750E-003   3.1951975840103913E-005   350.00000000000000       -9.2482713768646310     
  0.10000000000000001        10000.000000000000        2.4855453258758359E-003   3.7277305146787899E-005   300.00000000000000       -9.2485732802650027     
  0.10000000000000001        10000.000000000000        2.0712877715631964E-003   4.4732766176145482E-005   250.00000000000000       -9.2477761628415571     
  0.10000000000000001        10000.000000000000        1.6570302172505573E-003   5.5915957720181849E-005   200.00000000000000       -9.2490807800345713     
  0.10000000000000001        10000.000000000000        1.2427726629379179E-003   7.4554610293575799E-005   150.00000000000000       -9.5558070514840683     
  0.10000000000000001        10000.000000000000        8.2851510862527863E-004   1.1183191544036370E-004   100.00000000000000       -9.4715454371631669     
  0.10000000000000001        10000.000000000000        6.2138633146895897E-004   1.4910922058715160E-004   75.000000000000000       -9.5136628869690956     
  0.10000000000000001        10000.000000000000        4.1425755431263932E-004   2.2366383088072740E-004   50.000000000000000       -9.4625520224732202     
  0.10000000000000001        10000.000000000000        3.3140604345011147E-004   2.7957978860090925E-004   40.000000000000000       -9.4609152580549196     
  0.10000000000000001        10000.000000000000        2.4855453258758358E-004   3.7277305146787902E-004   30.000000000000000       -9.4519519508608241     
  0.10000000000000001        10000.000000000000        1.6570302172505574E-004   5.5915957720181850E-004   20.000000000000000       -9.3105061615155229     
  0.10000000000000001        10000.000000000000        8.2851510862527869E-005   1.1183191544036370E-003   10.000000000000000       -8.7772818598071698     
  0.10000000000000001        10000.000000000000        4.1425755431263934E-005   2.2366383088072740E-003   5.0000000000000000       -8.8217332394781014     
  0.10000000000000001        10000.000000000000        8.2851510862527865E-006   1.1183191544036370E-002   1.0000000000000000       -8.9806868747464872     
  0.10000000000000001        10000.000000000000       0.10479979276470787        8.8410891972725354E-004   400.00000000000000       -8.2191147770518924     
  0.10000000000000001        10000.000000000000        9.1699818669119387E-002   1.0104101939740040E-003   350.00000000000000       -8.1965072190287458     
  0.10000000000000001        10000.000000000000        7.8599844573530905E-002   1.1788118929696714E-003   300.00000000000000       -8.1814331047008633     
  0.10000000000000001        10000.000000000000        6.5499870477942423E-002   1.4145742715636056E-003   250.00000000000000       -8.1501386837199394     
  0.10000000000000001        10000.000000000000        5.2399896382353935E-002   1.7682178394545071E-003   200.00000000000000       -8.1121063733915477     
  0.10000000000000001        10000.000000000000        3.9299922286765453E-002   2.3576237859393428E-003   150.00000000000000       -8.0686691618866995     
  0.10000000000000001        10000.000000000000        2.6199948191176967E-002   3.5364356789090142E-003   100.00000000000000       -7.9100837249453289     
  0.10000000000000001        10000.000000000000        1.9649961143382726E-002   4.7152475718786856E-003   75.000000000000000       -7.8752834719033489     
  0.10000000000000001        10000.000000000000        1.3099974095588484E-002   7.0728713578180284E-003   50.000000000000000       -7.8334857599233603     
  0.10000000000000001        10000.000000000000        1.0479979276470788E-002   8.8410891972725350E-003   40.000000000000000       -7.6179656832040212     
  0.10000000000000001        10000.000000000000        7.8599844573530898E-003   1.1788118929696714E-002   30.000000000000000       -7.5243383414830882     
  0.10000000000000001        10000.000000000000        5.2399896382353938E-003   1.7682178394545070E-002   20.000000000000000       -7.4996568753490944     
  0.10000000000000001        10000.000000000000        2.6199948191176969E-003   3.5364356789090140E-002   10.000000000000000       -7.9911873633097983     
  0.10000000000000001        10000.000000000000        1.3099974095588485E-003   7.0728713578180280E-002   5.0000000000000000       -8.0424587874268774     
  0.10000000000000001        10000.000000000000        2.6199948191176967E-004  0.35364356789090140        1.0000000000000000       -8.7363452099730399     
  0.10000000000000001        10000.000000000000        1.1716973032488869        9.8846382201202166E-003   400.00000000000000       -7.1668241571535285     
  0.10000000000000001        10000.000000000000        1.0252351403427762        1.1296729394423105E-002   350.00000000000000       -7.1348537605129714     
  0.10000000000000001        10000.000000000000       0.87877297743666505        1.3179517626826957E-002   300.00000000000000       -7.1021396001513155     
  0.10000000000000001        10000.000000000000       0.73231081453055424        1.5815421152192345E-002   250.00000000000000       -6.9676597176588260     
  0.10000000000000001        10000.000000000000       0.58584865162444344        1.9769276440240433E-002   200.00000000000000       -6.9491813354846341     
  0.10000000000000001        10000.000000000000       0.43938648871833252        2.6359035253653913E-002   150.00000000000000       -6.9048583853639744     
  0.10000000000000001        10000.000000000000       0.29292432581222172        3.9538552880480866E-002   100.00000000000000       -6.7023441139656237     
  0.10000000000000001        10000.000000000000       0.21969324435916626        5.2718070507307827E-002   75.000000000000000       -6.6691381888332595     
  0.10000000000000001        10000.000000000000       0.14646216290611086        7.9077105760961733E-002   50.000000000000000       -7.0635288798677260     
  0.10000000000000001        10000.000000000000       0.11716973032488870        9.8846382201202176E-002   40.000000000000000       -6.9345979610874720     
  0.10000000000000001        10000.000000000000        8.7877297743666524E-002  0.13179517626826956        30.000000000000000       -6.7582263953725663     
  0.10000000000000001        10000.000000000000        5.8584865162444349E-002  0.19769276440240435        20.000000000000000       -6.7351199127455219     
  0.10000000000000001        10000.000000000000        2.9292432581222175E-002  0.39538552880480871        10.000000000000000       -6.6889446338628389     
  0.10000000000000001        10000.000000000000        1.4646216290611087E-002  0.79077105760961741        5.0000000000000000       -7.2828560936560951     
  0.10000000000000001        10000.000000000000        2.9292432581222174E-003   3.9538552880480866        1.0000000000000000       -9.1656816177278113     
  0.10000000000000001        10000.000000000000        3.3140604345011142        2.7957978860090923E-002   400.00000000000000       -6.5974891581706974     
  0.10000000000000001        10000.000000000000        2.8998028801884748        3.1951975840103911E-002   350.00000000000000       -6.5756533863457838     
  0.10000000000000001        10000.000000000000        2.4855453258758358        3.7277305146787898E-002   300.00000000000000       -6.5543410507634219     
  0.10000000000000001        10000.000000000000        2.0712877715631963        4.4732766176145473E-002   250.00000000000000       -6.5277859819468391     
  0.10000000000000001        10000.000000000000        1.6570302172505571        5.5915957720181847E-002   200.00000000000000       -6.4884626825215665     
  0.10000000000000001        10000.000000000000        1.2427726629379179        7.4554610293575796E-002   150.00000000000000       -6.3454596074266183     
  0.10000000000000001        10000.000000000000       0.82851510862527855       0.11183191544036369        100.00000000000000       -6.4303997021642818     
  0.10000000000000001        10000.000000000000       0.62138633146895894       0.14910922058715159        75.000000000000000       -6.4053325559385197     
  0.10000000000000001        10000.000000000000       0.41425755431263928       0.22366383088072739        50.000000000000000       -6.3453424408952994     
  0.10000000000000001        10000.000000000000       0.33140604345011138       0.27957978860090921        40.000000000000000       -6.3341626347468942     
  0.10000000000000001        10000.000000000000       0.24855453258758356       0.37277305146787898        30.000000000000000       -6.3029651804619080     
  0.10000000000000001        10000.000000000000       0.16570302172505569       0.55915957720181841        20.000000000000000       -6.2728176583415580     
  0.10000000000000001        10000.000000000000        8.2851510862527844E-002   1.1183191544036368        10.000000000000000       -6.3831069356669197     
  0.10000000000000001        10000.000000000000        4.1425755431263922E-002   2.2366383088072737        5.0000000000000000       -7.9067430281341018     
  0.10000000000000001        10000.000000000000        8.2851510862527854E-003   11.183191544036369        1.0000000000000000       -8.3125929484803276     
  0.10000000000000001        10000.000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -6.1502995522786632     
  0.10000000000000001        10000.000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -6.1235353880590573     
  0.10000000000000001        10000.000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -6.1460498775059786     
  0.10000000000000001        10000.000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -6.0032971569174141     
  0.10000000000000001        10000.000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -5.9730211432243197     
  0.10000000000000001        10000.000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -6.3664464427593987     
  0.10000000000000001        10000.000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -6.1146693392854505     
  0.10000000000000001        10000.000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -6.0278802934009130     
  0.10000000000000001        10000.000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -5.9040866686057010     
  0.10000000000000001        10000.000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -5.8974537193642131     
  0.10000000000000001        10000.000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -5.9318755592504004     
  0.10000000000000001        10000.000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -5.8501445877316138     
  0.10000000000000001        10000.000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -6.5841423935024732     
  0.10000000000000001        10000.000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -8.2040345567832631     
  0.10000000000000001        10000.000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -8.2125929484803279     
  0.10000000000000001        10000.000000000000        20.959958552941572       0.17682178394545070        400.00000000000000       -5.8477975101692987     
  0.10000000000000001        10000.000000000000        18.339963733823879       0.20208203879480080        350.00000000000000       -5.7609986432721003     
  0.10000000000000001        10000.000000000000        15.719968914706179       0.23576237859393426        300.00000000000000       -5.7493551394115210     
  0.10000000000000001        10000.000000000000        13.099974095588484       0.28291485431272112        250.00000000000000       -5.6467872142120257     
  0.10000000000000001        10000.000000000000        10.479979276470786       0.35364356789090140        200.00000000000000       -5.6828009384004599     
  0.10000000000000001        10000.000000000000        7.8599844573530895       0.47152475718786852        150.00000000000000       -5.8759334279808400     
  0.10000000000000001        10000.000000000000        5.2399896382353930       0.70728713578180280        100.00000000000000       -5.6654556743901248     
  0.10000000000000001        10000.000000000000        3.9299922286765447       0.94304951437573703        75.000000000000000       -5.6472575468640693     
  0.10000000000000001        10000.000000000000        2.6199948191176965        1.4145742715636056        50.000000000000000       -5.6498536431162236     
  0.10000000000000001        10000.000000000000        2.0959958552941576        1.7682178394545069        40.000000000000000       -5.7979400086720378     
  0.10000000000000001        10000.000000000000        1.5719968914706177        2.3576237859393423        30.000000000000000       -5.7979400086720378     
  0.10000000000000001        10000.000000000000        1.0479979276470788        3.5364356789090139        20.000000000000000       -5.8479400086720377     
  0.10000000000000001        10000.000000000000       0.52399896382353939        7.0728713578180278        10.000000000000000       -5.8979400086720375     
  0.10000000000000001        10000.000000000000       0.26199948191176969        14.145742715636056        5.0000000000000000       -6.2979400086720378     
  0.10000000000000001        10000.000000000000        5.2399896382353928E-002   70.728713578180276        1.0000000000000000       -7.8478490196161230     
  0.29999999999999999        10.000000000000000        9.9421813035033401E-003   8.3873936580272757E-005   400.00000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        8.6994086405654224E-003   9.5855927520311718E-005   350.00000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        7.4566359776275064E-003   1.1183191544036367E-004   300.00000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        6.2138633146895886E-003   1.3419829852843641E-004   250.00000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        4.9710906517516701E-003   1.6774787316054551E-004   200.00000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        3.7283179888137532E-003   2.2366383088072734E-004   150.00000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        2.4855453258758350E-003   3.3549574632109103E-004   100.00000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        1.8641589944068766E-003   4.4732766176145468E-004   75.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        1.2427726629379175E-003   6.7099149264218205E-004   50.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        9.9421813035033388E-004   8.3873936580272754E-004   40.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        7.4566359776275057E-004   1.1183191544036366E-003   30.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        4.9710906517516694E-004   1.6774787316054551E-003   20.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        2.4855453258758347E-004   3.3549574632109102E-003   10.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        1.2427726629379174E-004   6.7099149264218203E-003   5.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        2.4855453258758351E-005   3.3549574632109100E-002   1.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.31439937829412357        2.6523267591817600E-003   400.00000000000000       -7.7858145735539521     
  0.29999999999999999        10.000000000000000       0.27509945600735813        3.0312305819220117E-003   350.00000000000000       -7.7766288651028450     
  0.29999999999999999        10.000000000000000       0.23579953372059270        3.5364356789090137E-003   300.00000000000000       -7.7630383655251807     
  0.29999999999999999        10.000000000000000       0.19649961143382721        4.2437228146908158E-003   250.00000000000000       -7.7478678493809499     
  0.29999999999999999        10.000000000000000       0.15719968914706178        5.3046535183635200E-003   200.00000000000000       -7.7531576922210146     
  0.29999999999999999        10.000000000000000       0.11789976686029635        7.0728713578180275E-003   150.00000000000000       -7.7761976073582488     
  0.29999999999999999        10.000000000000000        7.8599844573530891E-002   1.0609307036727040E-002   100.00000000000000       -8.9302738631101377     
  0.29999999999999999        10.000000000000000        5.8949883430148176E-002   1.4145742715636055E-002   75.000000000000000       -9.2613209885281069     
  0.29999999999999999        10.000000000000000        3.9299922286765446E-002   2.1218614073454080E-002   50.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        3.1439937829412359E-002   2.6523267591817602E-002   40.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        2.3579953372059270E-002   3.5364356789090133E-002   30.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        1.5719968914706180E-002   5.3046535183635203E-002   20.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        7.8599844573530898E-003  0.10609307036727041        10.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        3.9299922286765449E-003  0.21218614073454081        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        7.8599844573530901E-004   1.0609307036727040        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        3.5150919097466602        2.9653914660360645E-002   400.00000000000000       -6.7540101623369289     
  0.29999999999999999        10.000000000000000        3.0757054210283274        3.3890188183269304E-002   350.00000000000000       -6.7717597658990112     
  0.29999999999999999        10.000000000000000        2.6363189323099951        3.9538552880480859E-002   300.00000000000000       -6.7827766160489258     
  0.29999999999999999        10.000000000000000        2.1969324435916628        4.7446263456577029E-002   250.00000000000000       -6.7583746164413938     
  0.29999999999999999        10.000000000000000        1.7575459548733301        5.9307829320721289E-002   200.00000000000000       -6.7256160314469380     
  0.29999999999999999        10.000000000000000        1.3181594661549976        7.9077105760961719E-002   150.00000000000000       -6.6952257727416811     
  0.29999999999999999        10.000000000000000       0.87877297743666505       0.11861565864144258        100.00000000000000       -7.0641127035304327     
  0.29999999999999999        10.000000000000000       0.65907973307749879       0.15815421152192344        75.000000000000000       -9.1797644850070999     
  0.29999999999999999        10.000000000000000       0.43938648871833252       0.23723131728288516        50.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.35150919097466604       0.29653914660360642        40.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.26363189323099950       0.39538552880480859        30.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.17575459548733302       0.59307829320721284        20.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        8.7877297743666510E-002   1.1861565864144257        10.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        4.3938648871833255E-002   2.3723131728288513        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        8.7877297743666500E-003   11.861565864144257        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        9.9421813035033431        8.3873936580272770E-002   400.00000000000000       -6.3125479277741388     
  0.29999999999999999        10.000000000000000        8.6994086405654247        9.5855927520311732E-002   350.00000000000000       -6.2987234103555263     
  0.29999999999999999        10.000000000000000        7.4566359776275064       0.11183191544036369        300.00000000000000       -6.2790939537502020     
  0.29999999999999999        10.000000000000000        6.2138633146895890       0.13419829852843643        250.00000000000000       -6.2567737320949126     
  0.29999999999999999        10.000000000000000        4.9710906517516715       0.16774787316054554        200.00000000000000       -6.2336449352478338     
  0.29999999999999999        10.000000000000000        3.7283179888137532       0.22366383088072739        150.00000000000000       -6.2167158111132341     
  0.29999999999999999        10.000000000000000        2.4855453258758358       0.33549574632109108        100.00000000000000       -6.5988511345559449     
  0.29999999999999999        10.000000000000000        1.8641589944068766       0.44732766176145478        75.000000000000000       -9.1497980116282154     
  0.29999999999999999        10.000000000000000        1.2427726629379179       0.67099149264218216        50.000000000000000       -9.4757755408963238     
  0.29999999999999999        10.000000000000000       0.99421813035033424       0.83873936580272768        40.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.74566359776275060        1.1183191544036368        30.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.49710906517516712        1.6774787316054554        20.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.24855453258758356        3.3549574632109107        10.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.12427726629379178        6.7099149264218214        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        2.4855453258758355E-002   33.549574632109106        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        28.120735277973282       0.23723131728288516        400.00000000000000       -5.8212643542668507     
  0.29999999999999999        10.000000000000000        24.605643368226620       0.27112150546615443        350.00000000000000       -5.8083049129494686     
  0.29999999999999999        10.000000000000000        21.090551458479961       0.31630842304384688        300.00000000000000       -5.7879268514822702     
  0.29999999999999999        10.000000000000000        17.575459548733303       0.37957010765261623        250.00000000000000       -5.7717382005751343     
  0.29999999999999999        10.000000000000000        14.060367638986641       0.47446263456577031        200.00000000000000       -5.7626849171436856     
  0.29999999999999999        10.000000000000000        10.545275729239981       0.63261684608769375        150.00000000000000       -5.7602740205531955     
  0.29999999999999999        10.000000000000000        7.0301838194933204       0.94892526913154063        100.00000000000000       -6.1823473066696630     
  0.29999999999999999        10.000000000000000        5.2726378646199903        1.2652336921753875        75.000000000000000       -7.2763604467175798     
  0.29999999999999999        10.000000000000000        3.5150919097466602        1.8978505382630813        50.000000000000000       -9.1432015954503090     
  0.29999999999999999        10.000000000000000        2.8120735277973283        2.3723131728288513        40.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        2.1090551458479960        3.1630842304384688        30.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        1.4060367638986642        4.7446263456577027        20.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.70301838194933208        9.4892526913154054        10.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.35150919097466604        18.978505382630811        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        7.0301838194933200E-002   94.892526913154057        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        62.879875658824709       0.53046535183635191        400.00000000000000       -5.4586026138422001     
  0.29999999999999999        10.000000000000000        55.019891201471623       0.60624611638440218        350.00000000000000       -5.4457036329105222     
  0.29999999999999999        10.000000000000000        47.159906744118530       0.70728713578180258        300.00000000000000       -5.4270179934240081     
  0.29999999999999999        10.000000000000000        39.299922286765444       0.84874456293816314        250.00000000000000       -5.4228787452803378     
  0.29999999999999999        10.000000000000000        31.439937829412354        1.0609307036727038        200.00000000000000       -5.4172040900373100     
  0.29999999999999999        10.000000000000000        23.579953372059265        1.4145742715636052        150.00000000000000       -5.4836606799453511     
  0.29999999999999999        10.000000000000000        15.719968914706177        2.1218614073454076        100.00000000000000       -5.9528090728858292     
  0.29999999999999999        10.000000000000000        11.789976686029632        2.8291485431272103        75.000000000000000       -6.7769475593143582     
  0.29999999999999999        10.000000000000000        7.8599844573530886        4.2437228146908152        50.000000000000000       -8.2070031948570499     
  0.29999999999999999        10.000000000000000        6.2879875658824709        5.3046535183635193        40.000000000000000       -9.1291698136948867     
  0.29999999999999999        10.000000000000000        4.7159906744118532        7.0728713578180260        30.000000000000000       -9.9642872527248656     
  0.29999999999999999        10.000000000000000        3.1439937829412354        10.609307036727039        20.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000        1.5719968914706177        21.218614073454077        10.000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.78599844573530886        42.437228146908154        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        10.000000000000000       0.15719968914706178        212.18614073454077        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        9.9421813035033401E-003   8.3873936580272757E-005   400.00000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        8.6994086405654224E-003   9.5855927520311718E-005   350.00000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        7.4566359776275064E-003   1.1183191544036367E-004   300.00000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        6.2138633146895886E-003   1.3419829852843641E-004   250.00000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        4.9710906517516701E-003   1.6774787316054551E-004   200.00000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        3.7283179888137532E-003   2.2366383088072734E-004   150.00000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        2.4855453258758350E-003   3.3549574632109103E-004   100.00000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        1.8641589944068766E-003   4.4732766176145468E-004   75.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        1.2427726629379175E-003   6.7099149264218205E-004   50.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        9.9421813035033388E-004   8.3873936580272754E-004   40.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        7.4566359776275057E-004   1.1183191544036366E-003   30.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        4.9710906517516694E-004   1.6774787316054551E-003   20.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        2.4855453258758347E-004   3.3549574632109102E-003   10.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        1.2427726629379174E-004   6.7099149264218203E-003   5.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        2.4855453258758351E-005   3.3549574632109100E-002   1.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000       0.31439937829412357        2.6523267591817600E-003   400.00000000000000       -7.6859475871783633     
  0.29999999999999999        100.00000000000000       0.27509945600735813        3.0312305819220117E-003   350.00000000000000       -7.6758419687054804     
  0.29999999999999999        100.00000000000000       0.23579953372059270        3.5364356789090137E-003   300.00000000000000       -7.6728936591663661     
  0.29999999999999999        100.00000000000000       0.19649961143382721        4.2437228146908158E-003   250.00000000000000       -7.6660399752820156     
  0.29999999999999999        100.00000000000000       0.15719968914706178        5.3046535183635200E-003   200.00000000000000       -7.6655609499352746     
  0.29999999999999999        100.00000000000000       0.11789976686029635        7.0728713578180275E-003   150.00000000000000       -7.6521647014397471     
  0.29999999999999999        100.00000000000000        7.8599844573530891E-002   1.0609307036727040E-002   100.00000000000000       -7.6312252591558378     
  0.29999999999999999        100.00000000000000        5.8949883430148176E-002   1.4145742715636055E-002   75.000000000000000       -7.7524992760039373     
  0.29999999999999999        100.00000000000000        3.9299922286765446E-002   2.1218614073454080E-002   50.000000000000000       -8.4769070729922973     
  0.29999999999999999        100.00000000000000        3.1439937829412359E-002   2.6523267591817602E-002   40.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        2.3579953372059270E-002   3.5364356789090133E-002   30.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        1.5719968914706180E-002   5.3046535183635203E-002   20.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        7.8599844573530898E-003  0.10609307036727041        10.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        3.9299922286765449E-003  0.21218614073454081        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        7.8599844573530901E-004   1.0609307036727040        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        3.5150919097466602        2.9653914660360645E-002   400.00000000000000       -6.6433103046329913     
  0.29999999999999999        100.00000000000000        3.0757054210283274        3.3890188183269304E-002   350.00000000000000       -6.6342760715788529     
  0.29999999999999999        100.00000000000000        2.6363189323099951        3.9538552880480859E-002   300.00000000000000       -6.6292975029600196     
  0.29999999999999999        100.00000000000000        2.1969324435916628        4.7446263456577029E-002   250.00000000000000       -6.6151950698719979     
  0.29999999999999999        100.00000000000000        1.7575459548733301        5.9307829320721289E-002   200.00000000000000       -6.6036155513793808     
  0.29999999999999999        100.00000000000000        1.3181594661549976        7.9077105760961719E-002   150.00000000000000       -6.6260852223736082     
  0.29999999999999999        100.00000000000000       0.87877297743666505       0.11861565864144258        100.00000000000000       -6.5522381540992827     
  0.29999999999999999        100.00000000000000       0.65907973307749879       0.15815421152192344        75.000000000000000       -6.5360315670551685     
  0.29999999999999999        100.00000000000000       0.43938648871833252       0.23723131728288516        50.000000000000000       -7.0365998511820393     
  0.29999999999999999        100.00000000000000       0.35150919097466604       0.29653914660360642        40.000000000000000       -7.8218405208774975     
  0.29999999999999999        100.00000000000000       0.26363189323099950       0.39538552880480859        30.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000       0.17575459548733302       0.59307829320721284        20.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        8.7877297743666510E-002   1.1861565864144257        10.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        4.3938648871833255E-002   2.3723131728288513        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        8.7877297743666500E-003   11.861565864144257        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        9.9421813035033431        8.3873936580272770E-002   400.00000000000000       -6.1877829330411469     
  0.29999999999999999        100.00000000000000        8.6994086405654247        9.5855927520311732E-002   350.00000000000000       -6.1751190471793125     
  0.29999999999999999        100.00000000000000        7.4566359776275064       0.11183191544036369        300.00000000000000       -6.1639985786181004     
  0.29999999999999999        100.00000000000000        6.2138633146895890       0.13419829852843643        250.00000000000000       -6.1946294144424776     
  0.29999999999999999        100.00000000000000        4.9710906517516715       0.16774787316054554        200.00000000000000       -6.1551591304329456     
  0.29999999999999999        100.00000000000000        3.7283179888137532       0.22366383088072739        150.00000000000000       -6.1213335802781152     
  0.29999999999999999        100.00000000000000        2.4855453258758358       0.33549574632109108        100.00000000000000       -6.0513335802781150     
  0.29999999999999999        100.00000000000000        1.8641589944068766       0.44732766176145478        75.000000000000000       -6.0752186535708788     
  0.29999999999999999        100.00000000000000        1.2427726629379179       0.67099149264218216        50.000000000000000       -6.7921569786693343     
  0.29999999999999999        100.00000000000000       0.99421813035033424       0.83873936580272768        40.000000000000000       -7.5021569786693343     
  0.29999999999999999        100.00000000000000       0.74566359776275060        1.1183191544036368        30.000000000000000       -9.0488174309156975     
  0.29999999999999999        100.00000000000000       0.49710906517516712        1.6774787316054554        20.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000       0.24855453258758356        3.3549574632109107        10.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000       0.12427726629379178        6.7099149264218214        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        2.4855453258758355E-002   33.549574632109106        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        28.120735277973282       0.23723131728288516        400.00000000000000       -5.7632183437142608     
  0.29999999999999999        100.00000000000000        24.605643368226620       0.27112150546615443        350.00000000000000       -5.7383992209782848     
  0.29999999999999999        100.00000000000000        21.090551458479961       0.31630842304384688        300.00000000000000       -5.7094039785226300     
  0.29999999999999999        100.00000000000000        17.575459548733303       0.37957010765261623        250.00000000000000       -5.6826270918306125     
  0.29999999999999999        100.00000000000000        14.060367638986641       0.47446263456577031        200.00000000000000       -5.6637220787532829     
  0.29999999999999999        100.00000000000000        10.545275729239981       0.63261684608769375        150.00000000000000       -5.6396244376517100     
  0.29999999999999999        100.00000000000000        7.0301838194933204       0.94892526913154063        100.00000000000000       -5.6407225631398275     
  0.29999999999999999        100.00000000000000        5.2726378646199903        1.2652336921753875        75.000000000000000       -5.9748603033158663     
  0.29999999999999999        100.00000000000000        3.5150919097466602        1.8978505382630813        50.000000000000000       -6.6528895630002278     
  0.29999999999999999        100.00000000000000        2.8120735277973283        2.3723131728288513        40.000000000000000       -7.3623707618270835     
  0.29999999999999999        100.00000000000000        2.1090551458479960        3.1630842304384688        30.000000000000000       -8.9188898347574348     
  0.29999999999999999        100.00000000000000        1.4060367638986642        4.7446263456577027        20.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000       0.70301838194933208        9.4892526913154054        10.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000       0.35150919097466604        18.978505382630811        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        7.0301838194933200E-002   94.892526913154057        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000        62.879875658824709       0.53046535183635191        400.00000000000000       -5.3801574456963142     
  0.29999999999999999        100.00000000000000        55.019891201471623       0.60624611638440218        350.00000000000000       -5.3603428192960365     
  0.29999999999999999        100.00000000000000        47.159906744118530       0.70728713578180258        300.00000000000000       -5.3348036032380293     
  0.29999999999999999        100.00000000000000        39.299922286765444       0.84874456293816314        250.00000000000000       -5.3202164033831902     
  0.29999999999999999        100.00000000000000        31.439937829412354        1.0609307036727038        200.00000000000000       -5.3079632589640573     
  0.29999999999999999        100.00000000000000        23.579953372059265        1.4145742715636052        150.00000000000000       -5.3109466482176213     
  0.29999999999999999        100.00000000000000        15.719968914706177        2.1218614073454076        100.00000000000000       -5.5854568358040515     
  0.29999999999999999        100.00000000000000        11.789976686029632        2.8291485431272103        75.000000000000000       -5.9167657827797520     
  0.29999999999999999        100.00000000000000        7.8599844573530886        4.2437228146908152        50.000000000000000       -6.6829124245517271     
  0.29999999999999999        100.00000000000000        6.2879875658824709        5.3046535183635193        40.000000000000000       -7.6626617794322058     
  0.29999999999999999        100.00000000000000        4.7159906744118532        7.0728713578180260        30.000000000000000       -8.7039286707245367     
  0.29999999999999999        100.00000000000000        3.1439937829412354        10.609307036727039        20.000000000000000       -9.0852026486303838     
  0.29999999999999999        100.00000000000000        1.5719968914706177        21.218614073454077        10.000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000       0.78599844573530886        42.437228146908154        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        100.00000000000000       0.15719968914706178        212.18614073454077        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        9.9421813035033401E-003   8.3873936580272757E-005   400.00000000000000       -9.1523701233854027     
  0.29999999999999999        1000.0000000000000        8.6994086405654224E-003   9.5855927520311718E-005   350.00000000000000       -9.0842484339837082     
  0.29999999999999999        1000.0000000000000        7.4566359776275064E-003   1.1183191544036367E-004   300.00000000000000       -9.0937011586766641     
  0.29999999999999999        1000.0000000000000        6.2138633146895886E-003   1.3419829852843641E-004   250.00000000000000       -9.0454999962014373     
  0.29999999999999999        1000.0000000000000        4.9710906517516701E-003   1.6774787316054551E-004   200.00000000000000       -9.0299495276730450     
  0.29999999999999999        1000.0000000000000        3.7283179888137532E-003   2.2366383088072734E-004   150.00000000000000       -9.0329933105548825     
  0.29999999999999999        1000.0000000000000        2.4855453258758350E-003   3.3549574632109103E-004   100.00000000000000       -9.0360362019207514     
  0.29999999999999999        1000.0000000000000        1.8641589944068766E-003   4.4732766176145468E-004   75.000000000000000       -9.0175450733092042     
  0.29999999999999999        1000.0000000000000        1.2427726629379175E-003   6.7099149264218205E-004   50.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        9.9421813035033388E-004   8.3873936580272754E-004   40.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        7.4566359776275057E-004   1.1183191544036366E-003   30.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        4.9710906517516694E-004   1.6774787316054551E-003   20.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        2.4855453258758347E-004   3.3549574632109102E-003   10.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        1.2427726629379174E-004   6.7099149264218203E-003   5.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        2.4855453258758351E-005   3.3549574632109100E-002   1.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000       0.31439937829412357        2.6523267591817600E-003   400.00000000000000       -7.6310776239468741     
  0.29999999999999999        1000.0000000000000       0.27509945600735813        3.0312305819220117E-003   350.00000000000000       -7.6074736964051182     
  0.29999999999999999        1000.0000000000000       0.23579953372059270        3.5364356789090137E-003   300.00000000000000       -7.5952809695981074     
  0.29999999999999999        1000.0000000000000       0.19649961143382721        4.2437228146908158E-003   250.00000000000000       -7.5778460459574415     
  0.29999999999999999        1000.0000000000000       0.15719968914706178        5.3046535183635200E-003   200.00000000000000       -7.5643162729607276     
  0.29999999999999999        1000.0000000000000       0.11789976686029635        7.0728713578180275E-003   150.00000000000000       -7.5519080900931170     
  0.29999999999999999        1000.0000000000000        7.8599844573530891E-002   1.0609307036727040E-002   100.00000000000000       -7.5310040158310132     
  0.29999999999999999        1000.0000000000000        5.8949883430148176E-002   1.4145742715636055E-002   75.000000000000000       -7.4956671588163104     
  0.29999999999999999        1000.0000000000000        3.9299922286765446E-002   2.1218614073454080E-002   50.000000000000000       -7.4718820586431054     
  0.29999999999999999        1000.0000000000000        3.1439937829412359E-002   2.6523267591817602E-002   40.000000000000000       -7.4279311234179639     
  0.29999999999999999        1000.0000000000000        2.3579953372059270E-002   3.5364356789090133E-002   30.000000000000000       -7.8401791020851874     
  0.29999999999999999        1000.0000000000000        1.5719968914706180E-002   5.3046535183635203E-002   20.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        7.8599844573530898E-003  0.10609307036727041        10.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        3.9299922286765449E-003  0.21218614073454081        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        7.8599844573530901E-004   1.0609307036727040        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        3.5150919097466602        2.9653914660360645E-002   400.00000000000000       -6.5783391181682722     
  0.29999999999999999        1000.0000000000000        3.0757054210283274        3.3890188183269304E-002   350.00000000000000       -6.5558650157270577     
  0.29999999999999999        1000.0000000000000        2.6363189323099951        3.9538552880480859E-002   300.00000000000000       -6.5456676569129906     
  0.29999999999999999        1000.0000000000000        2.1969324435916628        4.7446263456577029E-002   250.00000000000000       -6.5251420866314369     
  0.29999999999999999        1000.0000000000000        1.7575459548733301        5.9307829320721289E-002   200.00000000000000       -6.4938176390461431     
  0.29999999999999999        1000.0000000000000        1.3181594661549976        7.9077105760961719E-002   150.00000000000000       -6.4657484773053095     
  0.29999999999999999        1000.0000000000000       0.87877297743666505       0.11861565864144258        100.00000000000000       -6.4103316194503215     
  0.29999999999999999        1000.0000000000000       0.65907973307749879       0.15815421152192344        75.000000000000000       -6.4573529174426936     
  0.29999999999999999        1000.0000000000000       0.43938648871833252       0.23723131728288516        50.000000000000000       -6.3923158631176875     
  0.29999999999999999        1000.0000000000000       0.35150919097466604       0.29653914660360642        40.000000000000000       -6.3792675563204231     
  0.29999999999999999        1000.0000000000000       0.26363189323099950       0.39538552880480859        30.000000000000000       -6.6582513275154920     
  0.29999999999999999        1000.0000000000000       0.17575459548733302       0.59307829320721284        20.000000000000000       -7.8537410097111362     
  0.29999999999999999        1000.0000000000000        8.7877297743666510E-002   1.1861565864144257        10.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        4.3938648871833255E-002   2.3723131728288513        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        8.7877297743666500E-003   11.861565864144257        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        9.9421813035033431        8.3873936580272770E-002   400.00000000000000       -6.1107530301744610     
  0.29999999999999999        1000.0000000000000        8.6994086405654247        9.5855927520311732E-002   350.00000000000000       -6.0882491688214184     
  0.29999999999999999        1000.0000000000000        7.4566359776275064       0.11183191544036369        300.00000000000000       -6.0647283101146439     
  0.29999999999999999        1000.0000000000000        6.2138633146895890       0.13419829852843643        250.00000000000000       -6.0413365898285685     
  0.29999999999999999        1000.0000000000000        4.9710906517516715       0.16774787316054554        200.00000000000000       -6.0180776915663294     
  0.29999999999999999        1000.0000000000000        3.7283179888137532       0.22366383088072739        150.00000000000000       -5.9823491577142001     
  0.29999999999999999        1000.0000000000000        2.4855453258758358       0.33549574632109108        100.00000000000000       -5.9830804075048460     
  0.29999999999999999        1000.0000000000000        1.8641589944068766       0.44732766176145478        75.000000000000000       -5.9557019220273215     
  0.29999999999999999        1000.0000000000000        1.2427726629379179       0.67099149264218216        50.000000000000000       -5.9376480652218788     
  0.29999999999999999        1000.0000000000000       0.99421813035033424       0.83873936580272768        40.000000000000000       -6.0866938940245126     
  0.29999999999999999        1000.0000000000000       0.74566359776275060        1.1183191544036368        30.000000000000000       -6.6719171900340983     
  0.29999999999999999        1000.0000000000000       0.49710906517516712        1.6774787316054554        20.000000000000000       -7.8016890772621910     
  0.29999999999999999        1000.0000000000000       0.24855453258758356        3.3549574632109107        10.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000       0.12427726629379178        6.7099149264218214        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        2.4855453258758355E-002   33.549574632109106        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        28.120735277973282       0.23723131728288516        400.00000000000000       -5.6357987289233904     
  0.29999999999999999        1000.0000000000000        24.605643368226620       0.27112150546615443        350.00000000000000       -5.6167795107484393     
  0.29999999999999999        1000.0000000000000        21.090551458479961       0.31630842304384688        300.00000000000000       -5.5923572402074111     
  0.29999999999999999        1000.0000000000000        17.575459548733303       0.37957010765261623        250.00000000000000       -5.5719521276425281     
  0.29999999999999999        1000.0000000000000        14.060367638986641       0.47446263456577031        200.00000000000000       -5.5899255259136247     
  0.29999999999999999        1000.0000000000000        10.545275729239981       0.63261684608769375        150.00000000000000       -5.5416150960938122     
  0.29999999999999999        1000.0000000000000        7.0301838194933204       0.94892526913154063        100.00000000000000       -5.5113910354930278     
  0.29999999999999999        1000.0000000000000        5.2726378646199903        1.2652336921753875        75.000000000000000       -5.5177927317908013     
  0.29999999999999999        1000.0000000000000        3.5150919097466602        1.8978505382630813        50.000000000000000       -5.9303656034606824     
  0.29999999999999999        1000.0000000000000        2.8120735277973283        2.3723131728288513        40.000000000000000       -6.1551056501509214     
  0.29999999999999999        1000.0000000000000        2.1090551458479960        3.1630842304384688        30.000000000000000       -6.6429167543188399     
  0.29999999999999999        1000.0000000000000        1.4060367638986642        4.7446263456577027        20.000000000000000       -7.6389181494057006     
  0.29999999999999999        1000.0000000000000       0.70301838194933208        9.4892526913154054        10.000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000       0.35150919097466604        18.978505382630811        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        7.0301838194933200E-002   94.892526913154057        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000        62.879875658824709       0.53046535183635191        400.00000000000000       -5.2735637850948667     
  0.29999999999999999        1000.0000000000000        55.019891201471623       0.60624611638440218        350.00000000000000       -5.2599157669169001     
  0.29999999999999999        1000.0000000000000        47.159906744118530       0.70728713578180258        300.00000000000000       -5.2765379943094048     
  0.29999999999999999        1000.0000000000000        39.299922286765444       0.84874456293816314        250.00000000000000       -5.2390545443996528     
  0.29999999999999999        1000.0000000000000        31.439937829412354        1.0609307036727038        200.00000000000000       -5.2119080984704684     
  0.29999999999999999        1000.0000000000000        23.579953372059265        1.4145742715636052        150.00000000000000       -5.1924232985706578     
  0.29999999999999999        1000.0000000000000        15.719968914706177        2.1218614073454076        100.00000000000000       -5.1975590895065880     
  0.29999999999999999        1000.0000000000000        11.789976686029632        2.8291485431272103        75.000000000000000       -5.5963251277809274     
  0.29999999999999999        1000.0000000000000        7.8599844573530886        4.2437228146908152        50.000000000000000       -5.9064818169310307     
  0.29999999999999999        1000.0000000000000        6.2879875658824709        5.3046535183635193        40.000000000000000       -6.1182078292853461     
  0.29999999999999999        1000.0000000000000        4.7159906744118532        7.0728713578180260        30.000000000000000       -6.5540090389073793     
  0.29999999999999999        1000.0000000000000        3.1439937829412354        10.609307036727039        20.000000000000000       -7.8287678023963583     
  0.29999999999999999        1000.0000000000000        1.5719968914706177        21.218614073454077        10.000000000000000       -8.5498005977772245     
  0.29999999999999999        1000.0000000000000       0.78599844573530886        42.437228146908154        5.0000000000000000       -10.000000000000000     
  0.29999999999999999        1000.0000000000000       0.15719968914706178        212.18614073454077        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        5000.0000000000000        9.9421813035033401E-003   8.3873936580272757E-005   400.00000000000000       -8.9433856243822962     
  0.29999999999999999        5000.0000000000000        8.6994086405654224E-003   9.5855927520311718E-005   350.00000000000000       -8.9476194291803068     
  0.29999999999999999        5000.0000000000000        7.4566359776275064E-003   1.1183191544036367E-004   300.00000000000000       -8.9547503390798777     
  0.29999999999999999        5000.0000000000000        6.2138633146895886E-003   1.3419829852843641E-004   250.00000000000000       -8.9939529589161538     
  0.29999999999999999        5000.0000000000000        4.9710906517516701E-003   1.6774787316054551E-004   200.00000000000000       -9.0389612537980071     
  0.29999999999999999        5000.0000000000000        3.7283179888137532E-003   2.2366383088072734E-004   150.00000000000000       -8.9983283171673278     
  0.29999999999999999        5000.0000000000000        2.4855453258758350E-003   3.3549574632109103E-004   100.00000000000000       -8.9863440283568075     
  0.29999999999999999        5000.0000000000000        1.8641589944068766E-003   4.4732766176145468E-004   75.000000000000000       -8.9644651336862093     
  0.29999999999999999        5000.0000000000000        1.2427726629379175E-003   6.7099149264218205E-004   50.000000000000000       -8.8988569689696106     
  0.29999999999999999        5000.0000000000000        9.9421813035033388E-004   8.3873936580272754E-004   40.000000000000000       -8.8690931931213601     
  0.29999999999999999        5000.0000000000000        7.4566359776275057E-004   1.1183191544036366E-003   30.000000000000000       -8.8471070367960465     
  0.29999999999999999        5000.0000000000000        4.9710906517516694E-004   1.6774787316054551E-003   20.000000000000000       -8.8057852049881546     
  0.29999999999999999        5000.0000000000000        2.4855453258758347E-004   3.3549574632109102E-003   10.000000000000000       -8.6199885407923187     
  0.29999999999999999        5000.0000000000000        1.2427726629379174E-004   6.7099149264218203E-003   5.0000000000000000       -9.7518717008504332     
  0.29999999999999999        5000.0000000000000        2.4855453258758351E-005   3.3549574632109100E-002   1.0000000000000000       -10.000000000000000     
  0.29999999999999999        5000.0000000000000       0.31439937829412357        2.6523267591817600E-003   400.00000000000000       -7.5975963493971950     
  0.29999999999999999        5000.0000000000000       0.27509945600735813        3.0312305819220117E-003   350.00000000000000       -7.5717254842952029     
  0.29999999999999999        5000.0000000000000       0.23579953372059270        3.5364356789090137E-003   300.00000000000000       -7.5577003964035683     
  0.29999999999999999        5000.0000000000000       0.19649961143382721        4.2437228146908158E-003   250.00000000000000       -7.5470968574677224     
  0.29999999999999999        5000.0000000000000       0.15719968914706178        5.3046535183635200E-003   200.00000000000000       -7.5083127872607287     
  0.29999999999999999        5000.0000000000000       0.11789976686029635        7.0728713578180275E-003   150.00000000000000       -7.4497236290812952     
  0.29999999999999999        5000.0000000000000        7.8599844573530891E-002   1.0609307036727040E-002   100.00000000000000       -7.3686132062167795     
  0.29999999999999999        5000.0000000000000        5.8949883430148176E-002   1.4145742715636055E-002   75.000000000000000       -7.4021165575953551     
  0.29999999999999999        5000.0000000000000        3.9299922286765446E-002   2.1218614073454080E-002   50.000000000000000       -7.3551025470474665     
  0.29999999999999999        5000.0000000000000        3.1439937829412359E-002   2.6523267591817602E-002   40.000000000000000       -7.6751494004218612     
  0.29999999999999999        5000.0000000000000        2.3579953372059270E-002   3.5364356789090133E-002   30.000000000000000       -7.8915169911566858     
  0.29999999999999999        5000.0000000000000        1.5719968914706180E-002   5.3046535183635203E-002   20.000000000000000       -8.0497303099815145     
  0.29999999999999999        5000.0000000000000        7.8599844573530898E-003  0.10609307036727041        10.000000000000000       -8.5357707751009286     
  0.29999999999999999        5000.0000000000000        3.9299922286765449E-003  0.21218614073454081        5.0000000000000000       -8.9837960501051377     
  0.29999999999999999        5000.0000000000000        7.8599844573530901E-004   1.0609307036727040        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        5000.0000000000000        3.5150919097466602        2.9653914660360645E-002   400.00000000000000       -6.4435344014373657     
  0.29999999999999999        5000.0000000000000        3.0757054210283274        3.3890188183269304E-002   350.00000000000000       -6.4234627422715738     
  0.29999999999999999        5000.0000000000000        2.6363189323099951        3.9538552880480859E-002   300.00000000000000       -6.4114907909945247     
  0.29999999999999999        5000.0000000000000        2.1969324435916628        4.7446263456577029E-002   250.00000000000000       -6.4155953949186024     
  0.29999999999999999        5000.0000000000000        1.7575459548733301        5.9307829320721289E-002   200.00000000000000       -6.4105460373056884     
  0.29999999999999999        5000.0000000000000        1.3181594661549976        7.9077105760961719E-002   150.00000000000000       -6.3581806476348177     
  0.29999999999999999        5000.0000000000000       0.87877297743666505       0.11861565864144258        100.00000000000000       -6.2932463545605009     
  0.29999999999999999        5000.0000000000000       0.65907973307749879       0.15815421152192344        75.000000000000000       -6.2540342507376856     
  0.29999999999999999        5000.0000000000000       0.43938648871833252       0.23723131728288516        50.000000000000000       -6.3443064371078766     
  0.29999999999999999        5000.0000000000000       0.35150919097466604       0.29653914660360642        40.000000000000000       -6.2956010260194963     
  0.29999999999999999        5000.0000000000000       0.26363189323099950       0.39538552880480859        30.000000000000000       -6.2766591594464902     
  0.29999999999999999        5000.0000000000000       0.17575459548733302       0.59307829320721284        20.000000000000000       -6.5916354343343855     
  0.29999999999999999        5000.0000000000000        8.7877297743666510E-002   1.1861565864144257        10.000000000000000       -8.4590522905989349     
  0.29999999999999999        5000.0000000000000        4.3938648871833255E-002   2.3723131728288513        5.0000000000000000       -9.2826560426763400     
  0.29999999999999999        5000.0000000000000        8.7877297743666500E-003   11.861565864144257        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        5000.0000000000000        9.9421813035033431        8.3873936580272770E-002   400.00000000000000       -6.0081937753326793     
  0.29999999999999999        5000.0000000000000        8.6994086405654247        9.5855927520311732E-002   350.00000000000000       -5.9830363515226184     
  0.29999999999999999        5000.0000000000000        7.4566359776275064       0.11183191544036369        300.00000000000000       -5.9962135177261748     
  0.29999999999999999        5000.0000000000000        6.2138633146895890       0.13419829852843643        250.00000000000000       -5.9605160689883130     
  0.29999999999999999        5000.0000000000000        4.9710906517516715       0.16774787316054554        200.00000000000000       -5.9237516188076720     
  0.29999999999999999        5000.0000000000000        3.7283179888137532       0.22366383088072739        150.00000000000000       -5.8812750566782412     
  0.29999999999999999        5000.0000000000000        2.4855453258758358       0.33549574632109108        100.00000000000000       -5.8267290038920585     
  0.29999999999999999        5000.0000000000000        1.8641589944068766       0.44732766176145478        75.000000000000000       -5.8807288823647603     
  0.29999999999999999        5000.0000000000000        1.2427726629379179       0.67099149264218216        50.000000000000000       -5.8367735441233295     
  0.29999999999999999        5000.0000000000000       0.99421813035033424       0.83873936580272768        40.000000000000000       -5.8333305964653164     
  0.29999999999999999        5000.0000000000000       0.74566359776275060        1.1183191544036368        30.000000000000000       -5.9509527766481094     
  0.29999999999999999        5000.0000000000000       0.49710906517516712        1.6774787316054554        20.000000000000000       -6.7606448386155531     
  0.29999999999999999        5000.0000000000000       0.24855453258758356        3.3549574632109107        10.000000000000000       -8.6698950980431846     
  0.29999999999999999        5000.0000000000000       0.12427726629379178        6.7099149264218214        5.0000000000000000       -9.3276804213325732     
  0.29999999999999999        5000.0000000000000        2.4855453258758355E-002   33.549574632109106        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        5000.0000000000000        28.120735277973282       0.23723131728288516        400.00000000000000       -5.5700497205720039     
  0.29999999999999999        5000.0000000000000        24.605643368226620       0.27112150546615443        350.00000000000000       -5.5443698501700691     
  0.29999999999999999        5000.0000000000000        21.090551458479961       0.31630842304384688        300.00000000000000       -5.5203613792685431     
  0.29999999999999999        5000.0000000000000        17.575459548733303       0.37957010765261623        250.00000000000000       -5.4913482507212539     
  0.29999999999999999        5000.0000000000000        14.060367638986641       0.47446263456577031        200.00000000000000       -5.4443755287777762     
  0.29999999999999999        5000.0000000000000        10.545275729239981       0.63261684608769375        150.00000000000000       -5.4919304243315645     
  0.29999999999999999        5000.0000000000000        7.0301838194933204       0.94892526913154063        100.00000000000000       -5.4355501825043246     
  0.29999999999999999        5000.0000000000000        5.2726378646199903        1.2652336921753875        75.000000000000000       -5.4193940556181941     
  0.29999999999999999        5000.0000000000000        3.5150919097466602        1.8978505382630813        50.000000000000000       -5.4682833929328245     
  0.29999999999999999        5000.0000000000000        2.8120735277973283        2.3723131728288513        40.000000000000000       -5.9065949167801532     
  0.29999999999999999        5000.0000000000000        2.1090551458479960        3.1630842304384688        30.000000000000000       -6.1082185890253253     
  0.29999999999999999        5000.0000000000000        1.4060367638986642        4.7446263456577027        20.000000000000000       -6.4716276156051498     
  0.29999999999999999        5000.0000000000000       0.70301838194933208        9.4892526913154054        10.000000000000000       -8.6177172216636464     
  0.29999999999999999        5000.0000000000000       0.35150919097466604        18.978505382630811        5.0000000000000000       -9.3000404109783936     
  0.29999999999999999        5000.0000000000000        7.0301838194933200E-002   94.892526913154057        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        5000.0000000000000        62.879875658824709       0.53046535183635191        400.00000000000000       -5.1996574823931550     
  0.29999999999999999        5000.0000000000000        55.019891201471623       0.60624611638440218        350.00000000000000       -5.1634500608436049     
  0.29999999999999999        5000.0000000000000        47.159906744118530       0.70728713578180258        300.00000000000000       -5.1620854696817995     
  0.29999999999999999        5000.0000000000000        39.299922286765444       0.84874456293816314        250.00000000000000       -5.1860358372761342     
  0.29999999999999999        5000.0000000000000        31.439937829412354        1.0609307036727038        200.00000000000000       -5.1493843660803762     
  0.29999999999999999        5000.0000000000000        23.579953372059265        1.4145742715636052        150.00000000000000       -5.1164014277080501     
  0.29999999999999999        5000.0000000000000        15.719968914706177        2.1218614073454076        100.00000000000000       -5.0990795635659403     
  0.29999999999999999        5000.0000000000000        11.789976686029632        2.8291485431272103        75.000000000000000       -5.1826944708053473     
  0.29999999999999999        5000.0000000000000        7.8599844573530886        4.2437228146908152        50.000000000000000       -5.2072125791262502     
  0.29999999999999999        5000.0000000000000        6.2879875658824709        5.3046535183635193        40.000000000000000       -5.7583588900805447     
  0.29999999999999999        5000.0000000000000        4.7159906744118532        7.0728713578180260        30.000000000000000       -5.6989700043360187     
  0.29999999999999999        5000.0000000000000        3.1439937829412354        10.609307036727039        20.000000000000000       -7.4430199434968527     
  0.29999999999999999        5000.0000000000000        1.5719968914706177        21.218614073454077        10.000000000000000       -7.5358791867767900     
  0.29999999999999999        5000.0000000000000       0.78599844573530886        42.437228146908154        5.0000000000000000       -8.4578559542654403     
  0.29999999999999999        5000.0000000000000       0.15719968914706178        212.18614073454077        1.0000000000000000       -10.000000000000000     
  0.29999999999999999        10000.000000000000        9.9421813035033401E-003   8.3873936580272757E-005   400.00000000000000       -9.0928783336379233     
  0.29999999999999999        10000.000000000000        8.6994086405654224E-003   9.5855927520311718E-005   350.00000000000000       -9.0943151248582055     
  0.29999999999999999        10000.000000000000        7.4566359776275064E-003   1.1183191544036367E-004   300.00000000000000       -9.1364735995156217     
  0.29999999999999999        10000.000000000000        6.2138633146895886E-003   1.3419829852843641E-004   250.00000000000000       -9.2342118431863103     
  0.29999999999999999        10000.000000000000        4.9710906517516701E-003   1.6774787316054551E-004   200.00000000000000       -9.1669331978517672     
  0.29999999999999999        10000.000000000000        3.7283179888137532E-003   2.2366383088072734E-004   150.00000000000000       -9.1368039354739725     
  0.29999999999999999        10000.000000000000        2.4855453258758350E-003   3.3549574632109103E-004   100.00000000000000       -8.9737266108877467     
  0.29999999999999999        10000.000000000000        1.8641589944068766E-003   4.4732766176145468E-004   75.000000000000000       -8.9526968142550167     
  0.29999999999999999        10000.000000000000        1.2427726629379175E-003   6.7099149264218205E-004   50.000000000000000       -8.8490316718870297     
  0.29999999999999999        10000.000000000000        9.9421813035033388E-004   8.3873936580272754E-004   40.000000000000000       -8.8449706603700076     
  0.29999999999999999        10000.000000000000        7.4566359776275057E-004   1.1183191544036366E-003   30.000000000000000       -8.8142297675140107     
  0.29999999999999999        10000.000000000000        4.9710906517516694E-004   1.6774787316054551E-003   20.000000000000000       -8.2699806782773422     
  0.29999999999999999        10000.000000000000        2.4855453258758347E-004   3.3549574632109102E-003   10.000000000000000       -8.2016159179434300     
  0.29999999999999999        10000.000000000000        1.2427726629379174E-004   6.7099149264218203E-003   5.0000000000000000       -8.2817242053141342     
  0.29999999999999999        10000.000000000000        2.4855453258758351E-005   3.3549574632109100E-002   1.0000000000000000       -7.9768074138325664     
  0.29999999999999999        10000.000000000000       0.31439937829412357        2.6523267591817600E-003   400.00000000000000       -7.5882062852950751     
  0.29999999999999999        10000.000000000000       0.27509945600735813        3.0312305819220117E-003   350.00000000000000       -7.5723036769905816     
  0.29999999999999999        10000.000000000000       0.23579953372059270        3.5364356789090137E-003   300.00000000000000       -7.5587616598570335     
  0.29999999999999999        10000.000000000000       0.19649961143382721        4.2437228146908158E-003   250.00000000000000       -7.5274280945021266     
  0.29999999999999999        10000.000000000000       0.15719968914706178        5.3046535183635200E-003   200.00000000000000       -7.4109113696682787     
  0.29999999999999999        10000.000000000000       0.11789976686029635        7.0728713578180275E-003   150.00000000000000       -7.3913402547727092     
  0.29999999999999999        10000.000000000000        7.8599844573530891E-002   1.0609307036727040E-002   100.00000000000000       -7.3417152714841611     
  0.29999999999999999        10000.000000000000        5.8949883430148176E-002   1.4145742715636055E-002   75.000000000000000       -7.0211631820073217     
  0.29999999999999999        10000.000000000000        3.9299922286765446E-002   2.1218614073454080E-002   50.000000000000000       -6.9633211386377898     
  0.29999999999999999        10000.000000000000        3.1439937829412359E-002   2.6523267591817602E-002   40.000000000000000       -7.5227249893320565     
  0.29999999999999999        10000.000000000000        2.3579953372059270E-002   3.5364356789090133E-002   30.000000000000000       -7.5092928475542404     
  0.29999999999999999        10000.000000000000        1.5719968914706180E-002   5.3046535183635203E-002   20.000000000000000       -7.7975986440351752     
  0.29999999999999999        10000.000000000000        7.8599844573530898E-003  0.10609307036727041        10.000000000000000       -7.7774847790119486     
  0.29999999999999999        10000.000000000000        3.9299922286765449E-003  0.21218614073454081        5.0000000000000000       -8.1562175922165938     
  0.29999999999999999        10000.000000000000        7.8599844573530901E-004   1.0609307036727040        1.0000000000000000       -8.5885895221868047     
  0.29999999999999999        10000.000000000000        3.5150919097466602        2.9653914660360645E-002   400.00000000000000       -6.4294412477383389     
  0.29999999999999999        10000.000000000000        3.0757054210283274        3.3890188183269304E-002   350.00000000000000       -6.4103670657386873     
  0.29999999999999999        10000.000000000000        2.6363189323099951        3.9538552880480859E-002   300.00000000000000       -6.3849560078597909     
  0.29999999999999999        10000.000000000000        2.1969324435916628        4.7446263456577029E-002   250.00000000000000       -6.3936498159756505     
  0.29999999999999999        10000.000000000000        1.7575459548733301        5.9307829320721289E-002   200.00000000000000       -6.3880429975884905     
  0.29999999999999999        10000.000000000000        1.3181594661549976        7.9077105760961719E-002   150.00000000000000       -6.1670866433571447     
  0.29999999999999999        10000.000000000000       0.87877297743666505       0.11861565864144258        100.00000000000000       -6.5843610192767112     
  0.29999999999999999        10000.000000000000       0.65907973307749879       0.15815421152192344        75.000000000000000       -6.4115864256647024     
  0.29999999999999999        10000.000000000000       0.43938648871833252       0.23723131728288516        50.000000000000000       -6.3286181632284304     
  0.29999999999999999        10000.000000000000       0.35150919097466604       0.29653914660360642        40.000000000000000       -6.3458562346635814     
  0.29999999999999999        10000.000000000000       0.26363189323099950       0.39538552880480859        30.000000000000000       -6.5818372763957083     
  0.29999999999999999        10000.000000000000       0.17575459548733302       0.59307829320721284        20.000000000000000       -7.0724270635153212     
  0.29999999999999999        10000.000000000000        8.7877297743666510E-002   1.1861565864144257        10.000000000000000       -7.6981574135342425     
  0.29999999999999999        10000.000000000000        4.3938648871833255E-002   2.3723131728288513        5.0000000000000000       -8.0158025148668557     
  0.29999999999999999        10000.000000000000        8.7877297743666500E-003   11.861565864144257        1.0000000000000000       -8.6923017786711867     
  0.29999999999999999        10000.000000000000        9.9421813035033431        8.3873936580272770E-002   400.00000000000000       -5.9694433092223127     
  0.29999999999999999        10000.000000000000        8.6994086405654247        9.5855927520311732E-002   350.00000000000000       -5.9754173404171542     
  0.29999999999999999        10000.000000000000        7.4566359776275064       0.11183191544036369        300.00000000000000       -5.8656702910996295     
  0.29999999999999999        10000.000000000000        6.2138633146895890       0.13419829852843643        250.00000000000000       -5.7660088416216144     
  0.29999999999999999        10000.000000000000        4.9710906517516715       0.16774787316054554        200.00000000000000       -6.1855411294819325     
  0.29999999999999999        10000.000000000000        3.7283179888137532       0.22366383088072739        150.00000000000000       -6.1746411617153871     
  0.29999999999999999        10000.000000000000        2.4855453258758358       0.33549574632109108        100.00000000000000       -5.8768299301387357     
  0.29999999999999999        10000.000000000000        1.8641589944068766       0.44732766176145478        75.000000000000000       -5.9705365945804729     
  0.29999999999999999        10000.000000000000        1.2427726629379179       0.67099149264218216        50.000000000000000       -6.2132721251019571     
  0.29999999999999999        10000.000000000000       0.99421813035033424       0.83873936580272768        40.000000000000000       -6.3473118170096630     
  0.29999999999999999        10000.000000000000       0.74566359776275060        1.1183191544036368        30.000000000000000       -6.5687422578488190     
  0.29999999999999999        10000.000000000000       0.49710906517516712        1.6774787316054554        20.000000000000000       -7.0343047184241918     
  0.29999999999999999        10000.000000000000       0.24855453258758356        3.3549574632109107        10.000000000000000       -7.9618492124238864     
  0.29999999999999999        10000.000000000000       0.12427726629379178        6.7099149264218214        5.0000000000000000       -8.0109275755395277     
  0.29999999999999999        10000.000000000000        2.4855453258758355E-002   33.549574632109106        1.0000000000000000       -8.6610452347536917     
  0.29999999999999999        10000.000000000000        28.120735277973282       0.23723131728288516        400.00000000000000       -5.4089337185638842     
  0.29999999999999999        10000.000000000000        24.605643368226620       0.27112150546615443        350.00000000000000       -5.7382974754495457     
  0.29999999999999999        10000.000000000000        21.090551458479961       0.31630842304384688        300.00000000000000       -5.7943547049383675     
  0.29999999999999999        10000.000000000000        17.575459548733303       0.37957010765261623        250.00000000000000       -5.8176232498427547     
  0.29999999999999999        10000.000000000000        14.060367638986641       0.47446263456577031        200.00000000000000       -5.6849214626855877     
  0.29999999999999999        10000.000000000000        10.545275729239981       0.63261684608769375        150.00000000000000       -5.5763033312273267     
  0.29999999999999999        10000.000000000000        7.0301838194933204       0.94892526913154063        100.00000000000000       -5.6800399273960753     
  0.29999999999999999        10000.000000000000        5.2726378646199903        1.2652336921753875        75.000000000000000       -5.5945029343712722     
  0.29999999999999999        10000.000000000000        3.5150919097466602        1.8978505382630813        50.000000000000000       -5.9932260938091817     
  0.29999999999999999        10000.000000000000        2.8120735277973283        2.3723131728288513        40.000000000000000       -6.0236363004359079     
  0.29999999999999999        10000.000000000000        2.1090551458479960        3.1630842304384688        30.000000000000000       -6.3716140992497206     
  0.29999999999999999        10000.000000000000        1.4060367638986642        4.7446263456577027        20.000000000000000       -6.9245659929424939     
  0.29999999999999999        10000.000000000000       0.70301838194933208        9.4892526913154054        10.000000000000000       -7.9299555515854259     
  0.29999999999999999        10000.000000000000       0.35150919097466604        18.978505382630811        5.0000000000000000       -8.0340368669833122     
  0.29999999999999999        10000.000000000000        7.0301838194933200E-002   94.892526913154057        1.0000000000000000       -8.2248552973657958     
  0.29999999999999999        10000.000000000000        62.879875658824709       0.53046535183635191        400.00000000000000       -5.6365483861881520     
  0.29999999999999999        10000.000000000000        55.019891201471623       0.60624611638440218        350.00000000000000       -5.6890977526742530     
  0.29999999999999999        10000.000000000000        47.159906744118530       0.70728713578180258        300.00000000000000       -5.5237058452920831     
  0.29999999999999999        10000.000000000000        39.299922286765444       0.84874456293816314        250.00000000000000       -5.3512979039004414     
  0.29999999999999999        10000.000000000000        31.439937829412354        1.0609307036727038        200.00000000000000       -5.2971697838675524     
  0.29999999999999999        10000.000000000000        23.579953372059265        1.4145742715636052        150.00000000000000       -5.4767423180452734     
  0.29999999999999999        10000.000000000000        15.719968914706177        2.1218614073454076        100.00000000000000       -5.3209605487052922     
  0.29999999999999999        10000.000000000000        11.789976686029632        2.8291485431272103        75.000000000000000       -5.3982431478132975     
  0.29999999999999999        10000.000000000000        7.8599844573530886        4.2437228146908152        50.000000000000000       -5.4938508419044982     
  0.29999999999999999        10000.000000000000        6.2879875658824709        5.3046535183635193        40.000000000000000       -5.5366804465006139     
  0.29999999999999999        10000.000000000000        4.7159906744118532        7.0728713578180260        30.000000000000000       -6.0701035705477588     
  0.29999999999999999        10000.000000000000        3.1439937829412354        10.609307036727039        20.000000000000000       -6.3961150852533315     
  0.29999999999999999        10000.000000000000        1.5719968914706177        21.218614073454077        10.000000000000000       -7.7618017402980231     
  0.29999999999999999        10000.000000000000       0.78599844573530886        42.437228146908154        5.0000000000000000       -8.3723482868794381     
  0.29999999999999999        10000.000000000000       0.15719968914706178        212.18614073454077        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.6570302172505571E-002   1.3978989430045463E-004   400.00000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.4499014400942372E-002   1.5975987920051956E-004   350.00000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.2427726629379177E-002   1.8638652573393951E-004   300.00000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.0356438857815981E-002   2.2366383088072740E-004   250.00000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        8.2851510862527854E-003   2.7957978860090925E-004   200.00000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        6.2138633146895886E-003   3.7277305146787902E-004   150.00000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        4.1425755431263927E-003   5.5915957720181850E-004   100.00000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        3.1069316573447943E-003   7.4554610293575804E-004   75.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        2.0712877715631964E-003   1.1183191544036370E-003   50.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.6570302172505570E-003   1.3978989430045463E-003   40.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.2427726629379177E-003   1.8638652573393949E-003   30.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        8.2851510862527852E-004   2.7957978860090925E-003   20.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        4.1425755431263926E-004   5.5915957720181850E-003   10.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        2.0712877715631963E-004   1.1183191544036370E-002   5.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        4.1425755431263934E-005   5.5915957720181847E-002   1.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.52399896382353939        4.4205445986362666E-003   400.00000000000000       -7.4967078359737016     
  0.50000000000000000        10.000000000000000       0.45849909334559691        5.0520509698700191E-003   350.00000000000000       -7.5658451214637497     
  0.50000000000000000        10.000000000000000       0.39299922286765443        5.8940594648483561E-003   300.00000000000000       -7.5654437600201936     
  0.50000000000000000        10.000000000000000       0.32749935238971212        7.0728713578180266E-003   250.00000000000000       -7.5702809234228132     
  0.50000000000000000        10.000000000000000       0.26199948191176969        8.8410891972725333E-003   200.00000000000000       -7.9178820577170459     
  0.50000000000000000        10.000000000000000       0.19649961143382721        1.1788118929696712E-002   150.00000000000000       -8.2323762201670512     
  0.50000000000000000        10.000000000000000       0.13099974095588485        1.7682178394545067E-002   100.00000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        9.8249805716913607E-002   2.3576237859393424E-002   75.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        6.5499870477942423E-002   3.5364356789090133E-002   50.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        5.2399896382353928E-002   4.4205445986362668E-002   40.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        3.9299922286765446E-002   5.8940594648483557E-002   30.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        2.6199948191176964E-002   8.8410891972725336E-002   20.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.3099974095588482E-002  0.17682178394545067        10.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        6.5499870477942410E-003  0.35364356789090134        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.3099974095588482E-003   1.7682178394545067        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        5.8584865162444348        4.9423191100601088E-002   400.00000000000000       -6.5314020270035575     
  0.50000000000000000        10.000000000000000        5.1261757017138807        5.6483646972115532E-002   350.00000000000000       -6.5225026294195381     
  0.50000000000000000        10.000000000000000        4.3938648871833266        6.5897588134134794E-002   300.00000000000000       -7.5864688418453126     
  0.50000000000000000        10.000000000000000        3.6615540726527716        7.9077105760961747E-002   250.00000000000000       -7.6102824488168626     
  0.50000000000000000        10.000000000000000        2.9292432581222174        9.8846382201202176E-002   200.00000000000000       -7.6424671990710875     
  0.50000000000000000        10.000000000000000        2.1969324435916633       0.13179517626826959        150.00000000000000       -7.8848378906873693     
  0.50000000000000000        10.000000000000000        1.4646216290611087       0.19769276440240435        100.00000000000000       -8.3464529131955665     
  0.50000000000000000        10.000000000000000        1.0984662217958316       0.26359035253653917        75.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.73231081453055435       0.39538552880480871        50.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.58584865162444355       0.49423191100601094        40.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.43938648871833269       0.65897588134134788        30.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.29292432581222178       0.98846382201202188        20.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.14646216290611089        1.9769276440240438        10.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        7.3231081453055444E-002   3.9538552880480875        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.4646216290611087E-002   19.769276440240436        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        16.570302172505574       0.13978989430045463        400.00000000000000       -6.0418076154153688     
  0.50000000000000000        10.000000000000000        14.499014400942379       0.15975987920051957        350.00000000000000       -6.0208909779038535     
  0.50000000000000000        10.000000000000000        12.427726629379178       0.18638652573393952        300.00000000000000       -6.0071367235282986     
  0.50000000000000000        10.000000000000000        10.356438857815984       0.22366383088072742        250.00000000000000       -5.9910673741862164     
  0.50000000000000000        10.000000000000000        8.2851510862527871       0.27957978860090926        200.00000000000000       -6.1488388966126406     
  0.50000000000000000        10.000000000000000        6.2138633146895890       0.37277305146787904        150.00000000000000       -7.1951779391002209     
  0.50000000000000000        10.000000000000000        4.1425755431263935       0.55915957720181853        100.00000000000000       -8.2017663931753315     
  0.50000000000000000        10.000000000000000        3.1069316573447945       0.74554610293575807        75.000000000000000       -9.8761770613999715     
  0.50000000000000000        10.000000000000000        2.0712877715631968        1.1183191544036371        50.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.6570302172505571        1.3978989430045463        40.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.2427726629379179        1.8638652573393950        30.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.82851510862527855        2.7957978860090926        20.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.41425755431263928        5.5915957720181853        10.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.20712877715631964        11.183191544036371        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        4.1425755431263936E-002   55.915957720181851        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        46.867892129955479       0.39538552880480871        400.00000000000000       -5.5509315893931435     
  0.50000000000000000        10.000000000000000        41.009405613711046       0.45186917577692426        350.00000000000000       -5.5420692281718731     
  0.50000000000000000        10.000000000000000        35.150919097466613       0.52718070507307835        300.00000000000000       -5.5376608365183566     
  0.50000000000000000        10.000000000000000        29.292432581222172       0.63261684608769397        250.00000000000000       -5.5310929993290747     
  0.50000000000000000        10.000000000000000        23.433946064977739       0.79077105760961741        200.00000000000000       -5.5464243138526772     
  0.50000000000000000        10.000000000000000        17.575459548733306        1.0543614101461567        150.00000000000000       -6.0596516516974885     
  0.50000000000000000        10.000000000000000        11.716973032488870        1.5815421152192348        100.00000000000000       -7.5016007352868170     
  0.50000000000000000        10.000000000000000        8.7877297743666531        2.1087228202923134        75.000000000000000       -9.3884663770467789     
  0.50000000000000000        10.000000000000000        5.8584865162444348        3.1630842304384696        50.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        4.6867892129955484        3.9538552880480875        40.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        3.5150919097466615        5.2718070507307830        30.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        2.3433946064977742        7.9077105760961750        20.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.1716973032488871        15.815421152192350        10.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.58584865162444355        31.630842304384700        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.11716973032488870        158.15421152192349        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        104.79979276470787       0.88410891972725336        400.00000000000000       -5.3189700043360189     
  0.50000000000000000        10.000000000000000        91.699818669119381        1.0104101939740038        350.00000000000000       -5.3217711312720448     
  0.50000000000000000        10.000000000000000        78.599844573530916        1.1788118929696711        300.00000000000000       -5.3277386156299631     
  0.50000000000000000        10.000000000000000        65.499870477942423        1.4145742715636054        250.00000000000000       -5.3939087409443189     
  0.50000000000000000        10.000000000000000        52.399896382353937        1.7682178394545067        200.00000000000000       -5.4918162279100704     
  0.50000000000000000        10.000000000000000        39.299922286765458        2.3576237859393423        150.00000000000000       -5.9958800173440752     
  0.50000000000000000        10.000000000000000        26.199948191176968        3.5364356789090134        100.00000000000000       -6.2447274948966935     
  0.50000000000000000        10.000000000000000        19.649961143382729        4.7152475718786846        75.000000000000000       -7.2345987527869324     
  0.50000000000000000        10.000000000000000        13.099974095588484        7.0728713578180269        50.000000000000000       -9.5317122670589498     
  0.50000000000000000        10.000000000000000        10.479979276470788        8.8410891972725345        40.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        7.8599844573530895        11.788118929696711        30.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        5.2399896382353939        17.682178394545069        20.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        2.6199948191176969        35.364356789090138        10.000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000        1.3099974095588485        70.728713578180276        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        10.000000000000000       0.26199948191176969        353.64356789090135        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.6570302172505571E-002   1.3978989430045463E-004   400.00000000000000       -8.8084319634784709     
  0.50000000000000000        100.00000000000000        1.4499014400942372E-002   1.5975987920051956E-004   350.00000000000000       -8.8743941797952868     
  0.50000000000000000        100.00000000000000        1.2427726629379177E-002   1.8638652573393951E-004   300.00000000000000       -8.8950856315065323     
  0.50000000000000000        100.00000000000000        1.0356438857815981E-002   2.2366383088072740E-004   250.00000000000000       -9.0507360959746848     
  0.50000000000000000        100.00000000000000        8.2851510862527854E-003   2.7957978860090925E-004   200.00000000000000       -8.9031569224938636     
  0.50000000000000000        100.00000000000000        6.2138633146895886E-003   3.7277305146787902E-004   150.00000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        4.1425755431263927E-003   5.5915957720181850E-004   100.00000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        3.1069316573447943E-003   7.4554610293575804E-004   75.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        2.0712877715631964E-003   1.1183191544036370E-003   50.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.6570302172505570E-003   1.3978989430045463E-003   40.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.2427726629379177E-003   1.8638652573393949E-003   30.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        8.2851510862527852E-004   2.7957978860090925E-003   20.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        4.1425755431263926E-004   5.5915957720181850E-003   10.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        2.0712877715631963E-004   1.1183191544036370E-002   5.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        4.1425755431263934E-005   5.5915957720181847E-002   1.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.52399896382353939        4.4205445986362666E-003   400.00000000000000       -7.4390272387670908     
  0.50000000000000000        100.00000000000000       0.45849909334559691        5.0520509698700191E-003   350.00000000000000       -7.4359268150503697     
  0.50000000000000000        100.00000000000000       0.39299922286765443        5.8940594648483561E-003   300.00000000000000       -7.4381216772689900     
  0.50000000000000000        100.00000000000000       0.32749935238971212        7.0728713578180266E-003   250.00000000000000       -7.4322734468372342     
  0.50000000000000000        100.00000000000000       0.26199948191176969        8.8410891972725333E-003   200.00000000000000       -7.4204724446403194     
  0.50000000000000000        100.00000000000000       0.19649961143382721        1.1788118929696712E-002   150.00000000000000       -7.4050795675144965     
  0.50000000000000000        100.00000000000000       0.13099974095588485        1.7682178394545067E-002   100.00000000000000       -7.8425106421721944     
  0.50000000000000000        100.00000000000000        9.8249805716913607E-002   2.3576237859393424E-002   75.000000000000000       -8.5620991843776331     
  0.50000000000000000        100.00000000000000        6.5499870477942423E-002   3.5364356789090133E-002   50.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        5.2399896382353928E-002   4.4205445986362668E-002   40.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        3.9299922286765446E-002   5.8940594648483557E-002   30.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        2.6199948191176964E-002   8.8410891972725336E-002   20.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.3099974095588482E-002  0.17682178394545067        10.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        6.5499870477942410E-003  0.35364356789090134        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.3099974095588482E-003   1.7682178394545067        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        5.8584865162444348        4.9423191100601088E-002   400.00000000000000       -6.3906648926964129     
  0.50000000000000000        100.00000000000000        5.1261757017138807        5.6483646972115532E-002   350.00000000000000       -6.3830823038587887     
  0.50000000000000000        100.00000000000000        4.3938648871833266        6.5897588134134794E-002   300.00000000000000       -6.3748920331541772     
  0.50000000000000000        100.00000000000000        3.6615540726527716        7.9077105760961747E-002   250.00000000000000       -6.3696222698598985     
  0.50000000000000000        100.00000000000000        2.9292432581222174        9.8846382201202176E-002   200.00000000000000       -6.3811443015206439     
  0.50000000000000000        100.00000000000000        2.1969324435916633       0.13179517626826959        150.00000000000000       -6.3454684440864710     
  0.50000000000000000        100.00000000000000        1.4646216290611087       0.19769276440240435        100.00000000000000       -6.4476900154643184     
  0.50000000000000000        100.00000000000000        1.0984662217958316       0.26359035253653917        75.000000000000000       -7.0919530490325053     
  0.50000000000000000        100.00000000000000       0.73231081453055435       0.39538552880480871        50.000000000000000       -9.2697587038593952     
  0.50000000000000000        100.00000000000000       0.58584865162444355       0.49423191100601094        40.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.43938648871833269       0.65897588134134788        30.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.29292432581222178       0.98846382201202188        20.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.14646216290611089        1.9769276440240438        10.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        7.3231081453055444E-002   3.9538552880480875        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.4646216290611087E-002   19.769276440240436        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        16.570302172505574       0.13978989430045463        400.00000000000000       -5.9316219872439095     
  0.50000000000000000        100.00000000000000        14.499014400942379       0.15975987920051957        350.00000000000000       -5.9547182061528607     
  0.50000000000000000        100.00000000000000        12.427726629379178       0.18638652573393952        300.00000000000000       -5.9292781918816493     
  0.50000000000000000        100.00000000000000        10.356438857815984       0.22366383088072742        250.00000000000000       -5.9012682140507486     
  0.50000000000000000        100.00000000000000        8.2851510862527871       0.27957978860090926        200.00000000000000       -5.8801769912083541     
  0.50000000000000000        100.00000000000000        6.2138633146895890       0.37277305146787904        150.00000000000000       -5.8600608357668902     
  0.50000000000000000        100.00000000000000        4.1425755431263935       0.55915957720181853        100.00000000000000       -6.1049309212997489     
  0.50000000000000000        100.00000000000000        3.1069316573447945       0.74554610293575807        75.000000000000000       -6.3212463990471708     
  0.50000000000000000        100.00000000000000        2.0712877715631968        1.1183191544036371        50.000000000000000       -8.7844276169489177     
  0.50000000000000000        100.00000000000000        1.6570302172505571        1.3978989430045463        40.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.2427726629379179        1.8638652573393950        30.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.82851510862527855        2.7957978860090926        20.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.41425755431263928        5.5915957720181853        10.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.20712877715631964        11.183191544036371        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        4.1425755431263936E-002   55.915957720181851        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        46.867892129955479       0.39538552880480871        400.00000000000000       -5.4737622940743567     
  0.50000000000000000        100.00000000000000        41.009405613711046       0.45186917577692426        350.00000000000000       -5.4473211969375805     
  0.50000000000000000        100.00000000000000        35.150919097466613       0.52718070507307835        300.00000000000000       -5.4364619881085749     
  0.50000000000000000        100.00000000000000        29.292432581222172       0.63261684608769397        250.00000000000000       -5.4225810196514006     
  0.50000000000000000        100.00000000000000        23.433946064977739       0.79077105760961741        200.00000000000000       -5.4193888012223743     
  0.50000000000000000        100.00000000000000        17.575459548733306        1.0543614101461567        150.00000000000000       -5.4272780820113153     
  0.50000000000000000        100.00000000000000        11.716973032488870        1.5815421152192348        100.00000000000000       -6.0224135984814406     
  0.50000000000000000        100.00000000000000        8.7877297743666531        2.1087228202923134        75.000000000000000       -6.7430899869919436     
  0.50000000000000000        100.00000000000000        5.8584865162444348        3.1630842304384696        50.000000000000000       -8.5508819409113599     
  0.50000000000000000        100.00000000000000        4.6867892129955484        3.9538552880480875        40.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        3.5150919097466615        5.2718070507307830        30.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        2.3433946064977742        7.9077105760961750        20.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.1716973032488871        15.815421152192350        10.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.58584865162444355        31.630842304384700        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.11716973032488870        158.15421152192349        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        104.79979276470787       0.88410891972725336        400.00000000000000       -5.2158362075051183     
  0.50000000000000000        100.00000000000000        91.699818669119381        1.0104101939740038        350.00000000000000       -5.2079751981947604     
  0.50000000000000000        100.00000000000000        78.599844573530916        1.1788118929696711        300.00000000000000       -5.2070916329247803     
  0.50000000000000000        100.00000000000000        65.499870477942423        1.4145742715636054        250.00000000000000       -5.2275773191777937     
  0.50000000000000000        100.00000000000000        52.399896382353937        1.7682178394545067        200.00000000000000       -5.2406809012976616     
  0.50000000000000000        100.00000000000000        39.299922286765458        2.3576237859393423        150.00000000000000       -5.4295510786217260     
  0.50000000000000000        100.00000000000000        26.199948191176968        3.5364356789090134        100.00000000000000       -5.8439087409443182     
  0.50000000000000000        100.00000000000000        19.649961143382729        4.7152475718786846        75.000000000000000       -6.3360566476931632     
  0.50000000000000000        100.00000000000000        13.099974095588484        7.0728713578180269        50.000000000000000       -7.7695510786217259     
  0.50000000000000000        100.00000000000000        10.479979276470788        8.8410891972725345        40.000000000000000       -8.3958800173440746     
  0.50000000000000000        100.00000000000000        7.8599844573530895        11.788118929696711        30.000000000000000       -9.0601209135987624     
  0.50000000000000000        100.00000000000000        5.2399896382353939        17.682178394545069        20.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        2.6199948191176969        35.364356789090138        10.000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000        1.3099974095588485        70.728713578180276        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        100.00000000000000       0.26199948191176969        353.64356789090135        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        1.6570302172505571E-002   1.3978989430045463E-004   400.00000000000000       -9.1406184931779695     
  0.50000000000000000        1000.0000000000000        1.4499014400942372E-002   1.5975987920051956E-004   350.00000000000000       -9.1499150423700151     
  0.50000000000000000        1000.0000000000000        1.2427726629379177E-002   1.8638652573393951E-004   300.00000000000000       -9.1542095661330709     
  0.50000000000000000        1000.0000000000000        1.0356438857815981E-002   2.2366383088072740E-004   250.00000000000000       -8.6669104387694826     
  0.50000000000000000        1000.0000000000000        8.2851510862527854E-003   2.7957978860090925E-004   200.00000000000000       -8.2876045367093063     
  0.50000000000000000        1000.0000000000000        6.2138633146895886E-003   3.7277305146787902E-004   150.00000000000000       -8.8060551001191847     
  0.50000000000000000        1000.0000000000000        4.1425755431263927E-003   5.5915957720181850E-004   100.00000000000000       -8.7881891810468407     
  0.50000000000000000        1000.0000000000000        3.1069316573447943E-003   7.4554610293575804E-004   75.000000000000000       -8.8614560395376074     
  0.50000000000000000        1000.0000000000000        2.0712877715631964E-003   1.1183191544036370E-003   50.000000000000000       -9.8674349723249097     
  0.50000000000000000        1000.0000000000000        1.6570302172505570E-003   1.3978989430045463E-003   40.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        1.2427726629379177E-003   1.8638652573393949E-003   30.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        8.2851510862527852E-004   2.7957978860090925E-003   20.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        4.1425755431263926E-004   5.5915957720181850E-003   10.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        2.0712877715631963E-004   1.1183191544036370E-002   5.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        4.1425755431263934E-005   5.5915957720181847E-002   1.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000       0.52399896382353939        4.4205445986362666E-003   400.00000000000000       -7.3565527292276460     
  0.50000000000000000        1000.0000000000000       0.45849909334559691        5.0520509698700191E-003   350.00000000000000       -7.3499745368120104     
  0.50000000000000000        1000.0000000000000       0.39299922286765443        5.8940594648483561E-003   300.00000000000000       -7.3373019028904229     
  0.50000000000000000        1000.0000000000000       0.32749935238971212        7.0728713578180266E-003   250.00000000000000       -7.3295698305972437     
  0.50000000000000000        1000.0000000000000       0.26199948191176969        8.8410891972725333E-003   200.00000000000000       -7.3176895162659319     
  0.50000000000000000        1000.0000000000000       0.19649961143382721        1.1788118929696712E-002   150.00000000000000       -7.3061000618262888     
  0.50000000000000000        1000.0000000000000       0.13099974095588485        1.7682178394545067E-002   100.00000000000000       -7.2711282653336848     
  0.50000000000000000        1000.0000000000000        9.8249805716913607E-002   2.3576237859393424E-002   75.000000000000000       -7.5926815253117210     
  0.50000000000000000        1000.0000000000000        6.5499870477942423E-002   3.5364356789090133E-002   50.000000000000000       -7.6017778952011037     
  0.50000000000000000        1000.0000000000000        5.2399896382353928E-002   4.4205445986362668E-002   40.000000000000000       -8.3149179661772319     
  0.50000000000000000        1000.0000000000000        3.9299922286765446E-002   5.8940594648483557E-002   30.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        2.6199948191176964E-002   8.8410891972725336E-002   20.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        1.3099974095588482E-002  0.17682178394545067        10.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        6.5499870477942410E-003  0.35364356789090134        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        1.3099974095588482E-003   1.7682178394545067        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        5.8584865162444348        4.9423191100601088E-002   400.00000000000000       -6.3007507916895866     
  0.50000000000000000        1000.0000000000000        5.1261757017138807        5.6483646972115532E-002   350.00000000000000       -6.2827314253197999     
  0.50000000000000000        1000.0000000000000        4.3938648871833266        6.5897588134134794E-002   300.00000000000000       -6.2629917090081797     
  0.50000000000000000        1000.0000000000000        3.6615540726527716        7.9077105760961747E-002   250.00000000000000       -6.2431074611824302     
  0.50000000000000000        1000.0000000000000        2.9292432581222174        9.8846382201202176E-002   200.00000000000000       -6.2209993389021649     
  0.50000000000000000        1000.0000000000000        2.1969324435916633       0.13179517626826959        150.00000000000000       -6.1830201645660932     
  0.50000000000000000        1000.0000000000000        1.4646216290611087       0.19769276440240435        100.00000000000000       -6.2097814652479899     
  0.50000000000000000        1000.0000000000000        1.0984662217958316       0.26359035253653917        75.000000000000000       -6.1701655318732209     
  0.50000000000000000        1000.0000000000000       0.73231081453055435       0.39538552880480871        50.000000000000000       -6.4179964943167906     
  0.50000000000000000        1000.0000000000000       0.58584865162444355       0.49423191100601094        40.000000000000000       -6.8560089297621900     
  0.50000000000000000        1000.0000000000000       0.43938648871833269       0.65897588134134788        30.000000000000000       -8.2858690015862120     
  0.50000000000000000        1000.0000000000000       0.29292432581222178       0.98846382201202188        20.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000       0.14646216290611089        1.9769276440240438        10.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        7.3231081453055444E-002   3.9538552880480875        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        1.4646216290611087E-002   19.769276440240436        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        16.570302172505574       0.13978989430045463        400.00000000000000       -5.8194448345615006     
  0.50000000000000000        1000.0000000000000        14.499014400942379       0.15975987920051957        350.00000000000000       -5.8080996110285277     
  0.50000000000000000        1000.0000000000000        12.427726629379178       0.18638652573393952        300.00000000000000       -5.7888893425434471     
  0.50000000000000000        1000.0000000000000        10.356438857815984       0.22366383088072742        250.00000000000000       -5.7592703817603619     
  0.50000000000000000        1000.0000000000000        8.2851510862527871       0.27957978860090926        200.00000000000000       -5.7677881275126213     
  0.50000000000000000        1000.0000000000000        6.2138633146895890       0.37277305146787904        150.00000000000000       -5.7566340709851973     
  0.50000000000000000        1000.0000000000000        4.1425755431263935       0.55915957720181853        100.00000000000000       -5.7216683040783902     
  0.50000000000000000        1000.0000000000000        3.1069316573447945       0.74554610293575807        75.000000000000000       -5.7253942081594404     
  0.50000000000000000        1000.0000000000000        2.0712877715631968        1.1183191544036371        50.000000000000000       -6.4747302436202308     
  0.50000000000000000        1000.0000000000000        1.6570302172505571        1.3978989430045463        40.000000000000000       -6.8620345617699554     
  0.50000000000000000        1000.0000000000000        1.2427726629379179        1.8638652573393950        30.000000000000000       -8.2085632218304596     
  0.50000000000000000        1000.0000000000000       0.82851510862527855        2.7957978860090926        20.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000       0.41425755431263928        5.5915957720181853        10.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000       0.20712877715631964        11.183191544036371        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        4.1425755431263936E-002   55.915957720181851        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        46.867892129955479       0.39538552880480871        400.00000000000000       -5.3541200230087389     
  0.50000000000000000        1000.0000000000000        41.009405613711046       0.45186917577692426        350.00000000000000       -5.3240263859791739     
  0.50000000000000000        1000.0000000000000        35.150919097466613       0.52718070507307835        300.00000000000000       -5.3616151965383043     
  0.50000000000000000        1000.0000000000000        29.292432581222172       0.63261684608769397        250.00000000000000       -5.3211974204096339     
  0.50000000000000000        1000.0000000000000        23.433946064977739       0.79077105760961741        200.00000000000000       -5.3092358115530800     
  0.50000000000000000        1000.0000000000000        17.575459548733306        1.0543614101461567        150.00000000000000       -5.2873554846242667     
  0.50000000000000000        1000.0000000000000        11.716973032488870        1.5815421152192348        100.00000000000000       -5.3306201260797534     
  0.50000000000000000        1000.0000000000000        8.7877297743666531        2.1087228202923134        75.000000000000000       -5.8173109274113708     
  0.50000000000000000        1000.0000000000000        5.8584865162444348        3.1630842304384696        50.000000000000000       -6.4212204267798381     
  0.50000000000000000        1000.0000000000000        4.6867892129955484        3.9538552880480875        40.000000000000000       -6.7910356174482391     
  0.50000000000000000        1000.0000000000000        3.5150919097466615        5.2718070507307830        30.000000000000000       -7.9735432293848696     
  0.50000000000000000        1000.0000000000000        2.3433946064977742        7.9077105760961750        20.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        1.1716973032488871        15.815421152192350        10.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000       0.58584865162444355        31.630842304384700        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000       0.11716973032488870        158.15421152192349        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        104.79979276470787       0.88410891972725336        400.00000000000000       -5.1386016182190986     
  0.50000000000000000        1000.0000000000000        91.699818669119381        1.0104101939740038        350.00000000000000       -5.1098508995933907     
  0.50000000000000000        1000.0000000000000        78.599844573530916        1.1788118929696711        300.00000000000000       -5.0936817484139887     
  0.50000000000000000        1000.0000000000000        65.499870477942423        1.4145742715636054        250.00000000000000       -5.0928787452803377     
  0.50000000000000000        1000.0000000000000        52.399896382353937        1.7682178394545067        200.00000000000000       -5.0831007855945183     
  0.50000000000000000        1000.0000000000000        39.299922286765458        2.3576237859393423        150.00000000000000       -5.1197887582883936     
  0.50000000000000000        1000.0000000000000        26.199948191176968        3.5364356789090134        100.00000000000000       -5.3810175450817725     
  0.50000000000000000        1000.0000000000000        19.649961143382729        4.7152475718786846        75.000000000000000       -5.7038719643217615     
  0.50000000000000000        1000.0000000000000        13.099974095588484        7.0728713578180269        50.000000000000000       -6.4860566476931627     
  0.50000000000000000        1000.0000000000000        10.479979276470788        8.8410891972725345        40.000000000000000       -7.0208187539523745     
  0.50000000000000000        1000.0000000000000        7.8599844573530895        11.788118929696711        30.000000000000000       -7.0447274948966934     
  0.50000000000000000        1000.0000000000000        5.2399896382353939        17.682178394545069        20.000000000000000       -8.0050994686808359     
  0.50000000000000000        1000.0000000000000        2.6199948191176969        35.364356789090138        10.000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000        1.3099974095588485        70.728713578180276        5.0000000000000000       -10.000000000000000     
  0.50000000000000000        1000.0000000000000       0.26199948191176969        353.64356789090135        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        5000.0000000000000        1.6570302172505571E-002   1.3978989430045463E-004   400.00000000000000       -8.7076435942578740     
  0.50000000000000000        5000.0000000000000        1.4499014400942372E-002   1.5975987920051956E-004   350.00000000000000       -8.8103896771416945     
  0.50000000000000000        5000.0000000000000        1.2427726629379177E-002   1.8638652573393951E-004   300.00000000000000       -9.0222408390502729     
  0.50000000000000000        5000.0000000000000        1.0356438857815981E-002   2.2366383088072740E-004   250.00000000000000       -9.0334348838867768     
  0.50000000000000000        5000.0000000000000        8.2851510862527854E-003   2.7957978860090925E-004   200.00000000000000       -9.0656001754246027     
  0.50000000000000000        5000.0000000000000        6.2138633146895886E-003   3.7277305146787902E-004   150.00000000000000       -8.7880710917625020     
  0.50000000000000000        5000.0000000000000        4.1425755431263927E-003   5.5915957720181850E-004   100.00000000000000       -8.7856048279176591     
  0.50000000000000000        5000.0000000000000        3.1069316573447943E-003   7.4554610293575804E-004   75.000000000000000       -8.6822790051129246     
  0.50000000000000000        5000.0000000000000        2.0712877715631964E-003   1.1183191544036370E-003   50.000000000000000       -8.6187403493830601     
  0.50000000000000000        5000.0000000000000        1.6570302172505570E-003   1.3978989430045463E-003   40.000000000000000       -8.6506456429333749     
  0.50000000000000000        5000.0000000000000        1.2427726629379177E-003   1.8638652573393949E-003   30.000000000000000       -8.6667948734151121     
  0.50000000000000000        5000.0000000000000        8.2851510862527852E-004   2.7957978860090925E-003   20.000000000000000       -8.5789700043360195     
  0.50000000000000000        5000.0000000000000        4.1425755431263926E-004   5.5915957720181850E-003   10.000000000000000       -10.000000000000000     
  0.50000000000000000        5000.0000000000000        2.0712877715631963E-004   1.1183191544036370E-002   5.0000000000000000       -10.000000000000000     
  0.50000000000000000        5000.0000000000000        4.1425755431263934E-005   5.5915957720181847E-002   1.0000000000000000       -10.000000000000000     
  0.50000000000000000        5000.0000000000000       0.52399896382353939        4.4205445986362666E-003   400.00000000000000       -7.3267023130256721     
  0.50000000000000000        5000.0000000000000       0.45849909334559691        5.0520509698700191E-003   350.00000000000000       -7.3045014806294137     
  0.50000000000000000        5000.0000000000000       0.39299922286765443        5.8940594648483561E-003   300.00000000000000       -7.2919895996762305     
  0.50000000000000000        5000.0000000000000       0.32749935238971212        7.0728713578180266E-003   250.00000000000000       -7.1786626869590053     
  0.50000000000000000        5000.0000000000000       0.26199948191176969        8.8410891972725333E-003   200.00000000000000       -7.1756533182313564     
  0.50000000000000000        5000.0000000000000       0.19649961143382721        1.1788118929696712E-002   150.00000000000000       -7.1473740923520435     
  0.50000000000000000        5000.0000000000000       0.13099974095588485        1.7682178394545067E-002   100.00000000000000       -7.0937762133163265     
  0.50000000000000000        5000.0000000000000        9.8249805716913607E-002   2.3576237859393424E-002   75.000000000000000       -7.1357172195594565     
  0.50000000000000000        5000.0000000000000        6.5499870477942423E-002   3.5364356789090133E-002   50.000000000000000       -7.0810817815821840     
  0.50000000000000000        5000.0000000000000        5.2399896382353928E-002   4.4205445986362668E-002   40.000000000000000       -7.0473051730593221     
  0.50000000000000000        5000.0000000000000        3.9299922286765446E-002   5.8940594648483557E-002   30.000000000000000       -7.0118847690148423     
  0.50000000000000000        5000.0000000000000        2.6199948191176964E-002   8.8410891972725336E-002   20.000000000000000       -8.2070143012141052     
  0.50000000000000000        5000.0000000000000        1.3099974095588482E-002  0.17682178394545067        10.000000000000000       -8.4717615862562905     
  0.50000000000000000        5000.0000000000000        6.5499870477942410E-003  0.35364356789090134        5.0000000000000000       -9.2486730157226695     
  0.50000000000000000        5000.0000000000000        1.3099974095588482E-003   1.7682178394545067        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        5000.0000000000000        5.8584865162444348        4.9423191100601088E-002   400.00000000000000       -6.1594918707524702     
  0.50000000000000000        5000.0000000000000        5.1261757017138807        5.6483646972115532E-002   350.00000000000000       -6.1365172884854129     
  0.50000000000000000        5000.0000000000000        4.3938648871833266        6.5897588134134794E-002   300.00000000000000       -6.1127482196318290     
  0.50000000000000000        5000.0000000000000        3.6615540726527716        7.9077105760961747E-002   250.00000000000000       -6.1610754595943495     
  0.50000000000000000        5000.0000000000000        2.9292432581222174        9.8846382201202176E-002   200.00000000000000       -6.1173275312310444     
  0.50000000000000000        5000.0000000000000        2.1969324435916633       0.13179517626826959        150.00000000000000       -6.0700231568434075     
  0.50000000000000000        5000.0000000000000        1.4646216290611087       0.19769276440240435        100.00000000000000       -6.0328090163738564     
  0.50000000000000000        5000.0000000000000        1.0984662217958316       0.26359035253653917        75.000000000000000       -6.1317852736116816     
  0.50000000000000000        5000.0000000000000       0.73231081453055435       0.39538552880480871        50.000000000000000       -6.0257016260624754     
  0.50000000000000000        5000.0000000000000       0.58584865162444355       0.49423191100601094        40.000000000000000       -6.1454369687015467     
  0.50000000000000000        5000.0000000000000       0.43938648871833269       0.65897588134134788        30.000000000000000       -6.4897717777851032     
  0.50000000000000000        5000.0000000000000       0.29292432581222178       0.98846382201202188        20.000000000000000       -7.2206214335851042     
  0.50000000000000000        5000.0000000000000       0.14646216290611089        1.9769276440240438        10.000000000000000       -8.7591534297284621     
  0.50000000000000000        5000.0000000000000        7.3231081453055444E-002   3.9538552880480875        5.0000000000000000       -9.4313917633867277     
  0.50000000000000000        5000.0000000000000        1.4646216290611087E-002   19.769276440240436        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        5000.0000000000000        16.570302172505574       0.13978989430045463        400.00000000000000       -5.7460085196611210     
  0.50000000000000000        5000.0000000000000        14.499014400942379       0.15975987920051957        350.00000000000000       -5.7191982979777247     
  0.50000000000000000        5000.0000000000000        12.427726629379178       0.18638652573393952        300.00000000000000       -5.6929491800154253     
  0.50000000000000000        5000.0000000000000        10.356438857815984       0.22366383088072742        250.00000000000000       -5.6668581473175230     
  0.50000000000000000        5000.0000000000000        8.2851510862527871       0.27957978860090926        200.00000000000000       -5.6273480448381283     
  0.50000000000000000        5000.0000000000000        6.2138633146895890       0.37277305146787904        150.00000000000000       -5.6817912077798729     
  0.50000000000000000        5000.0000000000000        4.1425755431263935       0.55915957720181853        100.00000000000000       -5.6440082518346335     
  0.50000000000000000        5000.0000000000000        3.1069316573447945       0.74554610293575807        75.000000000000000       -5.6145001231351825     
  0.50000000000000000        5000.0000000000000        2.0712877715631968        1.1183191544036371        50.000000000000000       -5.9689876693505113     
  0.50000000000000000        5000.0000000000000        1.6570302172505571        1.3978989430045463        40.000000000000000       -6.2367335804514843     
  0.50000000000000000        5000.0000000000000        1.2427726629379179        1.8638652573393950        30.000000000000000       -6.6820344898960862     
  0.50000000000000000        5000.0000000000000       0.82851510862527855        2.7957978860090926        20.000000000000000       -7.2309989841620315     
  0.50000000000000000        5000.0000000000000       0.41425755431263928        5.5915957720181853        10.000000000000000       -9.3214523764305284     
  0.50000000000000000        5000.0000000000000       0.20712877715631964        11.183191544036371        5.0000000000000000       -9.5681587143279341     
  0.50000000000000000        5000.0000000000000        4.1425755431263936E-002   55.915957720181851        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        5000.0000000000000        46.867892129955479       0.39538552880480871        400.00000000000000       -5.2803306717316287     
  0.50000000000000000        5000.0000000000000        41.009405613711046       0.45186917577692426        350.00000000000000       -5.2507908284058598     
  0.50000000000000000        5000.0000000000000        35.150919097466613       0.52718070507307835        300.00000000000000       -5.2126596400101048     
  0.50000000000000000        5000.0000000000000        29.292432581222172       0.63261684608769397        250.00000000000000       -5.1952865052675428     
  0.50000000000000000        5000.0000000000000        23.433946064977739       0.79077105760961741        200.00000000000000       -5.2315372337615358     
  0.50000000000000000        5000.0000000000000        17.575459548733306        1.0543614101461567        150.00000000000000       -5.2076265793957575     
  0.50000000000000000        5000.0000000000000        11.716973032488870        1.5815421152192348        100.00000000000000       -5.1989720231971521     
  0.50000000000000000        5000.0000000000000        8.7877297743666531        2.1087228202923134        75.000000000000000       -5.4458078028010366     
  0.50000000000000000        5000.0000000000000        5.8584865162444348        3.1630842304384696        50.000000000000000       -5.9279033847781264     
  0.50000000000000000        5000.0000000000000        4.6867892129955484        3.9538552880480875        40.000000000000000       -6.2418400036196555     
  0.50000000000000000        5000.0000000000000        3.5150919097466615        5.2718070507307830        30.000000000000000       -6.4704801140021084     
  0.50000000000000000        5000.0000000000000        2.3433946064977742        7.9077105760961750        20.000000000000000       -7.2318070158033922     
  0.50000000000000000        5000.0000000000000        1.1716973032488871        15.815421152192350        10.000000000000000       -9.3252819247368350     
  0.50000000000000000        5000.0000000000000       0.58584865162444355        31.630842304384700        5.0000000000000000       -9.5745280414914831     
  0.50000000000000000        5000.0000000000000       0.11716973032488870        158.15421152192349        1.0000000000000000       -10.000000000000000     
  0.50000000000000000        5000.0000000000000        104.79979276470787       0.88410891972725336        400.00000000000000       -4.9121887896497221     
  0.50000000000000000        5000.0000000000000        91.699818669119381        1.0104101939740038        350.00000000000000       -4.9233118400322100     
  0.50000000000000000        5000.0000000000000        78.599844573530916        1.1788118929696711        300.00000000000000       -4.9212682637987388     
  0.50000000000000000        5000.0000000000000        65.499870477942423        1.4145742715636054        250.00000000000000       -4.9034406941749431     
  0.50000000000000000        5000.0000000000000        52.399896382353937        1.7682178394545067        200.00000000000000       -4.8782733017260052     
  0.50000000000000000        5000.0000000000000        39.299922286765458        2.3576237859393423        150.00000000000000       -4.8868299795584909     
  0.50000000000000000        5000.0000000000000        26.199948191176968        3.5364356789090134        100.00000000000000       -5.1284364962120605     
  0.50000000000000000        5000.0000000000000        19.649961143382729        4.7152475718786846        75.000000000000000       -5.3574891741006745     
  0.50000000000000000        5000.0000000000000        13.099974095588484        7.0728713578180269        50.000000000000000       -6.0298256151805454     
  0.50000000000000000        5000.0000000000000        10.479979276470788        8.8410891972725345        40.000000000000000       -6.0527658776049194     
  0.50000000000000000        5000.0000000000000        7.8599844573530895        11.788118929696711        30.000000000000000       -7.0469592716247007     
  0.50000000000000000        5000.0000000000000        5.2399896382353939        17.682178394545069        20.000000000000000       -7.4070139189240169     
  0.50000000000000000        5000.0000000000000        2.6199948191176969        35.364356789090138        10.000000000000000       -7.8159393299297824     
  0.50000000000000000        5000.0000000000000        1.3099974095588485        70.728713578180276        5.0000000000000000       -8.5023492491676755     
  0.50000000000000000        5000.0000000000000       0.26199948191176969        353.64356789090135        1.0000000000000000       -8.6964791537533408     
  0.50000000000000000        10000.000000000000        1.6570302172505571E-002   1.3978989430045463E-004   400.00000000000000       -9.3943167576289817     
  0.50000000000000000        10000.000000000000        1.4499014400942372E-002   1.5975987920051956E-004   350.00000000000000       -9.4004436461317145     
  0.50000000000000000        10000.000000000000        1.2427726629379177E-002   1.8638652573393951E-004   300.00000000000000       -9.3688813146943666     
  0.50000000000000000        10000.000000000000        1.0356438857815981E-002   2.2366383088072740E-004   250.00000000000000       -9.2217734869939463     
  0.50000000000000000        10000.000000000000        8.2851510862527854E-003   2.7957978860090925E-004   200.00000000000000       -9.1884207129705331     
  0.50000000000000000        10000.000000000000        6.2138633146895886E-003   3.7277305146787902E-004   150.00000000000000       -9.1649617884897037     
  0.50000000000000000        10000.000000000000        4.1425755431263927E-003   5.5915957720181850E-004   100.00000000000000       -8.7419038571844325     
  0.50000000000000000        10000.000000000000        3.1069316573447943E-003   7.4554610293575804E-004   75.000000000000000       -8.6170162190463362     
  0.50000000000000000        10000.000000000000        2.0712877715631964E-003   1.1183191544036370E-003   50.000000000000000       -8.6049528703369607     
  0.50000000000000000        10000.000000000000        1.6570302172505570E-003   1.3978989430045463E-003   40.000000000000000       -8.5974980281880988     
  0.50000000000000000        10000.000000000000        1.2427726629379177E-003   1.8638652573393949E-003   30.000000000000000       -8.6051178069118563     
  0.50000000000000000        10000.000000000000        8.2851510862527852E-004   2.7957978860090925E-003   20.000000000000000       -8.0099739626853932     
  0.50000000000000000        10000.000000000000        4.1425755431263926E-004   5.5915957720181850E-003   10.000000000000000       -8.2245353892044992     
  0.50000000000000000        10000.000000000000        2.0712877715631963E-004   1.1183191544036370E-002   5.0000000000000000       -8.2913006802921174     
  0.50000000000000000        10000.000000000000        4.1425755431263934E-005   5.5915957720181847E-002   1.0000000000000000       -8.7665206315464701     
  0.50000000000000000        10000.000000000000       0.52399896382353939        4.4205445986362666E-003   400.00000000000000       -7.3171620953894179     
  0.50000000000000000        10000.000000000000       0.45849909334559691        5.0520509698700191E-003   350.00000000000000       -7.2946545317773452     
  0.50000000000000000        10000.000000000000       0.39299922286765443        5.8940594648483561E-003   300.00000000000000       -7.2705474200972366     
  0.50000000000000000        10000.000000000000       0.32749935238971212        7.0728713578180266E-003   250.00000000000000       -7.1665928177537879     
  0.50000000000000000        10000.000000000000       0.26199948191176969        8.8410891972725333E-003   200.00000000000000       -7.1551203023062531     
  0.50000000000000000        10000.000000000000       0.19649961143382721        1.1788118929696712E-002   150.00000000000000       -7.1234103062323531     
  0.50000000000000000        10000.000000000000       0.13099974095588485        1.7682178394545067E-002   100.00000000000000       -6.7585823583778613     
  0.50000000000000000        10000.000000000000        9.8249805716913607E-002   2.3576237859393424E-002   75.000000000000000       -6.6815881245177629     
  0.50000000000000000        10000.000000000000        6.5499870477942423E-002   3.5364356789090133E-002   50.000000000000000       -7.2101471375991704     
  0.50000000000000000        10000.000000000000        5.2399896382353928E-002   4.4205445986362668E-002   40.000000000000000       -7.4038096702743612     
  0.50000000000000000        10000.000000000000        3.9299922286765446E-002   5.8940594648483557E-002   30.000000000000000       -7.5956778327103276     
  0.50000000000000000        10000.000000000000        2.6199948191176964E-002   8.8410891972725336E-002   20.000000000000000       -7.7871671600537624     
  0.50000000000000000        10000.000000000000        1.3099974095588482E-002  0.17682178394545067        10.000000000000000       -7.5831750973345100     
  0.50000000000000000        10000.000000000000        6.5499870477942410E-003  0.35364356789090134        5.0000000000000000       -6.7808386413117985     
  0.50000000000000000        10000.000000000000        1.3099974095588482E-003   1.7682178394545067        1.0000000000000000       -8.2533250431751171     
  0.50000000000000000        10000.000000000000        5.8584865162444348        4.9423191100601088E-002   400.00000000000000       -6.1468584363204046     
  0.50000000000000000        10000.000000000000        5.1261757017138807        5.6483646972115532E-002   350.00000000000000       -6.1514854656870082     
  0.50000000000000000        10000.000000000000        4.3938648871833266        6.5897588134134794E-002   300.00000000000000       -6.1633484951607951     
  0.50000000000000000        10000.000000000000        3.6615540726527716        7.9077105760961747E-002   250.00000000000000       -5.9019260051689395     
  0.50000000000000000        10000.000000000000        2.9292432581222174        9.8846382201202176E-002   200.00000000000000       -5.9685221819608989     
  0.50000000000000000        10000.000000000000        2.1969324435916633       0.13179517626826959        150.00000000000000       -6.1048508127602732     
  0.50000000000000000        10000.000000000000        1.4646216290611087       0.19769276440240435        100.00000000000000       -6.1673964675684925     
  0.50000000000000000        10000.000000000000        1.0984662217958316       0.26359035253653917        75.000000000000000       -6.2984950497041430     
  0.50000000000000000        10000.000000000000       0.73231081453055435       0.39538552880480871        50.000000000000000       -6.4383039766795598     
  0.50000000000000000        10000.000000000000       0.58584865162444355       0.49423191100601094        40.000000000000000       -6.5810635540006119     
  0.50000000000000000        10000.000000000000       0.43938648871833269       0.65897588134134788        30.000000000000000       -7.0199688378358509     
  0.50000000000000000        10000.000000000000       0.29292432581222178       0.98846382201202188        20.000000000000000       -7.7033869107705888     
  0.50000000000000000        10000.000000000000       0.14646216290611089        1.9769276440240438        10.000000000000000       -7.9678434151605515     
  0.50000000000000000        10000.000000000000        7.3231081453055444E-002   3.9538552880480875        5.0000000000000000       -8.3876613377431006     
  0.50000000000000000        10000.000000000000        1.4646216290611087E-002   19.769276440240436        1.0000000000000000       -8.7440956237641867     
  0.50000000000000000        10000.000000000000        16.570302172505574       0.13978989430045463        400.00000000000000       -5.5374001512529265     
  0.50000000000000000        10000.000000000000        14.499014400942379       0.15975987920051957        350.00000000000000       -5.5116931240234592     
  0.50000000000000000        10000.000000000000        12.427726629379178       0.18638652573393952        300.00000000000000       -5.7331794758318999     
  0.50000000000000000        10000.000000000000        10.356438857815984       0.22366383088072742        250.00000000000000       -5.9464099919674274     
  0.50000000000000000        10000.000000000000        8.2851510862527871       0.27957978860090926        200.00000000000000       -5.8749202287444211     
  0.50000000000000000        10000.000000000000        6.2138633146895890       0.37277305146787904        150.00000000000000       -5.7853846433732947     
  0.50000000000000000        10000.000000000000        4.1425755431263935       0.55915957720181853        100.00000000000000       -5.7810945358563748     
  0.50000000000000000        10000.000000000000        3.1069316573447945       0.74554610293575807        75.000000000000000       -5.9895052169124492     
  0.50000000000000000        10000.000000000000        2.0712877715631968        1.1183191544036371        50.000000000000000       -6.2163699180758778     
  0.50000000000000000        10000.000000000000        1.6570302172505571        1.3978989430045463        40.000000000000000       -6.6295498938169821     
  0.50000000000000000        10000.000000000000        1.2427726629379179        1.8638652573393950        30.000000000000000       -7.0862779533487936     
  0.50000000000000000        10000.000000000000       0.82851510862527855        2.7957978860090926        20.000000000000000       -7.6473857402576559     
  0.50000000000000000        10000.000000000000       0.41425755431263928        5.5915957720181853        10.000000000000000       -7.7561067276177305     
  0.50000000000000000        10000.000000000000       0.20712877715631964        11.183191544036371        5.0000000000000000       -8.4367083073471658     
  0.50000000000000000        10000.000000000000        4.1425755431263936E-002   55.915957720181851        1.0000000000000000       -8.5440956237641874     
  0.50000000000000000        10000.000000000000        46.867892129955479       0.39538552880480871        400.00000000000000       -5.6573760671914961     
  0.50000000000000000        10000.000000000000        41.009405613711046       0.45186917577692426        350.00000000000000       -5.6123936837298576     
  0.50000000000000000        10000.000000000000        35.150919097466613       0.52718070507307835        300.00000000000000       -5.4940399513574700     
  0.50000000000000000        10000.000000000000        29.292432581222172       0.63261684608769397        250.00000000000000       -5.4160075963537118     
  0.50000000000000000        10000.000000000000        23.433946064977739       0.79077105760961741        200.00000000000000       -5.4720102251479661     
  0.50000000000000000        10000.000000000000        17.575459548733306        1.0543614101461567        150.00000000000000       -5.6124669116888306     
  0.50000000000000000        10000.000000000000        11.716973032488870        1.5815421152192348        100.00000000000000       -5.9015433248443152     
  0.50000000000000000        10000.000000000000        8.7877297743666531        2.1087228202923134        75.000000000000000       -6.1411514913211231     
  0.50000000000000000        10000.000000000000        5.8584865162444348        3.1630842304384696        50.000000000000000       -5.7304870557820839     
  0.50000000000000000        10000.000000000000        4.6867892129955484        3.9538552880480875        40.000000000000000       -5.4279164100015427     
  0.50000000000000000        10000.000000000000        3.5150919097466615        5.2718070507307830        30.000000000000000       -6.8815600622898323     
  0.50000000000000000        10000.000000000000        2.3433946064977742        7.9077105760961750        20.000000000000000       -7.4599391930288252     
  0.50000000000000000        10000.000000000000        1.1716973032488871        15.815421152192350        10.000000000000000       -7.8541545736273575     
  0.50000000000000000        10000.000000000000       0.58584865162444355        31.630842304384700        5.0000000000000000       -8.3457381955879875     
  0.50000000000000000        10000.000000000000       0.11716973032488870        158.15421152192349        1.0000000000000000       -8.4440956237641860     
  0.50000000000000000        10000.000000000000        104.79979276470787       0.88410891972725336        400.00000000000000       -4.9980337333822131     
  0.50000000000000000        10000.000000000000        91.699818669119381        1.0104101939740038        350.00000000000000       -4.9085396382419173     
  0.50000000000000000        10000.000000000000        78.599844573530916        1.1788118929696711        300.00000000000000       -5.0318791031655810     
  0.50000000000000000        10000.000000000000        65.499870477942423        1.4145742715636054        250.00000000000000       -5.0264110724033078     
  0.50000000000000000        10000.000000000000        52.399896382353937        1.7682178394545067        200.00000000000000       -5.1049890746747701     
  0.50000000000000000        10000.000000000000        39.299922286765458        2.3576237859393423        150.00000000000000       -5.1766718737681803     
  0.50000000000000000        10000.000000000000        26.199948191176968        3.5364356789090134        100.00000000000000       -5.4624718318441747     
  0.50000000000000000        10000.000000000000        19.649961143382729        4.7152475718786846        75.000000000000000       -5.7615436518663570     
  0.50000000000000000        10000.000000000000        13.099974095588484        7.0728713578180269        50.000000000000000       -6.1020788594079605     
  0.50000000000000000        10000.000000000000        10.479979276470788        8.8410891972725345        40.000000000000000       -6.5791354374184170     
  0.50000000000000000        10000.000000000000        7.8599844573530895        11.788118929696711        30.000000000000000       -6.5999999999999996     
  0.50000000000000000        10000.000000000000        5.2399896382353939        17.682178394545069        20.000000000000000       -7.2989700043360184     
  0.50000000000000000        10000.000000000000        2.6199948191176969        35.364356789090138        10.000000000000000       -7.5724066692900740     
  0.50000000000000000        10000.000000000000        1.3099974095588485        70.728713578180276        5.0000000000000000       -7.9888944858284985     
  0.50000000000000000        10000.000000000000       0.26199948191176969        353.64356789090135        1.0000000000000000       -8.3147394800138059     
  0.80000000000000004        10.000000000000000        2.6512483476008916E-002   2.2366383088072740E-004   400.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        2.3198423041507800E-002   2.5561580672083130E-004   350.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.9884362607006687E-002   2.9821844117430320E-004   300.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.6570302172505571E-002   3.5786212940916386E-004   250.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.3256241738004458E-002   4.4732766176145479E-004   200.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        9.9421813035033436E-003   5.9643688234860639E-004   150.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        6.6281208690022290E-003   8.9465532352290959E-004   100.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        4.9710906517516718E-003   1.1928737646972128E-003   75.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        3.3140604345011145E-003   1.7893106470458192E-003   50.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        2.6512483476008918E-003   2.2366383088072740E-003   40.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.9884362607006686E-003   2.9821844117430322E-003   30.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.3256241738004459E-003   4.4732766176145480E-003   20.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        6.6281208690022295E-004   8.9465532352290961E-003   10.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        3.3140604345011147E-004   1.7893106470458192E-002   5.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        6.6281208690022292E-005   8.9465532352290961E-002   1.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.83839834211766295        7.0728713578180284E-003   400.00000000000000       -7.3682548624058342     
  0.80000000000000004        10.000000000000000       0.73359854935295510        8.0832815517920317E-003   350.00000000000000       -7.5371851276478230     
  0.80000000000000004        10.000000000000000       0.62879875658824724        9.4304951437573711E-003   300.00000000000000       -7.7447256074545638     
  0.80000000000000004        10.000000000000000       0.52399896382353939        1.1316594172508845E-002   250.00000000000000       -7.9688385080462165     
  0.80000000000000004        10.000000000000000       0.41919917105883148        1.4145742715636057E-002   200.00000000000000       -8.7855374579353427     
  0.80000000000000004        10.000000000000000       0.31439937829412362        1.8860990287514742E-002   150.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.20959958552941574        2.8291485431272113E-002   100.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.15719968914706181        3.7721980575029485E-002   75.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.10479979276470787        5.6582970862544227E-002   50.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        8.3839834211766301E-002   7.0728713578180280E-002   40.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        6.2879875658824719E-002   9.4304951437573711E-002   30.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        4.1919917105883150E-002  0.14145742715636056        20.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        2.0959958552941575E-002  0.28291485431272112        10.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.0479979276470788E-002  0.56582970862544224        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        2.0959958552941573E-003   2.8291485431272112        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -6.2912544432751725     
  0.80000000000000004        10.000000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -6.2621280626221054     
  0.80000000000000004        10.000000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -6.2501234567467066     
  0.80000000000000004        10.000000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -7.3078530354286890     
  0.80000000000000004        10.000000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -8.2428195410142422     
  0.80000000000000004        10.000000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -8.7880603217832913     
  0.80000000000000004        10.000000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        26.512483476008914       0.22366383088072739        400.00000000000000       -5.7952555727552575     
  0.80000000000000004        10.000000000000000        23.198423041507798       0.25561580672083128        350.00000000000000       -5.7857917900805509     
  0.80000000000000004        10.000000000000000        19.884362607006686       0.29821844117430318        300.00000000000000       -5.7809190507066912     
  0.80000000000000004        10.000000000000000        16.570302172505571       0.35786212940916379        250.00000000000000       -5.9036093265521545     
  0.80000000000000004        10.000000000000000        13.256241738004457       0.44732766176145478        200.00000000000000       -6.9145648826828001     
  0.80000000000000004        10.000000000000000        9.9421813035033431       0.59643688234860637        150.00000000000000       -7.4618634069551213     
  0.80000000000000004        10.000000000000000        6.6281208690022284       0.89465532352290955        100.00000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        4.9710906517516715        1.1928737646972127        75.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        3.3140604345011142        1.7893106470458191        50.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        2.6512483476008910        2.2366383088072737        40.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.9884362607006685        2.9821844117430318        30.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.3256241738004455        4.4732766176145473        20.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.66281208690022275        8.9465532352290946        10.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.33140604345011138        17.893106470458189        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        6.6281208690022284E-002   89.465532352290950        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        74.988627407928760       0.63261684608769386        400.00000000000000       -5.3298399497652467     
  0.80000000000000004        10.000000000000000        65.615048981937676       0.72299068124307875        350.00000000000000       -5.3295047597467997     
  0.80000000000000004        10.000000000000000        56.241470555946563       0.84348912811692522        300.00000000000000       -5.3444000957030013     
  0.80000000000000004        10.000000000000000        46.867892129955472        1.0121869537403101        250.00000000000000       -5.7925027946847552     
  0.80000000000000004        10.000000000000000        37.494313703964380        1.2652336921753877        200.00000000000000       -6.4156900444321803     
  0.80000000000000004        10.000000000000000        28.120735277973282        1.6869782562338504        150.00000000000000       -7.0796337855987819     
  0.80000000000000004        10.000000000000000        18.747156851982190        2.5304673843507755        100.00000000000000       -8.4447552647884603     
  0.80000000000000004        10.000000000000000        14.060367638986641        3.3739565124677009        75.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        9.3735784259910950        5.0609347687015509        50.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        7.4988627407928767        6.3261684608769393        40.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        5.6241470555946576        8.4348912811692518        30.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        3.7494313703964384        12.652336921753879        20.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        1.8747156851982192        25.304673843507757        10.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.93735784259910959        50.609347687015514        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.18747156851982191        253.04673843507754        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        167.67966842353258        1.4145742715636056        400.00000000000000       -5.0287303718625864     
  0.80000000000000004        10.000000000000000        146.71970987059103        1.6166563103584064        350.00000000000000       -5.0446756743332344     
  0.80000000000000004        10.000000000000000        125.75975131764943        1.8860990287514741        300.00000000000000       -5.2228882950039628     
  0.80000000000000004        10.000000000000000        104.79979276470787        2.2633188345017690        250.00000000000000       -5.3738719643217614     
  0.80000000000000004        10.000000000000000        83.839834211766288        2.8291485431272112        200.00000000000000       -6.0830723279459482     
  0.80000000000000004        10.000000000000000        62.879875658824716        3.7721980575029481        150.00000000000000       -6.7275366398238114     
  0.80000000000000004        10.000000000000000        41.919917105883144        5.6582970862544224        100.00000000000000       -7.9944988297501780     
  0.80000000000000004        10.000000000000000        31.439937829412358        7.5443961150058962        75.000000000000000       -9.4734818314475575     
  0.80000000000000004        10.000000000000000        20.959958552941572        11.316594172508845        50.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        16.767966842353260        14.145742715636056        40.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        12.575975131764942        18.860990287514738        30.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        8.3839834211766302        28.291485431272111        20.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        4.1919917105883151        56.582970862544222        10.000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000        2.0959958552941576        113.16594172508844        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        10.000000000000000       0.41919917105883142        565.82970862544221        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        2.6512483476008916E-002   2.2366383088072740E-004   400.00000000000000       -9.0751170471827241     
  0.80000000000000004        100.00000000000000        2.3198423041507800E-002   2.5561580672083130E-004   350.00000000000000       -9.0855213483923052     
  0.80000000000000004        100.00000000000000        1.9884362607006687E-002   2.9821844117430320E-004   300.00000000000000       -8.7124875273394231     
  0.80000000000000004        100.00000000000000        1.6570302172505571E-002   3.5786212940916386E-004   250.00000000000000       -8.6955057189408080     
  0.80000000000000004        100.00000000000000        1.3256241738004458E-002   4.4732766176145479E-004   200.00000000000000       -8.6602085484262084     
  0.80000000000000004        100.00000000000000        9.9421813035033436E-003   5.9643688234860639E-004   150.00000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        6.6281208690022290E-003   8.9465532352290959E-004   100.00000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        4.9710906517516718E-003   1.1928737646972128E-003   75.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        3.3140604345011145E-003   1.7893106470458192E-003   50.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        2.6512483476008918E-003   2.2366383088072740E-003   40.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        1.9884362607006686E-003   2.9821844117430322E-003   30.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        1.3256241738004459E-003   4.4732766176145480E-003   20.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        6.6281208690022295E-004   8.9465532352290961E-003   10.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        3.3140604345011147E-004   1.7893106470458192E-002   5.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        6.6281208690022292E-005   8.9465532352290961E-002   1.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.83839834211766295        7.0728713578180284E-003   400.00000000000000       -7.2169641214884299     
  0.80000000000000004        100.00000000000000       0.73359854935295510        8.0832815517920317E-003   350.00000000000000       -7.2250304854396452     
  0.80000000000000004        100.00000000000000       0.62879875658824724        9.4304951437573711E-003   300.00000000000000       -7.2174447317816242     
  0.80000000000000004        100.00000000000000       0.52399896382353939        1.1316594172508845E-002   250.00000000000000       -7.2097366708069295     
  0.80000000000000004        100.00000000000000       0.41919917105883148        1.4145742715636057E-002   200.00000000000000       -7.1983294058229603     
  0.80000000000000004        100.00000000000000       0.31439937829412362        1.8860990287514742E-002   150.00000000000000       -7.7340135405373296     
  0.80000000000000004        100.00000000000000       0.20959958552941574        2.8291485431272113E-002   100.00000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.15719968914706181        3.7721980575029485E-002   75.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.10479979276470787        5.6582970862544227E-002   50.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        8.3839834211766301E-002   7.0728713578180280E-002   40.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        6.2879875658824719E-002   9.4304951437573711E-002   30.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        4.1919917105883150E-002  0.14145742715636056        20.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        2.0959958552941575E-002  0.28291485431272112        10.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        1.0479979276470788E-002  0.56582970862544224        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        2.0959958552941573E-003   2.8291485431272112        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -6.1594827266221381     
  0.80000000000000004        100.00000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -6.1591150491482267     
  0.80000000000000004        100.00000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -6.1898618262475029     
  0.80000000000000004        100.00000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -6.1541649622348640     
  0.80000000000000004        100.00000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -6.1179920293061532     
  0.80000000000000004        100.00000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -7.2737794360808987     
  0.80000000000000004        100.00000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -7.7553989359454505     
  0.80000000000000004        100.00000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -9.8154693399874109     
  0.80000000000000004        100.00000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        26.512483476008914       0.22366383088072739        400.00000000000000       -5.7103517205042866     
  0.80000000000000004        100.00000000000000        23.198423041507798       0.25561580672083128        350.00000000000000       -5.6927656463198186     
  0.80000000000000004        100.00000000000000        19.884362607006686       0.29821844117430318        300.00000000000000       -5.6786152661285412     
  0.80000000000000004        100.00000000000000        16.570302172505571       0.35786212940916379        250.00000000000000       -5.6621064802385668     
  0.80000000000000004        100.00000000000000        13.256241738004457       0.44732766176145478        200.00000000000000       -5.6474019567089622     
  0.80000000000000004        100.00000000000000        9.9421813035033431       0.59643688234860637        150.00000000000000       -6.0010067774491826     
  0.80000000000000004        100.00000000000000        6.6281208690022284       0.89465532352290955        100.00000000000000       -7.4901944174994242     
  0.80000000000000004        100.00000000000000        4.9710906517516715        1.1928737646972127        75.000000000000000       -8.4586656546556807     
  0.80000000000000004        100.00000000000000        3.3140604345011142        1.7893106470458191        50.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        2.6512483476008910        2.2366383088072737        40.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        1.9884362607006685        2.9821844117430318        30.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        1.3256241738004455        4.4732766176145473        20.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.66281208690022275        8.9465532352290946        10.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.33140604345011138        17.893106470458189        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        6.6281208690022284E-002   89.465532352290950        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        74.988627407928760       0.63261684608769386        400.00000000000000       -5.2233496199908371     
  0.80000000000000004        100.00000000000000        65.615048981937676       0.72299068124307875        350.00000000000000       -5.2168255446842258     
  0.80000000000000004        100.00000000000000        56.241470555946563       0.84348912811692522        300.00000000000000       -5.2069463260679365     
  0.80000000000000004        100.00000000000000        46.867892129955472        1.0121869537403101        250.00000000000000       -5.2179139368499774     
  0.80000000000000004        100.00000000000000        37.494313703964380        1.2652336921753877        200.00000000000000       -5.2634385780607778     
  0.80000000000000004        100.00000000000000        28.120735277973282        1.6869782562338504        150.00000000000000       -5.8704011506056970     
  0.80000000000000004        100.00000000000000        18.747156851982190        2.5304673843507755        100.00000000000000       -7.0650353392455605     
  0.80000000000000004        100.00000000000000        14.060367638986641        3.3739565124677009        75.000000000000000       -8.2741681531334290     
  0.80000000000000004        100.00000000000000        9.3735784259910950        5.0609347687015509        50.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        7.4988627407928767        6.3261684608769393        40.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        5.6241470555946576        8.4348912811692518        30.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        3.7494313703964384        12.652336921753879        20.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        1.8747156851982192        25.304673843507757        10.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.93735784259910959        50.609347687015514        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.18747156851982191        253.04673843507754        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        167.67966842353258        1.4145742715636056        400.00000000000000       -4.9114981053077056     
  0.80000000000000004        100.00000000000000        146.71970987059103        1.6166563103584064        350.00000000000000       -4.9133013491085800     
  0.80000000000000004        100.00000000000000        125.75975131764943        1.8860990287514741        300.00000000000000       -4.9348009253702108     
  0.80000000000000004        100.00000000000000        104.79979276470787        2.2633188345017690        250.00000000000000       -5.2239087409443190     
  0.80000000000000004        100.00000000000000        83.839834211766288        2.8291485431272112        200.00000000000000       -5.3146126203919231     
  0.80000000000000004        100.00000000000000        62.879875658824716        3.7721980575029481        150.00000000000000       -5.6077732709119461     
  0.80000000000000004        100.00000000000000        41.919917105883144        5.6582970862544224        100.00000000000000       -6.9671082111896094     
  0.80000000000000004        100.00000000000000        31.439937829412358        7.5443961150058962        75.000000000000000       -7.5252836739132425     
  0.80000000000000004        100.00000000000000        20.959958552941572        11.316594172508845        50.000000000000000       -8.8953803330801602     
  0.80000000000000004        100.00000000000000        16.767966842353260        14.145742715636056        40.000000000000000       -9.3586550990270805     
  0.80000000000000004        100.00000000000000        12.575975131764942        18.860990287514738        30.000000000000000       -9.9805493410027282     
  0.80000000000000004        100.00000000000000        8.3839834211766302        28.291485431272111        20.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        4.1919917105883151        56.582970862544222        10.000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000        2.0959958552941576        113.16594172508844        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        100.00000000000000       0.41919917105883142        565.82970862544221        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        2.6512483476008916E-002   2.2366383088072740E-004   400.00000000000000       -9.1035365473703855     
  0.80000000000000004        1000.0000000000000        2.3198423041507800E-002   2.5561580672083130E-004   350.00000000000000       -9.1133373173818359     
  0.80000000000000004        1000.0000000000000        1.9884362607006687E-002   2.9821844117430320E-004   300.00000000000000       -9.0265228604431602     
  0.80000000000000004        1000.0000000000000        1.6570302172505571E-002   3.5786212940916386E-004   250.00000000000000       -9.0513302247960521     
  0.80000000000000004        1000.0000000000000        1.3256241738004458E-002   4.4732766176145479E-004   200.00000000000000       -8.6079418387207998     
  0.80000000000000004        1000.0000000000000        9.9421813035033436E-003   5.9643688234860639E-004   150.00000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        6.6281208690022290E-003   8.9465532352290959E-004   100.00000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        4.9710906517516718E-003   1.1928737646972128E-003   75.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        3.3140604345011145E-003   1.7893106470458192E-003   50.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        2.6512483476008918E-003   2.2366383088072740E-003   40.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        1.9884362607006686E-003   2.9821844117430322E-003   30.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        1.3256241738004459E-003   4.4732766176145480E-003   20.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        6.6281208690022295E-004   8.9465532352290961E-003   10.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        3.3140604345011147E-004   1.7893106470458192E-002   5.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        6.6281208690022292E-005   8.9465532352290961E-002   1.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.83839834211766295        7.0728713578180284E-003   400.00000000000000       -7.1260045004423400     
  0.80000000000000004        1000.0000000000000       0.73359854935295510        8.0832815517920317E-003   350.00000000000000       -7.1171678926454263     
  0.80000000000000004        1000.0000000000000       0.62879875658824724        9.4304951437573711E-003   300.00000000000000       -7.1133881867486064     
  0.80000000000000004        1000.0000000000000       0.52399896382353939        1.1316594172508845E-002   250.00000000000000       -7.1039821450902805     
  0.80000000000000004        1000.0000000000000       0.41919917105883148        1.4145742715636057E-002   200.00000000000000       -7.0903612791571575     
  0.80000000000000004        1000.0000000000000       0.31439937829412362        1.8860990287514742E-002   150.00000000000000       -7.0649730662724775     
  0.80000000000000004        1000.0000000000000       0.20959958552941574        2.8291485431272113E-002   100.00000000000000       -7.0247370591688183     
  0.80000000000000004        1000.0000000000000       0.15719968914706181        3.7721980575029485E-002   75.000000000000000       -7.5420213464350248     
  0.80000000000000004        1000.0000000000000       0.10479979276470787        5.6582970862544227E-002   50.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        8.3839834211766301E-002   7.0728713578180280E-002   40.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        6.2879875658824719E-002   9.4304951437573711E-002   30.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        4.1919917105883150E-002  0.14145742715636056        20.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        2.0959958552941575E-002  0.28291485431272112        10.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        1.0479979276470788E-002  0.56582970862544224        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        2.0959958552941573E-003   2.8291485431272112        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -6.0475895430628563     
  0.80000000000000004        1000.0000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -6.0327964314626694     
  0.80000000000000004        1000.0000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -6.0133605131684691     
  0.80000000000000004        1000.0000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -5.9898595913411192     
  0.80000000000000004        1000.0000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -5.9646275662865342     
  0.80000000000000004        1000.0000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -6.0096380374400153     
  0.80000000000000004        1000.0000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -5.9542071249545518     
  0.80000000000000004        1000.0000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -6.2866182321331117     
  0.80000000000000004        1000.0000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -7.7703788561357285     
  0.80000000000000004        1000.0000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        26.512483476008914       0.22366383088072739        400.00000000000000       -5.5637489467263057     
  0.80000000000000004        1000.0000000000000        23.198423041507798       0.25561580672083128        350.00000000000000       -5.5527495808820539     
  0.80000000000000004        1000.0000000000000        19.884362607006686       0.29821844117430318        300.00000000000000       -5.5426324540001799     
  0.80000000000000004        1000.0000000000000        16.570302172505571       0.35786212940916379        250.00000000000000       -5.5761838956702690     
  0.80000000000000004        1000.0000000000000        13.256241738004457       0.44732766176145478        200.00000000000000       -5.5387898889234126     
  0.80000000000000004        1000.0000000000000        9.9421813035033431       0.59643688234860637        150.00000000000000       -5.5206957037326809     
  0.80000000000000004        1000.0000000000000        6.6281208690022284       0.89465532352290955        100.00000000000000       -5.8701682213731283     
  0.80000000000000004        1000.0000000000000        4.9710906517516715        1.1928737646972127        75.000000000000000       -6.3296792550529615     
  0.80000000000000004        1000.0000000000000        3.3140604345011142        1.7893106470458191        50.000000000000000       -7.7132129129741793     
  0.80000000000000004        1000.0000000000000        2.6512483476008910        2.2366383088072737        40.000000000000000       -9.5343553505350176     
  0.80000000000000004        1000.0000000000000        1.9884362607006685        2.9821844117430318        30.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        1.3256241738004455        4.4732766176145473        20.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.66281208690022275        8.9465532352290946        10.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.33140604345011138        17.893106470458189        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        6.6281208690022284E-002   89.465532352290950        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        74.988627407928760       0.63261684608769386        400.00000000000000       -5.1482469683313292     
  0.80000000000000004        1000.0000000000000        65.615048981937676       0.72299068124307875        350.00000000000000       -5.1211248190051721     
  0.80000000000000004        1000.0000000000000        56.241470555946563       0.84348912811692522        300.00000000000000       -5.0966781285327913     
  0.80000000000000004        1000.0000000000000        46.867892129955472        1.0121869537403101        250.00000000000000       -5.0924320330974808     
  0.80000000000000004        1000.0000000000000        37.494313703964380        1.2652336921753877        200.00000000000000       -5.0853700885638249     
  0.80000000000000004        1000.0000000000000        28.120735277973282        1.6869782562338504        150.00000000000000       -5.1526776642574976     
  0.80000000000000004        1000.0000000000000        18.747156851982190        2.5304673843507755        100.00000000000000       -5.8036134316673245     
  0.80000000000000004        1000.0000000000000        14.060367638986641        3.3739565124677009        75.000000000000000       -6.3252838796886355     
  0.80000000000000004        1000.0000000000000        9.3735784259910950        5.0609347687015509        50.000000000000000       -7.4935205140201626     
  0.80000000000000004        1000.0000000000000        7.4988627407928767        6.3261684608769393        40.000000000000000       -9.0283763650429627     
  0.80000000000000004        1000.0000000000000        5.6241470555946576        8.4348912811692518        30.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        3.7494313703964384        12.652336921753879        20.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        1.8747156851982192        25.304673843507757        10.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.93735784259910959        50.609347687015514        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.18747156851982191        253.04673843507754        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        167.67966842353258        1.4145742715636056        400.00000000000000       -4.7713529219574786     
  0.80000000000000004        1000.0000000000000        146.71970987059103        1.6166563103584064        350.00000000000000       -4.7686374646036063     
  0.80000000000000004        1000.0000000000000        125.75975131764943        1.8860990287514741        300.00000000000000       -4.7671943345287566     
  0.80000000000000004        1000.0000000000000        104.79979276470787        2.2633188345017690        250.00000000000000       -4.8110773237027384     
  0.80000000000000004        1000.0000000000000        83.839834211766288        2.8291485431272112        200.00000000000000       -5.0591820244491057     
  0.80000000000000004        1000.0000000000000        62.879875658824716        3.7721980575029481        150.00000000000000       -5.3240699336515007     
  0.80000000000000004        1000.0000000000000        41.919917105883144        5.6582970862544224        100.00000000000000       -5.7435967566633819     
  0.80000000000000004        1000.0000000000000        31.439937829412358        7.5443961150058962        75.000000000000000       -6.2404429722305581     
  0.80000000000000004        1000.0000000000000        20.959958552941572        11.316594172508845        50.000000000000000       -7.0107783262590928     
  0.80000000000000004        1000.0000000000000        16.767966842353260        14.145742715636056        40.000000000000000       -7.5917366615766593     
  0.80000000000000004        1000.0000000000000        12.575975131764942        18.860990287514738        30.000000000000000       -8.2178783140145484     
  0.80000000000000004        1000.0000000000000        8.3839834211766302        28.291485431272111        20.000000000000000       -9.2591576121531087     
  0.80000000000000004        1000.0000000000000        4.1919917105883151        56.582970862544222        10.000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000        2.0959958552941576        113.16594172508844        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        1000.0000000000000       0.41919917105883142        565.82970862544221        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000        2.6512483476008916E-002   2.2366383088072740E-004   400.00000000000000       -9.0170732394745290     
  0.80000000000000004        5000.0000000000000        2.3198423041507800E-002   2.5561580672083130E-004   350.00000000000000       -9.0783507236370671     
  0.80000000000000004        5000.0000000000000        1.9884362607006687E-002   2.9821844117430320E-004   300.00000000000000       -9.0902459336377426     
  0.80000000000000004        5000.0000000000000        1.6570302172505571E-002   3.5786212940916386E-004   250.00000000000000       -8.9566928827187340     
  0.80000000000000004        5000.0000000000000        1.3256241738004458E-002   4.4732766176145479E-004   200.00000000000000       -8.9396672683841505     
  0.80000000000000004        5000.0000000000000        9.9421813035033436E-003   5.9643688234860639E-004   150.00000000000000       -8.8582098004614931     
  0.80000000000000004        5000.0000000000000        6.6281208690022290E-003   8.9465532352290959E-004   100.00000000000000       -8.6744350542735962     
  0.80000000000000004        5000.0000000000000        4.9710906517516718E-003   1.1928737646972128E-003   75.000000000000000       -8.4619758119960604     
  0.80000000000000004        5000.0000000000000        3.3140604345011145E-003   1.7893106470458192E-003   50.000000000000000       -8.4789700043360181     
  0.80000000000000004        5000.0000000000000        2.6512483476008918E-003   2.2366383088072740E-003   40.000000000000000       -8.3864503311761585     
  0.80000000000000004        5000.0000000000000        1.9884362607006686E-003   2.9821844117430322E-003   30.000000000000000       -8.3389700043360193     
  0.80000000000000004        5000.0000000000000        1.3256241738004459E-003   4.4732766176145480E-003   20.000000000000000       -8.7689700043360190     
  0.80000000000000004        5000.0000000000000        6.6281208690022295E-004   8.9465532352290961E-003   10.000000000000000       -9.5089436733266712     
  0.80000000000000004        5000.0000000000000        3.3140604345011147E-004   1.7893106470458192E-002   5.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000        6.6281208690022292E-005   8.9465532352290961E-002   1.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000       0.83839834211766295        7.0728713578180284E-003   400.00000000000000       -7.0814334193066184     
  0.80000000000000004        5000.0000000000000       0.73359854935295510        8.0832815517920317E-003   350.00000000000000       -7.0593950004548418     
  0.80000000000000004        5000.0000000000000       0.62879875658824724        9.4304951437573711E-003   300.00000000000000       -6.9689220354101309     
  0.80000000000000004        5000.0000000000000       0.52399896382353939        1.1316594172508845E-002   250.00000000000000       -6.9622991186524326     
  0.80000000000000004        5000.0000000000000       0.41919917105883148        1.4145742715636057E-002   200.00000000000000       -6.9341322653138722     
  0.80000000000000004        5000.0000000000000       0.31439937829412362        1.8860990287514742E-002   150.00000000000000       -6.9343852240985493     
  0.80000000000000004        5000.0000000000000       0.20959958552941574        2.8291485431272113E-002   100.00000000000000       -6.9033436586526422     
  0.80000000000000004        5000.0000000000000       0.15719968914706181        3.7721980575029485E-002   75.000000000000000       -6.8663877517046377     
  0.80000000000000004        5000.0000000000000       0.10479979276470787        5.6582970862544227E-002   50.000000000000000       -6.8201553504735717     
  0.80000000000000004        5000.0000000000000        8.3839834211766301E-002   7.0728713578180280E-002   40.000000000000000       -7.0789774822009326     
  0.80000000000000004        5000.0000000000000        6.2879875658824719E-002   9.4304951437573711E-002   30.000000000000000       -7.6343291411586609     
  0.80000000000000004        5000.0000000000000        4.1919917105883150E-002  0.14145742715636056        20.000000000000000       -8.3134322795140552     
  0.80000000000000004        5000.0000000000000        2.0959958552941575E-002  0.28291485431272112        10.000000000000000       -8.7990792290524062     
  0.80000000000000004        5000.0000000000000        1.0479979276470788E-002  0.56582970862544224        5.0000000000000000       -9.5913580210693361     
  0.80000000000000004        5000.0000000000000        2.0959958552941573E-003   2.8291485431272112        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -5.9651508663828503     
  0.80000000000000004        5000.0000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -5.9434695727309563     
  0.80000000000000004        5000.0000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -5.9054558126828978     
  0.80000000000000004        5000.0000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -5.8740993956009149     
  0.80000000000000004        5000.0000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -5.8631388180582782     
  0.80000000000000004        5000.0000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -5.8102782758932943     
  0.80000000000000004        5000.0000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -5.8629750210801337     
  0.80000000000000004        5000.0000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -5.8457716439077840     
  0.80000000000000004        5000.0000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -6.2117718379410354     
  0.80000000000000004        5000.0000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -6.5806022472365830     
  0.80000000000000004        5000.0000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -7.2799595311298857     
  0.80000000000000004        5000.0000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -8.5296994894049138     
  0.80000000000000004        5000.0000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -9.1744488498679004     
  0.80000000000000004        5000.0000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -9.5399673813444448     
  0.80000000000000004        5000.0000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000        26.512483476008914       0.22366383088072739        400.00000000000000       -5.4750603181665003     
  0.80000000000000004        5000.0000000000000        23.198423041507798       0.25561580672083128        350.00000000000000       -5.4739332296777894     
  0.80000000000000004        5000.0000000000000        19.884362607006686       0.29821844117430318        300.00000000000000       -5.4292740704913145     
  0.80000000000000004        5000.0000000000000        16.570302172505571       0.35786212940916379        250.00000000000000       -5.3979941557228450     
  0.80000000000000004        5000.0000000000000        13.256241738004457       0.44732766176145478        200.00000000000000       -5.3898261675793560     
  0.80000000000000004        5000.0000000000000        9.9421813035033431       0.59643688234860637        150.00000000000000       -5.4449880380580487     
  0.80000000000000004        5000.0000000000000        6.6281208690022284       0.89465532352290955        100.00000000000000       -5.4205877183693190     
  0.80000000000000004        5000.0000000000000        4.9710906517516715        1.1928737646972127        75.000000000000000       -5.8026587927666426     
  0.80000000000000004        5000.0000000000000        3.3140604345011142        1.7893106470458191        50.000000000000000       -6.3581988775286957     
  0.80000000000000004        5000.0000000000000        2.6512483476008910        2.2366383088072737        40.000000000000000       -6.5929665845880860     
  0.80000000000000004        5000.0000000000000        1.9884362607006685        2.9821844117430318        30.000000000000000       -7.2274340365029079     
  0.80000000000000004        5000.0000000000000        1.3256241738004455        4.4732766176145473        20.000000000000000       -9.1133675688564164     
  0.80000000000000004        5000.0000000000000       0.66281208690022275        8.9465532352290946        10.000000000000000       -9.1661448669461301     
  0.80000000000000004        5000.0000000000000       0.33140604345011138        17.893106470458189        5.0000000000000000       -9.7899673813444448     
  0.80000000000000004        5000.0000000000000        6.6281208690022284E-002   89.465532352290950        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000        74.988627407928760       0.63261684608769386        400.00000000000000       -5.0423333341166767     
  0.80000000000000004        5000.0000000000000        65.615048981937676       0.72299068124307875        350.00000000000000       -4.9923395756473594     
  0.80000000000000004        5000.0000000000000        56.241470555946563       0.84348912811692522        300.00000000000000       -5.0238334270012874     
  0.80000000000000004        5000.0000000000000        46.867892129955472        1.0121869537403101        250.00000000000000       -5.0134804658495637     
  0.80000000000000004        5000.0000000000000        37.494313703964380        1.2652336921753877        200.00000000000000       -5.0045218026832172     
  0.80000000000000004        5000.0000000000000        28.120735277973282        1.6869782562338504        150.00000000000000       -5.2810490056777741     
  0.80000000000000004        5000.0000000000000        18.747156851982190        2.5304673843507755        100.00000000000000       -5.4994680649618557     
  0.80000000000000004        5000.0000000000000        14.060367638986641        3.3739565124677009        75.000000000000000       -5.8045693991459197     
  0.80000000000000004        5000.0000000000000        9.3735784259910950        5.0609347687015509        50.000000000000000       -6.3165446389971667     
  0.80000000000000004        5000.0000000000000        7.4988627407928767        6.3261684608769393        40.000000000000000       -6.4765446389971659     
  0.80000000000000004        5000.0000000000000        5.6241470555946576        8.4348912811692518        30.000000000000000       -7.1022843668653195     
  0.80000000000000004        5000.0000000000000        3.7494313703964384        12.652336921753879        20.000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000        1.8747156851982192        25.304673843507757        10.000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000       0.93735784259910959        50.609347687015514        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000       0.18747156851982191        253.04673843507754        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000        167.67966842353258        1.4145742715636056        400.00000000000000       -4.6972861360868956     
  0.80000000000000004        5000.0000000000000        146.71970987059103        1.6166563103584064        350.00000000000000       -4.6841653065643127     
  0.80000000000000004        5000.0000000000000        125.75975131764943        1.8860990287514741        300.00000000000000       -4.6879494098148093     
  0.80000000000000004        5000.0000000000000        104.79979276470787        2.2633188345017690        250.00000000000000       -4.6882208922655559     
  0.80000000000000004        5000.0000000000000        83.839834211766288        2.8291485431272112        200.00000000000000       -4.7703781491421493     
  0.80000000000000004        5000.0000000000000        62.879875658824716        3.7721980575029481        150.00000000000000       -5.1335543301850368     
  0.80000000000000004        5000.0000000000000        41.919917105883144        5.6582970862544224        100.00000000000000       -5.3695067130512735     
  0.80000000000000004        5000.0000000000000        31.439937829412358        7.5443961150058962        75.000000000000000       -5.7986204178904490     
  0.80000000000000004        5000.0000000000000        20.959958552941572        11.316594172508845        50.000000000000000       -6.2417335695592406     
  0.80000000000000004        5000.0000000000000        16.767966842353260        14.145742715636056        40.000000000000000       -6.5807441883175555     
  0.80000000000000004        5000.0000000000000        12.575975131764942        18.860990287514738        30.000000000000000       -6.8990686234769445     
  0.80000000000000004        5000.0000000000000        8.3839834211766302        28.291485431272111        20.000000000000000       -7.8720039281656815     
  0.80000000000000004        5000.0000000000000        4.1919917105883151        56.582970862544222        10.000000000000000       -9.9611628060236566     
  0.80000000000000004        5000.0000000000000        2.0959958552941576        113.16594172508844        5.0000000000000000       -10.000000000000000     
  0.80000000000000004        5000.0000000000000       0.41919917105883142        565.82970862544221        1.0000000000000000       -10.000000000000000     
  0.80000000000000004        10000.000000000000        2.6512483476008916E-002   2.2366383088072740E-004   400.00000000000000       -8.2557148067670827     
  0.80000000000000004        10000.000000000000        2.3198423041507800E-002   2.5561580672083130E-004   350.00000000000000       -8.2671489448454096     
  0.80000000000000004        10000.000000000000        1.9884362607006687E-002   2.9821844117430320E-004   300.00000000000000       -8.2771188440758134     
  0.80000000000000004        10000.000000000000        1.6570302172505571E-002   3.5786212940916386E-004   250.00000000000000       -8.2935976164858971     
  0.80000000000000004        10000.000000000000        1.3256241738004458E-002   4.4732766176145479E-004   200.00000000000000       -8.3140251602107735     
  0.80000000000000004        10000.000000000000        9.9421813035033436E-003   5.9643688234860639E-004   150.00000000000000       -8.3449921941306329     
  0.80000000000000004        10000.000000000000        6.6281208690022290E-003   8.9465532352290959E-004   100.00000000000000       -8.4499719405571465     
  0.80000000000000004        10000.000000000000        4.9710906517516718E-003   1.1928737646972128E-003   75.000000000000000       -8.4165449718535399     
  0.80000000000000004        10000.000000000000        3.3140604345011145E-003   1.7893106470458192E-003   50.000000000000000       -8.3851569358359175     
  0.80000000000000004        10000.000000000000        2.6512483476008918E-003   2.2366383088072740E-003   40.000000000000000       -8.3712211091461572     
  0.80000000000000004        10000.000000000000        1.9884362607006686E-003   2.9821844117430322E-003   30.000000000000000       -8.2875773191777942     
  0.80000000000000004        10000.000000000000        1.3256241738004459E-003   4.4732766176145480E-003   20.000000000000000       -8.2250266520291824     
  0.80000000000000004        10000.000000000000        6.6281208690022295E-004   8.9465532352290961E-003   10.000000000000000       -8.6184302725109099     
  0.80000000000000004        10000.000000000000        3.3140604345011147E-004   1.7893106470458192E-002   5.0000000000000000       -8.8254346194637048     
  0.80000000000000004        10000.000000000000        6.6281208690022292E-005   8.9465532352290961E-002   1.0000000000000000       -9.3589221138767069     
  0.80000000000000004        10000.000000000000       0.83839834211766295        7.0728713578180284E-003   400.00000000000000       -7.0395288536123637     
  0.80000000000000004        10000.000000000000       0.73359854935295510        8.0832815517920317E-003   350.00000000000000       -6.9578987680857969     
  0.80000000000000004        10000.000000000000       0.62879875658824724        9.4304951437573711E-003   300.00000000000000       -6.9507396025948811     
  0.80000000000000004        10000.000000000000       0.52399896382353939        1.1316594172508845E-002   250.00000000000000       -6.9449463474657813     
  0.80000000000000004        10000.000000000000       0.41919917105883148        1.4145742715636057E-002   200.00000000000000       -6.9180206418769608     
  0.80000000000000004        10000.000000000000       0.31439937829412362        1.8860990287514742E-002   150.00000000000000       -6.9346296504484908     
  0.80000000000000004        10000.000000000000       0.20959958552941574        2.8291485431272113E-002   100.00000000000000       -6.8628787452803373     
  0.80000000000000004        10000.000000000000       0.15719968914706181        3.7721980575029485E-002   75.000000000000000       -6.9952009547284675     
  0.80000000000000004        10000.000000000000       0.10479979276470787        5.6582970862544227E-002   50.000000000000000       -7.3675284651362425     
  0.80000000000000004        10000.000000000000        8.3839834211766301E-002   7.0728713578180280E-002   40.000000000000000       -7.4899317176038611     
  0.80000000000000004        10000.000000000000        6.2879875658824719E-002   9.4304951437573711E-002   30.000000000000000       -7.6491221381719319     
  0.80000000000000004        10000.000000000000        4.1919917105883150E-002  0.14145742715636056        20.000000000000000       -7.5846170220241067     
  0.80000000000000004        10000.000000000000        2.0959958552941575E-002  0.28291485431272112        10.000000000000000       -8.0701760595287571     
  0.80000000000000004        10000.000000000000        1.0479979276470788E-002  0.56582970862544224        5.0000000000000000       -8.2969100130080555     
  0.80000000000000004        10000.000000000000        2.0959958552941573E-003   2.8291485431272112        1.0000000000000000       -8.3762441313505516     
  0.80000000000000004        10000.000000000000        9.3735784259910950        7.9077105760961733E-002   400.00000000000000       -5.8984655235811383     
  0.80000000000000004        10000.000000000000        8.2018811227422095        9.0373835155384843E-002   350.00000000000000       -5.8950744541541606     
  0.80000000000000004        10000.000000000000        7.0301838194933204       0.10543614101461565        300.00000000000000       -5.9381168626224587     
  0.80000000000000004        10000.000000000000        5.8584865162444340       0.12652336921753876        250.00000000000000       -5.7014583831195029     
  0.80000000000000004        10000.000000000000        4.6867892129955475       0.15815421152192347        200.00000000000000       -6.2293352629637804     
  0.80000000000000004        10000.000000000000        3.5150919097466602       0.21087228202923131        150.00000000000000       -6.2328087651053146     
  0.80000000000000004        10000.000000000000        2.3433946064977738       0.31630842304384693        100.00000000000000       -6.1272765543948582     
  0.80000000000000004        10000.000000000000        1.7575459548733301       0.42174456405846261        75.000000000000000       -6.3265052053422171     
  0.80000000000000004        10000.000000000000        1.1716973032488869       0.63261684608769386        50.000000000000000       -6.8084320193008345     
  0.80000000000000004        10000.000000000000       0.93735784259910959       0.79077105760961741        40.000000000000000       -7.0671335506491406     
  0.80000000000000004        10000.000000000000       0.70301838194933219        1.0543614101461565        30.000000000000000       -7.6195215763415920     
  0.80000000000000004        10000.000000000000       0.46867892129955480        1.5815421152192348        20.000000000000000       -7.8173797572621186     
  0.80000000000000004        10000.000000000000       0.23433946064977740        3.1630842304384696        10.000000000000000       -7.9445676961385585     
  0.80000000000000004        10000.000000000000       0.11716973032488870        6.3261684608769393        5.0000000000000000       -8.2218487496163561     
  0.80000000000000004        10000.000000000000        2.3433946064977739E-002   31.630842304384693        1.0000000000000000       -8.6205653884448399     
  0.80000000000000004        10000.000000000000        26.512483476008914       0.22366383088072739        400.00000000000000       -6.0119854887821642     
  0.80000000000000004        10000.000000000000        23.198423041507798       0.25561580672083128        350.00000000000000       -5.9103014949706667     
  0.80000000000000004        10000.000000000000        19.884362607006686       0.29821844117430318        300.00000000000000       -5.8922238113294956     
  0.80000000000000004        10000.000000000000        16.570302172505571       0.35786212940916379        250.00000000000000       -5.7989830713344093     
  0.80000000000000004        10000.000000000000        13.256241738004457       0.44732766176145478        200.00000000000000       -5.6440516762330839     
  0.80000000000000004        10000.000000000000        9.9421813035033431       0.59643688234860637        150.00000000000000       -5.7810562549649696     
  0.80000000000000004        10000.000000000000        6.6281208690022284       0.89465532352290955        100.00000000000000       -6.0947605427892659     
  0.80000000000000004        10000.000000000000        4.9710906517516715        1.1928737646972127        75.000000000000000       -6.4246501172932184     
  0.80000000000000004        10000.000000000000        3.3140604345011142        1.7893106470458191        50.000000000000000       -6.7555118341727178     
  0.80000000000000004        10000.000000000000        2.6512483476008910        2.2366383088072737        40.000000000000000       -6.7860566476931634     
  0.80000000000000004        10000.000000000000        1.9884362607006685        2.9821844117430318        30.000000000000000       -7.4847610559048636     
  0.80000000000000004        10000.000000000000        1.3256241738004455        4.4732766176145473        20.000000000000000       -7.9085311114063792     
  0.80000000000000004        10000.000000000000       0.66281208690022275        8.9465532352290946        10.000000000000000       -8.0186902158476503     
  0.80000000000000004        10000.000000000000       0.33140604345011138        17.893106470458189        5.0000000000000000       -8.7375896257050307     
  0.80000000000000004        10000.000000000000        6.6281208690022284E-002   89.465532352290950        1.0000000000000000       -8.3205653884448392     
  0.80000000000000004        10000.000000000000        74.988627407928760       0.63261684608769386        400.00000000000000       -5.6157045204477312     
  0.80000000000000004        10000.000000000000        65.615048981937676       0.72299068124307875        350.00000000000000       -5.4645440248687240     
  0.80000000000000004        10000.000000000000        56.241470555946563       0.84348912811692522        300.00000000000000       -5.3572730355755995     
  0.80000000000000004        10000.000000000000        46.867892129955472        1.0121869537403101        250.00000000000000       -5.5149388104925228     
  0.80000000000000004        10000.000000000000        37.494313703964380        1.2652336921753877        200.00000000000000       -5.6951582232450715     
  0.80000000000000004        10000.000000000000        28.120735277973282        1.6869782562338504        150.00000000000000       -5.8404901015213717     
  0.80000000000000004        10000.000000000000        18.747156851982190        2.5304673843507755        100.00000000000000       -6.1970414647905274     
  0.80000000000000004        10000.000000000000        14.060367638986641        3.3739565124677009        75.000000000000000       -6.1773797310177061     
  0.80000000000000004        10000.000000000000        9.3735784259910950        5.0609347687015509        50.000000000000000       -6.8062800366477214     
  0.80000000000000004        10000.000000000000        7.4988627407928767        6.3261684608769393        40.000000000000000       -7.0178878688440269     
  0.80000000000000004        10000.000000000000        5.6241470555946576        8.4348912811692518        30.000000000000000       -7.4962132526280971     
  0.80000000000000004        10000.000000000000        3.7494313703964384        12.652336921753879        20.000000000000000       -7.6900177972785775     
  0.80000000000000004        10000.000000000000        1.8747156851982192        25.304673843507757        10.000000000000000       -7.8144257396878212     
  0.80000000000000004        10000.000000000000       0.93735784259910959        50.609347687015514        5.0000000000000000       -8.4681006210854708     
  0.80000000000000004        10000.000000000000       0.18747156851982191        253.04673843507754        1.0000000000000000       -8.4159289601753340     
  0.80000000000000004        10000.000000000000        167.67966842353258        1.4145742715636056        400.00000000000000       -4.9900477138900312     
  0.80000000000000004        10000.000000000000        146.71970987059103        1.6166563103584064        350.00000000000000       -5.2217173683259128     
  0.80000000000000004        10000.000000000000        125.75975131764943        1.8860990287514741        300.00000000000000       -5.1613133522068679     
  0.80000000000000004        10000.000000000000        104.79979276470787        2.2633188345017690        250.00000000000000       -5.0142619944432667     
  0.80000000000000004        10000.000000000000        83.839834211766288        2.8291485431272112        200.00000000000000       -4.9468386432799551     
  0.80000000000000004        10000.000000000000        62.879875658824716        3.7721980575029481        150.00000000000000       -5.2328013376183975     
  0.80000000000000004        10000.000000000000        41.919917105883144        5.6582970862544224        100.00000000000000       -5.4234923555777899     
  0.80000000000000004        10000.000000000000        31.439937829412358        7.5443961150058962        75.000000000000000       -5.2903501172595204     
  0.80000000000000004        10000.000000000000        20.959958552941572        11.316594172508845        50.000000000000000       -5.9820560134670862     
  0.80000000000000004        10000.000000000000        16.767966842353260        14.145742715636056        40.000000000000000       -6.2201770917276296     
  0.80000000000000004        10000.000000000000        12.575975131764942        18.860990287514738        30.000000000000000       -6.9775068395618005     
  0.80000000000000004        10000.000000000000        8.3839834211766302        28.291485431272111        20.000000000000000       -7.2077638267081330     
  0.80000000000000004        10000.000000000000        4.1919917105883151        56.582970862544222        10.000000000000000       -7.8158633194326779     
  0.80000000000000004        10000.000000000000        2.0959958552941576        113.16594172508844        5.0000000000000000       -8.4329917961908603     
  0.80000000000000004        10000.000000000000       0.41919917105883142        565.82970862544221        1.0000000000000000       -8.7942171102400621     
   1.0000000000000000        10.000000000000000        3.3140604345011142E-002   2.7957978860090925E-004   400.00000000000000       -8.7605171979181264     
   1.0000000000000000        10.000000000000000        2.8998028801884745E-002   3.1951975840103911E-004   350.00000000000000       -8.8562794408654799     
   1.0000000000000000        10.000000000000000        2.4855453258758355E-002   3.7277305146787902E-004   300.00000000000000       -9.2778555493462118     
   1.0000000000000000        10.000000000000000        2.0712877715631961E-002   4.4732766176145479E-004   250.00000000000000       -9.4951954169498300     
   1.0000000000000000        10.000000000000000        1.6570302172505571E-002   5.5915957720181850E-004   200.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        1.2427726629379177E-002   7.4554610293575804E-004   150.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        8.2851510862527854E-003   1.1183191544036370E-003   100.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        6.2138633146895886E-003   1.4910922058715161E-003   75.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        4.1425755431263927E-003   2.2366383088072740E-003   50.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        3.3140604345011141E-003   2.7957978860090925E-003   40.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        2.4855453258758355E-003   3.7277305146787899E-003   30.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        1.6570302172505570E-003   5.5915957720181850E-003   20.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        8.2851510862527852E-004   1.1183191544036370E-002   10.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        4.1425755431263926E-004   2.2366383088072740E-002   5.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        8.2851510862527869E-005  0.11183191544036369        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        1.0479979276470788        8.8410891972725333E-003   400.00000000000000       -7.9603836617268646     
   1.0000000000000000        10.000000000000000       0.91699818669119382        1.0104101939740038E-002   350.00000000000000       -7.9686954871425089     
   1.0000000000000000        10.000000000000000       0.78599844573530886        1.1788118929696712E-002   300.00000000000000       -7.9881611363365410     
   1.0000000000000000        10.000000000000000       0.65499870477942423        1.4145742715636053E-002   250.00000000000000       -8.7015696154980180     
   1.0000000000000000        10.000000000000000       0.52399896382353939        1.7682178394545067E-002   200.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.39299922286765443        2.3576237859393424E-002   150.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.26199948191176969        3.5364356789090133E-002   100.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.19649961143382721        4.7152475718786849E-002   75.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.13099974095588485        7.0728713578180266E-002   50.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.10479979276470786        8.8410891972725336E-002   40.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        7.8599844573530891E-002  0.11788118929696711        30.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        5.2399896382353928E-002  0.17682178394545067        20.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        2.6199948191176964E-002  0.35364356789090134        10.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        1.3099974095588482E-002  0.70728713578180269        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        2.6199948191176965E-003   3.5364356789090134        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        11.716973032488870        9.8846382201202176E-002   400.00000000000000       -6.6109156498148050     
   1.0000000000000000        10.000000000000000        10.252351403427761       0.11296729394423106        350.00000000000000       -6.6523995112973910     
   1.0000000000000000        10.000000000000000        8.7877297743666531       0.13179517626826959        300.00000000000000       -7.0267040997358423     
   1.0000000000000000        10.000000000000000        7.3231081453055431       0.15815421152192349        250.00000000000000       -7.2554164140166479     
   1.0000000000000000        10.000000000000000        5.8584865162444348       0.19769276440240435        200.00000000000000       -7.6947153780447115     
   1.0000000000000000        10.000000000000000        4.3938648871833266       0.26359035253653917        150.00000000000000       -9.3401366019721319     
   1.0000000000000000        10.000000000000000        2.9292432581222174       0.39538552880480871        100.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        2.1969324435916633       0.52718070507307835        75.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        1.4646216290611087       0.79077105760961741        50.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        1.1716973032488871       0.98846382201202188        40.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.87877297743666538        1.3179517626826958        30.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.58584865162444355        1.9769276440240438        20.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.29292432581222178        3.9538552880480875        10.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.14646216290611089        7.9077105760961750        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        2.9292432581222175E-002   39.538552880480871        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        33.140604345011148       0.27957978860090926        400.00000000000000       -5.7209156498148053     
   1.0000000000000000        10.000000000000000        28.998028801884757       0.31951975840103913        350.00000000000000       -6.1023995112973912     
   1.0000000000000000        10.000000000000000        24.855453258758356       0.37277305146787904        300.00000000000000       -6.3267040997358421     
   1.0000000000000000        10.000000000000000        20.712877715631969       0.44732766176145483        250.00000000000000       -6.4554164140166481     
   1.0000000000000000        10.000000000000000        16.570302172505574       0.55915957720181853        200.00000000000000       -6.6947153780447115     
   1.0000000000000000        10.000000000000000        12.427726629379178       0.74554610293575807        150.00000000000000       -8.8401366019721319     
   1.0000000000000000        10.000000000000000        8.2851510862527871        1.1183191544036371        100.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        6.2138633146895890        1.4910922058715161        75.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        4.1425755431263935        2.2366383088072741        50.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        3.3140604345011142        2.7957978860090926        40.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        2.4855453258758358        3.7277305146787900        30.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        1.6570302172505571        5.5915957720181853        20.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.82851510862527855        11.183191544036371        10.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.41425755431263928        22.366383088072741        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        8.2851510862527872E-002   111.83191544036370        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        93.735784259910957       0.79077105760961741        400.00000000000000       -5.2274465230030467     
   1.0000000000000000        10.000000000000000        82.018811227422091       0.90373835155384852        350.00000000000000       -5.2626713205887805     
   1.0000000000000000        10.000000000000000        70.301838194933225        1.0543614101461567        300.00000000000000       -6.0632441995522353     
   1.0000000000000000        10.000000000000000        58.584865162444345        1.2652336921753879        250.00000000000000       -6.3395579118413785     
   1.0000000000000000        10.000000000000000        46.867892129955479        1.5815421152192348        200.00000000000000       -6.5895579118413785     
   1.0000000000000000        10.000000000000000        35.150919097466613        2.1087228202923134        150.00000000000000       -8.4281274126654306     
   1.0000000000000000        10.000000000000000        23.433946064977739        3.1630842304384696        100.00000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        17.575459548733306        4.2174456405846268        75.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        11.716973032488870        6.3261684608769393        50.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        9.3735784259910968        7.9077105760961750        40.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        7.0301838194933230        10.543614101461566        30.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        4.6867892129955484        15.815421152192350        20.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        2.3433946064977742        31.630842304384700        10.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        1.1716973032488871        63.261684608769400        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.23433946064977740        316.30842304384697        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        209.59958552941575        1.7682178394545067        400.00000000000000       -4.8950893965089488     
   1.0000000000000000        10.000000000000000        183.39963733823876        2.0208203879480076        350.00000000000000       -5.0612526350199722     
   1.0000000000000000        10.000000000000000        157.19968914706183        2.3576237859393423        300.00000000000000       -5.1423022985861371     
   1.0000000000000000        10.000000000000000        130.99974095588485        2.8291485431272108        250.00000000000000       -5.3538719643217618     
   1.0000000000000000        10.000000000000000        104.79979276470787        3.5364356789090134        200.00000000000000       -6.0834841995835554     
   1.0000000000000000        10.000000000000000        78.599844573530916        4.7152475718786846        150.00000000000000       -6.6274655394927873     
   1.0000000000000000        10.000000000000000        52.399896382353937        7.0728713578180269        100.00000000000000       -7.4948707832271255     
   1.0000000000000000        10.000000000000000        39.299922286765458        9.4304951437573692        75.000000000000000       -9.1354572069906048     
   1.0000000000000000        10.000000000000000        26.199948191176968        14.145742715636054        50.000000000000000       -9.7786004197721983     
   1.0000000000000000        10.000000000000000        20.959958552941576        17.682178394545069        40.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        15.719968914706179        23.576237859393423        30.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        10.479979276470788        35.364356789090138        20.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        5.2399896382353939        70.728713578180276        10.000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000        2.6199948191176969        141.45742715636055        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        10.000000000000000       0.52399896382353939        707.28713578180270        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        3.3140604345011142E-002   2.7957978860090925E-004   400.00000000000000       -8.6115099937223363     
   1.0000000000000000        100.00000000000000        2.8998028801884745E-002   3.1951975840103911E-004   350.00000000000000       -8.6303449340066312     
   1.0000000000000000        100.00000000000000        2.4855453258758355E-002   3.7277305146787902E-004   300.00000000000000       -8.5968517588284445     
   1.0000000000000000        100.00000000000000        2.0712877715631961E-002   4.4732766176145479E-004   250.00000000000000       -8.6367305590042331     
   1.0000000000000000        100.00000000000000        1.6570302172505571E-002   5.5915957720181850E-004   200.00000000000000       -8.9608059499291279     
   1.0000000000000000        100.00000000000000        1.2427726629379177E-002   7.4554610293575804E-004   150.00000000000000       -9.2597044676910887     
   1.0000000000000000        100.00000000000000        8.2851510862527854E-003   1.1183191544036370E-003   100.00000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        6.2138633146895886E-003   1.4910922058715161E-003   75.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        4.1425755431263927E-003   2.2366383088072740E-003   50.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        3.3140604345011141E-003   2.7957978860090925E-003   40.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        2.4855453258758355E-003   3.7277305146787899E-003   30.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        1.6570302172505570E-003   5.5915957720181850E-003   20.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        8.2851510862527852E-004   1.1183191544036370E-002   10.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        4.1425755431263926E-004   2.2366383088072740E-002   5.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        8.2851510862527869E-005  0.11183191544036369        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        1.0479979276470788        8.8410891972725333E-003   400.00000000000000       -7.1193012652327159     
   1.0000000000000000        100.00000000000000       0.91699818669119382        1.0104101939740038E-002   350.00000000000000       -7.1148920478425870     
   1.0000000000000000        100.00000000000000       0.78599844573530886        1.1788118929696712E-002   300.00000000000000       -7.1089057762003476     
   1.0000000000000000        100.00000000000000       0.65499870477942423        1.4145742715636053E-002   250.00000000000000       -7.1023192432655238     
   1.0000000000000000        100.00000000000000       0.52399896382353939        1.7682178394545067E-002   200.00000000000000       -7.9055134460123604     
   1.0000000000000000        100.00000000000000       0.39299922286765443        2.3576237859393424E-002   150.00000000000000       -8.2319111524249049     
   1.0000000000000000        100.00000000000000       0.26199948191176969        3.5364356789090133E-002   100.00000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.19649961143382721        4.7152475718786849E-002   75.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.13099974095588485        7.0728713578180266E-002   50.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.10479979276470786        8.8410891972725336E-002   40.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        7.8599844573530891E-002  0.11788118929696711        30.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        5.2399896382353928E-002  0.17682178394545067        20.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        2.6199948191176964E-002  0.35364356789090134        10.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        1.3099974095588482E-002  0.70728713578180269        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        2.6199948191176965E-003   3.5364356789090134        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        11.716973032488870        9.8846382201202176E-002   400.00000000000000       -6.0580858595693190     
   1.0000000000000000        100.00000000000000        10.252351403427761       0.11296729394423106        350.00000000000000       -6.0807402137138800     
   1.0000000000000000        100.00000000000000        8.7877297743666531       0.13179517626826959        300.00000000000000       -6.0543799216279393     
   1.0000000000000000        100.00000000000000        7.3231081453055431       0.15815421152192349        250.00000000000000       -6.0258382189150632     
   1.0000000000000000        100.00000000000000        5.8584865162444348       0.19769276440240435        200.00000000000000       -6.8126094722096626     
   1.0000000000000000        100.00000000000000        4.3938648871833266       0.26359035253653917        150.00000000000000       -7.3582385354277289     
   1.0000000000000000        100.00000000000000        2.9292432581222174       0.39538552880480871        100.00000000000000       -9.3136654988058289     
   1.0000000000000000        100.00000000000000        2.1969324435916633       0.52718070507307835        75.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        1.4646216290611087       0.79077105760961741        50.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        1.1716973032488871       0.98846382201202188        40.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.87877297743666538        1.3179517626826958        30.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.58584865162444355        1.9769276440240438        20.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.29292432581222178        3.9538552880480875        10.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.14646216290611089        7.9077105760961750        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        2.9292432581222175E-002   39.538552880480871        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        33.140604345011148       0.27957978860090926        400.00000000000000       -5.5880858595693192     
   1.0000000000000000        100.00000000000000        28.998028801884757       0.31951975840103913        350.00000000000000       -5.6197402137138797     
   1.0000000000000000        100.00000000000000        24.855453258758356       0.37277305146787904        300.00000000000000       -5.6043799216279391     
   1.0000000000000000        100.00000000000000        20.712877715631969       0.44732766176145483        250.00000000000000       -5.5758382189150630     
   1.0000000000000000        100.00000000000000        16.570302172505574       0.55915957720181853        200.00000000000000       -5.6226094722096622     
   1.0000000000000000        100.00000000000000        12.427726629379178       0.74554610293575807        150.00000000000000       -6.8882385354277291     
   1.0000000000000000        100.00000000000000        8.2851510862527871        1.1183191544036371        100.00000000000000       -8.1136654988058297     
   1.0000000000000000        100.00000000000000        6.2138633146895890        1.4910922058715161        75.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        4.1425755431263935        2.2366383088072741        50.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        3.3140604345011142        2.7957978860090926        40.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        2.4855453258758358        3.7277305146787900        30.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        1.6570302172505571        5.5915957720181853        20.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.82851510862527855        11.183191544036371        10.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.41425755431263928        22.366383088072741        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        8.2851510862527872E-002   111.83191544036370        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        93.735784259910957       0.79077105760961741        400.00000000000000       -5.1112721766924949     
   1.0000000000000000        100.00000000000000        82.018811227422091       0.90373835155384852        350.00000000000000       -5.1099069136415780     
   1.0000000000000000        100.00000000000000        70.301838194933225        1.0543614101461567        300.00000000000000       -5.1179924531903760     
   1.0000000000000000        100.00000000000000        58.584865162444345        1.2652336921753879        250.00000000000000       -5.4012509403956850     
   1.0000000000000000        100.00000000000000        46.867892129955479        1.5815421152192348        200.00000000000000       -5.6642667237305355     
   1.0000000000000000        100.00000000000000        35.150919097466613        2.1087228202923134        150.00000000000000       -6.9082865041569921     
   1.0000000000000000        100.00000000000000        23.433946064977739        3.1630842304384696        100.00000000000000       -8.1751294950440787     
   1.0000000000000000        100.00000000000000        17.575459548733306        4.2174456405846268        75.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        11.716973032488870        6.3261684608769393        50.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        9.3735784259910968        7.9077105760961750        40.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        7.0301838194933230        10.543614101461566        30.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        4.6867892129955484        15.815421152192350        20.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        2.3433946064977742        31.630842304384700        10.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        1.1716973032488871        63.261684608769400        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.23433946064977740        316.30842304384697        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        209.59958552941575        1.7682178394545067        400.00000000000000       -4.7668743453247577     
   1.0000000000000000        100.00000000000000        183.39963733823876        2.0208203879480076        350.00000000000000       -4.7834984326408128     
   1.0000000000000000        100.00000000000000        157.19968914706183        2.3576237859393423        300.00000000000000       -4.9473330264620543     
   1.0000000000000000        100.00000000000000        130.99974095588485        2.8291485431272108        250.00000000000000       -5.1716370512512988     
   1.0000000000000000        100.00000000000000        104.79979276470787        3.5364356789090134        200.00000000000000       -5.4148636511257422     
   1.0000000000000000        100.00000000000000        78.599844573530916        4.7152475718786846        150.00000000000000       -6.0157717537930919     
   1.0000000000000000        100.00000000000000        52.399896382353937        7.0728713578180269        100.00000000000000       -7.0764267228021343     
   1.0000000000000000        100.00000000000000        39.299922286765458        9.4304951437573692        75.000000000000000       -7.6261170410633339     
   1.0000000000000000        100.00000000000000        26.199948191176968        14.145742715636054        50.000000000000000       -8.7145358052100832     
   1.0000000000000000        100.00000000000000        20.959958552941576        17.682178394545069        40.000000000000000       -9.6279947607219398     
   1.0000000000000000        100.00000000000000        15.719968914706179        23.576237859393423        30.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        10.479979276470788        35.364356789090138        20.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        5.2399896382353939        70.728713578180276        10.000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000        2.6199948191176969        141.45742715636055        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        100.00000000000000       0.52399896382353939        707.28713578180270        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        3.3140604345011142E-002   2.7957978860090925E-004   400.00000000000000       -8.4377205705849576     
   1.0000000000000000        1000.0000000000000        2.8998028801884745E-002   3.1951975840103911E-004   350.00000000000000       -8.4494671651226056     
   1.0000000000000000        1000.0000000000000        2.4855453258758355E-002   3.7277305146787902E-004   300.00000000000000       -8.4646512130927807     
   1.0000000000000000        1000.0000000000000        2.0712877715631961E-002   4.4732766176145479E-004   250.00000000000000       -8.5054817851385440     
   1.0000000000000000        1000.0000000000000        1.6570302172505571E-002   5.5915957720181850E-004   200.00000000000000       -8.5086323132826305     
   1.0000000000000000        1000.0000000000000        1.2427726629379177E-002   7.4554610293575804E-004   150.00000000000000       -8.5949985317018278     
   1.0000000000000000        1000.0000000000000        8.2851510862527854E-003   1.1183191544036370E-003   100.00000000000000       -9.7657706665792414     
   1.0000000000000000        1000.0000000000000        6.2138633146895886E-003   1.4910922058715161E-003   75.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        4.1425755431263927E-003   2.2366383088072740E-003   50.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        3.3140604345011141E-003   2.7957978860090925E-003   40.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        2.4855453258758355E-003   3.7277305146787899E-003   30.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        1.6570302172505570E-003   5.5915957720181850E-003   20.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        8.2851510862527852E-004   1.1183191544036370E-002   10.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        4.1425755431263926E-004   2.2366383088072740E-002   5.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        8.2851510862527869E-005  0.11183191544036369        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        1.0479979276470788        8.8410891972725333E-003   400.00000000000000       -7.0177803649151205     
   1.0000000000000000        1000.0000000000000       0.91699818669119382        1.0104101939740038E-002   350.00000000000000       -7.0130092912778119     
   1.0000000000000000        1000.0000000000000       0.78599844573530886        1.1788118929696712E-002   300.00000000000000       -7.0081500269212817     
   1.0000000000000000        1000.0000000000000       0.65499870477942423        1.4145742715636053E-002   250.00000000000000       -6.9981708790339114     
   1.0000000000000000        1000.0000000000000       0.52399896382353939        1.7682178394545067E-002   200.00000000000000       -6.9806166526266793     
   1.0000000000000000        1000.0000000000000       0.39299922286765443        2.3576237859393424E-002   150.00000000000000       -6.9515594382120423     
   1.0000000000000000        1000.0000000000000       0.26199948191176969        3.5364356789090133E-002   100.00000000000000       -7.3150348222228851     
   1.0000000000000000        1000.0000000000000       0.19649961143382721        4.7152475718786849E-002   75.000000000000000       -8.2723890586202682     
   1.0000000000000000        1000.0000000000000       0.13099974095588485        7.0728713578180266E-002   50.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.10479979276470786        8.8410891972725336E-002   40.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        7.8599844573530891E-002  0.11788118929696711        30.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        5.2399896382353928E-002  0.17682178394545067        20.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        2.6199948191176964E-002  0.35364356789090134        10.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        1.3099974095588482E-002  0.70728713578180269        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        2.6199948191176965E-003   3.5364356789090134        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        11.716973032488870        9.8846382201202176E-002   400.00000000000000       -5.7841858604989307     
   1.0000000000000000        1000.0000000000000        10.252351403427761       0.11296729394423106        350.00000000000000       -5.7962683279916671     
   1.0000000000000000        1000.0000000000000        8.7877297743666531       0.13179517626826959        300.00000000000000       -5.8958723368456916     
   1.0000000000000000        1000.0000000000000        7.3231081453055431       0.15815421152192349        250.00000000000000       -5.8715563877297585     
   1.0000000000000000        1000.0000000000000        5.8584865162444348       0.19769276440240435        200.00000000000000       -5.8902793621890481     
   1.0000000000000000        1000.0000000000000        4.3938648871833266       0.26359035253653917        150.00000000000000       -5.8910086295407842     
   1.0000000000000000        1000.0000000000000        2.9292432581222174       0.39538552880480871        100.00000000000000       -6.0871116208176250     
   1.0000000000000000        1000.0000000000000        2.1969324435916633       0.52718070507307835        75.000000000000000       -6.7760307838489640     
   1.0000000000000000        1000.0000000000000        1.4646216290611087       0.79077105760961741        50.000000000000000       -8.3773015589533610     
   1.0000000000000000        1000.0000000000000        1.1716973032488871       0.98846382201202188        40.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.87877297743666538        1.3179517626826958        30.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.58584865162444355        1.9769276440240438        20.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.29292432581222178        3.9538552880480875        10.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.14646216290611089        7.9077105760961750        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        2.9292432581222175E-002   39.538552880480871        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        33.140604345011148       0.27957978860090926        400.00000000000000       -5.4741858604989311     
   1.0000000000000000        1000.0000000000000        28.998028801884757       0.31951975840103913        350.00000000000000       -5.4822683279916671     
   1.0000000000000000        1000.0000000000000        24.855453258758356       0.37277305146787904        300.00000000000000       -5.4498723368456918     
   1.0000000000000000        1000.0000000000000        20.712877715631969       0.44732766176145483        250.00000000000000       -5.4215563877297583     
   1.0000000000000000        1000.0000000000000        16.570302172505574       0.55915957720181853        200.00000000000000       -5.4052793621890478     
   1.0000000000000000        1000.0000000000000        12.427726629379178       0.74554610293575807        150.00000000000000       -5.4310086295407842     
   1.0000000000000000        1000.0000000000000        8.2851510862527871        1.1183191544036371        100.00000000000000       -5.9271116208176249     
   1.0000000000000000        1000.0000000000000        6.2138633146895890        1.4910922058715161        75.000000000000000       -6.5960307838489642     
   1.0000000000000000        1000.0000000000000        4.1425755431263935        2.2366383088072741        50.000000000000000       -9.3773015589533610     
   1.0000000000000000        1000.0000000000000        3.3140604345011142        2.7957978860090926        40.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        2.4855453258758358        3.7277305146787900        30.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        1.6570302172505571        5.5915957720181853        20.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.82851510862527855        11.183191544036371        10.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.41425755431263928        22.366383088072741        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        8.2851510862527872E-002   111.83191544036370        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        93.735784259910957       0.79077105760961741        400.00000000000000       -5.0115465510204826     
   1.0000000000000000        1000.0000000000000        82.018811227422091       0.90373835155384852        350.00000000000000       -4.9973103449859000     
   1.0000000000000000        1000.0000000000000        70.301838194933225        1.0543614101461567        300.00000000000000       -4.9909565093177735     
   1.0000000000000000        1000.0000000000000        58.584865162444345        1.2652336921753879        250.00000000000000       -4.9877831452004440     
   1.0000000000000000        1000.0000000000000        46.867892129955479        1.5815421152192348        200.00000000000000       -5.0159661192663849     
   1.0000000000000000        1000.0000000000000        35.150919097466613        2.1087228202923134        150.00000000000000       -5.4920144654986167     
   1.0000000000000000        1000.0000000000000        23.433946064977739        3.1630842304384696        100.00000000000000       -6.0894120389801953     
   1.0000000000000000        1000.0000000000000        17.575459548733306        4.2174456405846268        75.000000000000000       -6.6635852258788946     
   1.0000000000000000        1000.0000000000000        11.716973032488870        6.3261684608769393        50.000000000000000       -8.6429365921032186     
   1.0000000000000000        1000.0000000000000        9.3735784259910968        7.9077105760961750        40.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        7.0301838194933230        10.543614101461566        30.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        4.6867892129955484        15.815421152192350        20.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        2.3433946064977742        31.630842304384700        10.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        1.1716973032488871        63.261684608769400        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.23433946064977740        316.30842304384697        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        209.59958552941575        1.7682178394545067        400.00000000000000       -4.6464685096560858     
   1.0000000000000000        1000.0000000000000        183.39963733823876        2.0208203879480076        350.00000000000000       -4.6443192807477178     
   1.0000000000000000        1000.0000000000000        157.19968914706183        2.3576237859393423        300.00000000000000       -4.6590718205052006     
   1.0000000000000000        1000.0000000000000        130.99974095588485        2.8291485431272108        250.00000000000000       -4.8367542321457933     
   1.0000000000000000        1000.0000000000000        104.79979276470787        3.5364356789090134        200.00000000000000       -5.1240107195309594     
   1.0000000000000000        1000.0000000000000        78.599844573530916        4.7152475718786846        150.00000000000000       -5.3674915181380118     
   1.0000000000000000        1000.0000000000000        52.399896382353937        7.0728713578180269        100.00000000000000       -5.9890794502265763     
   1.0000000000000000        1000.0000000000000        39.299922286765458        9.4304951437573692        75.000000000000000       -6.5731673304052407     
   1.0000000000000000        1000.0000000000000        26.199948191176968        14.145742715636054        50.000000000000000       -7.5419012635882323     
   1.0000000000000000        1000.0000000000000        20.959958552941576        17.682178394545069        40.000000000000000       -8.8758216237444412     
   1.0000000000000000        1000.0000000000000        15.719968914706179        23.576237859393423        30.000000000000000       -9.8799178329884541     
   1.0000000000000000        1000.0000000000000        10.479979276470788        35.364356789090138        20.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        5.2399896382353939        70.728713578180276        10.000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000        2.6199948191176969        141.45742715636055        5.0000000000000000       -10.000000000000000     
   1.0000000000000000        1000.0000000000000       0.52399896382353939        707.28713578180270        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        5000.0000000000000        3.3140604345011142E-002   2.7957978860090925E-004   400.00000000000000       -8.4044095026348433     
   1.0000000000000000        5000.0000000000000        2.8998028801884745E-002   3.1951975840103911E-004   350.00000000000000       -8.4162743619530485     
   1.0000000000000000        5000.0000000000000        2.4855453258758355E-002   3.7277305146787902E-004   300.00000000000000       -8.4285859605031295     
   1.0000000000000000        5000.0000000000000        2.0712877715631961E-002   4.4732766176145479E-004   250.00000000000000       -8.4774026541463190     
   1.0000000000000000        5000.0000000000000        1.6570302172505571E-002   5.5915957720181850E-004   200.00000000000000       -8.4683362423442290     
   1.0000000000000000        5000.0000000000000        1.2427726629379177E-002   7.4554610293575804E-004   150.00000000000000       -8.4489614074782473     
   1.0000000000000000        5000.0000000000000        8.2851510862527854E-003   1.1183191544036370E-003   100.00000000000000       -8.3888211911484589     
   1.0000000000000000        5000.0000000000000        6.2138633146895886E-003   1.4910922058715161E-003   75.000000000000000       -8.3624296856200733     
   1.0000000000000000        5000.0000000000000        4.1425755431263927E-003   2.2366383088072740E-003   50.000000000000000       -8.3000655682970805     
   1.0000000000000000        5000.0000000000000        3.3140604345011141E-003   2.7957978860090925E-003   40.000000000000000       -8.2974835290939204     
   1.0000000000000000        5000.0000000000000        2.4855453258758355E-003   3.7277305146787899E-003   30.000000000000000       -8.2347274948966938     
   1.0000000000000000        5000.0000000000000        1.6570302172505570E-003   5.5915957720181850E-003   20.000000000000000       -8.6212463990471715     
   1.0000000000000000        5000.0000000000000        8.2851510862527852E-004   1.1183191544036370E-002   10.000000000000000       -9.0893465726765363     
   1.0000000000000000        5000.0000000000000        4.1425755431263926E-004   2.2366383088072740E-002   5.0000000000000000       -10.000000000000000     
   1.0000000000000000        5000.0000000000000        8.2851510862527869E-005  0.11183191544036369        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        5000.0000000000000        1.0479979276470788        8.8410891972725333E-003   400.00000000000000       -6.9537415997957357     
   1.0000000000000000        5000.0000000000000       0.91699818669119382        1.0104101939740038E-002   350.00000000000000       -6.9517157106772842     
   1.0000000000000000        5000.0000000000000       0.78599844573530886        1.1788118929696712E-002   300.00000000000000       -6.8627218018859972     
   1.0000000000000000        5000.0000000000000       0.65499870477942423        1.4145742715636053E-002   250.00000000000000       -6.8806136001848204     
   1.0000000000000000        5000.0000000000000       0.52399896382353939        1.7682178394545067E-002   200.00000000000000       -6.8825764760105912     
   1.0000000000000000        5000.0000000000000       0.39299922286765443        2.3576237859393424E-002   150.00000000000000       -6.8535303821778584     
   1.0000000000000000        5000.0000000000000       0.26199948191176969        3.5364356789090133E-002   100.00000000000000       -6.7768112689752176     
   1.0000000000000000        5000.0000000000000       0.19649961143382721        4.7152475718786849E-002   75.000000000000000       -6.7552321632985590     
   1.0000000000000000        5000.0000000000000       0.13099974095588485        7.0728713578180266E-002   50.000000000000000       -6.9877426714197650     
   1.0000000000000000        5000.0000000000000       0.10479979276470786        8.8410891972725336E-002   40.000000000000000       -7.9402358923451439     
   1.0000000000000000        5000.0000000000000        7.8599844573530891E-002  0.11788118929696711        30.000000000000000       -8.1731268976684532     
   1.0000000000000000        5000.0000000000000        5.2399896382353928E-002  0.17682178394545067        20.000000000000000       -8.5312113817596753     
   1.0000000000000000        5000.0000000000000        2.6199948191176964E-002  0.35364356789090134        10.000000000000000       -9.0508173836875478     
   1.0000000000000000        5000.0000000000000        1.3099974095588482E-002  0.70728713578180269        5.0000000000000000       -9.6396467822064960     
   1.0000000000000000        5000.0000000000000        2.6199948191176965E-003   3.5364356789090134        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        5000.0000000000000        11.716973032488870        9.8846382201202176E-002   400.00000000000000       -5.8309145591232152     
   1.0000000000000000        5000.0000000000000        10.252351403427761       0.11296729394423106        350.00000000000000       -5.8041846638854224     
   1.0000000000000000        5000.0000000000000        8.7877297743666531       0.13179517626826959        300.00000000000000       -5.7833127093224155     
   1.0000000000000000        5000.0000000000000        7.3231081453055431       0.15815421152192349        250.00000000000000       -5.7725356926411324     
   1.0000000000000000        5000.0000000000000        5.8584865162444348       0.19769276440240435        200.00000000000000       -5.7259221289732789     
   1.0000000000000000        5000.0000000000000        4.3938648871833266       0.26359035253653917        150.00000000000000       -5.7143346104798063     
   1.0000000000000000        5000.0000000000000        2.9292432581222174       0.39538552880480871        100.00000000000000       -5.7543071884998973     
   1.0000000000000000        5000.0000000000000        2.1969324435916633       0.52718070507307835        75.000000000000000       -5.8887117665860007     
   1.0000000000000000        5000.0000000000000        1.4646216290611087       0.79077105760961741        50.000000000000000       -6.3872785173376254     
   1.0000000000000000        5000.0000000000000        1.1716973032488871       0.98846382201202188        40.000000000000000       -6.8774806593396871     
   1.0000000000000000        5000.0000000000000       0.87877297743666538        1.3179517626826958        30.000000000000000       -8.4696368425430055     
   1.0000000000000000        5000.0000000000000       0.58584865162444355        1.9769276440240438        20.000000000000000       -8.6514839538497412     
   1.0000000000000000        5000.0000000000000       0.29292432581222178        3.9538552880480875        10.000000000000000       -9.2199687298801631     
   1.0000000000000000        5000.0000000000000       0.14646216290611089        7.9077105760961750        5.0000000000000000       -9.8815609798603656     
   1.0000000000000000        5000.0000000000000        2.9292432581222175E-002   39.538552880480871        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        5000.0000000000000        33.140604345011148       0.27957978860090926        400.00000000000000       -5.3709145591232152     
   1.0000000000000000        5000.0000000000000        28.998028801884757       0.31951975840103913        350.00000000000000       -5.3441846638854225     
   1.0000000000000000        5000.0000000000000        24.855453258758356       0.37277305146787904        300.00000000000000       -5.3333127093224162     
   1.0000000000000000        5000.0000000000000        20.712877715631969       0.44732766176145483        250.00000000000000       -5.3725356926411330     
   1.0000000000000000        5000.0000000000000        16.570302172505574       0.55915957720181853        200.00000000000000       -5.3059221289732790     
   1.0000000000000000        5000.0000000000000        12.427726629379178       0.74554610293575807        150.00000000000000       -5.2443346104798065     
   1.0000000000000000        5000.0000000000000        8.2851510862527871        1.1183191544036371        100.00000000000000       -5.3043071884998971     
   1.0000000000000000        5000.0000000000000        6.2138633146895890        1.4910922058715161        75.000000000000000       -5.9287117665860007     
   1.0000000000000000        5000.0000000000000        4.1425755431263935        2.2366383088072741        50.000000000000000       -6.3872785173376254     
   1.0000000000000000        5000.0000000000000        3.3140604345011142        2.7957978860090926        40.000000000000000       -6.7774806593396875     
   1.0000000000000000        5000.0000000000000        2.4855453258758358        3.7277305146787900        30.000000000000000       -7.9696368425430055     
   1.0000000000000000        5000.0000000000000        1.6570302172505571        5.5915957720181853        20.000000000000000       -8.3414839538497407     
   1.0000000000000000        5000.0000000000000       0.82851510862527855        11.183191544036371        10.000000000000000       -9.2199687298801631     
   1.0000000000000000        5000.0000000000000       0.41425755431263928        22.366383088072741        5.0000000000000000       -9.7815609798603660     
   1.0000000000000000        5000.0000000000000        8.2851510862527872E-002   111.83191544036370        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        5000.0000000000000        93.735784259910957       0.79077105760961741        400.00000000000000       -4.8946180894710061     
   1.0000000000000000        5000.0000000000000        82.018811227422091       0.90373835155384852        350.00000000000000       -4.9281745266337911     
   1.0000000000000000        5000.0000000000000        70.301838194933225        1.0543614101461567        300.00000000000000       -4.9140957587590970     
   1.0000000000000000        5000.0000000000000        58.584865162444345        1.2652336921753879        250.00000000000000       -4.8965062666856669     
   1.0000000000000000        5000.0000000000000        46.867892129955479        1.5815421152192348        200.00000000000000       -4.9535581684111101     
   1.0000000000000000        5000.0000000000000        35.150919097466613        2.1087228202923134        150.00000000000000       -5.1173500019102764     
   1.0000000000000000        5000.0000000000000        23.433946064977739        3.1630842304384696        100.00000000000000       -5.5593419321583655     
   1.0000000000000000        5000.0000000000000        17.575459548733306        4.2174456405846268        75.000000000000000       -5.9112693181384968     
   1.0000000000000000        5000.0000000000000        11.716973032488870        6.3261684608769393        50.000000000000000       -6.4427760875656919     
   1.0000000000000000        5000.0000000000000        9.3735784259910968        7.9077105760961750        40.000000000000000       -6.8965723733033588     
   1.0000000000000000        5000.0000000000000        7.0301838194933230        10.543614101461566        30.000000000000000       -8.0480612060068193     
   1.0000000000000000        5000.0000000000000        4.6867892129955484        15.815421152192350        20.000000000000000       -8.5138345534626350     
   1.0000000000000000        5000.0000000000000        2.3433946064977742        31.630842304384700        10.000000000000000       -9.2144620169252391     
   1.0000000000000000        5000.0000000000000        1.1716973032488871        63.261684608769400        5.0000000000000000       -9.9396467822064967     
   1.0000000000000000        5000.0000000000000       0.23433946064977740        316.30842304384697        1.0000000000000000       -10.000000000000000     
   1.0000000000000000        5000.0000000000000        209.59958552941575        1.7682178394545067        400.00000000000000       -4.9266314357287175     
   1.0000000000000000        5000.0000000000000        183.39963733823876        2.0208203879480076        350.00000000000000       -4.9288383906560842     
   1.0000000000000000        5000.0000000000000        157.19968914706183        2.3576237859393423        300.00000000000000       -4.9213675485271153     
   1.0000000000000000        5000.0000000000000        130.99974095588485        2.8291485431272108        250.00000000000000       -4.9046517439688104     
   1.0000000000000000        5000.0000000000000        104.79979276470787        3.5364356789090134        200.00000000000000       -4.9000816002073018     
   1.0000000000000000        5000.0000000000000        78.599844573530916        4.7152475718786846        150.00000000000000       -5.1907637383078074     
   1.0000000000000000        5000.0000000000000        52.399896382353937        7.0728713578180269        100.00000000000000       -5.6759764059135112     
   1.0000000000000000        5000.0000000000000        39.299922286765458        9.4304951437573692        75.000000000000000       -6.0063659208037814     
   1.0000000000000000        5000.0000000000000        26.199948191176968        14.145742715636054        50.000000000000000       -6.4727581097782148     
   1.0000000000000000        5000.0000000000000        20.959958552941576        17.682178394545069        40.000000000000000       -6.6377864992346174     
   1.0000000000000000        5000.0000000000000        15.719968914706179        23.576237859393423        30.000000000000000       -7.0428053189339899     
   1.0000000000000000        5000.0000000000000        10.479979276470788        35.364356789090138        20.000000000000000       -7.9783944818020576     
   1.0000000000000000        5000.0000000000000        5.2399896382353939        70.728713578180276        10.000000000000000       -8.5267108050977356     
   1.0000000000000000        5000.0000000000000        2.6199948191176969        141.45742715636055        5.0000000000000000       -9.2947186084204318     
   1.0000000000000000        5000.0000000000000       0.52399896382353939        707.28713578180270        1.0000000000000000       -9.8793613978869637     
   1.0000000000000000        10000.000000000000        3.3140604345011142E-002   2.7957978860090925E-004   400.00000000000000       -8.4895607887068518     
   1.0000000000000000        10000.000000000000        2.8998028801884745E-002   3.1951975840103911E-004   350.00000000000000       -8.5022573147128391     
   1.0000000000000000        10000.000000000000        2.4855453258758355E-002   3.7277305146787902E-004   300.00000000000000       -8.5142835378364428     
   1.0000000000000000        10000.000000000000        2.0712877715631961E-002   4.4732766176145479E-004   250.00000000000000       -8.5343935217536036     
   1.0000000000000000        10000.000000000000        1.6570302172505571E-002   5.5915957720181850E-004   200.00000000000000       -8.4588812627969663     
   1.0000000000000000        10000.000000000000        1.2427726629379177E-002   7.4554610293575804E-004   150.00000000000000       -8.4270895678369548     
   1.0000000000000000        10000.000000000000        8.2851510862527854E-003   1.1183191544036370E-003   100.00000000000000       -8.3142884225089979     
   1.0000000000000000        10000.000000000000        6.2138633146895886E-003   1.4910922058715161E-003   75.000000000000000       -8.3089935970734441     
   1.0000000000000000        10000.000000000000        4.1425755431263927E-003   2.2366383088072740E-003   50.000000000000000       -8.2751655131709647     
   1.0000000000000000        10000.000000000000        3.3140604345011141E-003   2.7957978860090925E-003   40.000000000000000       -7.6940614277079336     
   1.0000000000000000        10000.000000000000        2.4855453258758355E-003   3.7277305146787899E-003   30.000000000000000       -7.7010849140718109     
   1.0000000000000000        10000.000000000000        1.6570302172505570E-003   5.5915957720181850E-003   20.000000000000000       -8.3234981853603305     
   1.0000000000000000        10000.000000000000        8.2851510862527852E-004   1.1183191544036370E-002   10.000000000000000       -8.3307791600987606     
   1.0000000000000000        10000.000000000000        4.1425755431263926E-004   2.2366383088072740E-002   5.0000000000000000       -9.1446806826766842     
   1.0000000000000000        10000.000000000000        8.2851510862527869E-005  0.11183191544036369        1.0000000000000000       -8.9967268761664183     
   1.0000000000000000        10000.000000000000        1.0479979276470788        8.8410891972725333E-003   400.00000000000000       -6.8537528493490543     
   1.0000000000000000        10000.000000000000       0.91699818669119382        1.0104101939740038E-002   350.00000000000000       -6.8511097259237941     
   1.0000000000000000        10000.000000000000       0.78599844573530886        1.1788118929696712E-002   300.00000000000000       -6.8457112143031233     
   1.0000000000000000        10000.000000000000       0.65499870477942423        1.4145742715636053E-002   250.00000000000000       -6.8276636027432565     
   1.0000000000000000        10000.000000000000       0.52399896382353939        1.7682178394545067E-002   200.00000000000000       -6.8430686756539778     
   1.0000000000000000        10000.000000000000       0.39299922286765443        2.3576237859393424E-002   150.00000000000000       -6.7628787452803376     
   1.0000000000000000        10000.000000000000       0.26199948191176969        3.5364356789090133E-002   100.00000000000000       -7.1938927306716733     
   1.0000000000000000        10000.000000000000       0.19649961143382721        4.7152475718786849E-002   75.000000000000000       -7.1823908447657701     
   1.0000000000000000        10000.000000000000       0.13099974095588485        7.0728713578180266E-002   50.000000000000000       -7.3387541019566873     
   1.0000000000000000        10000.000000000000       0.10479979276470786        8.8410891972725336E-002   40.000000000000000       -7.4410205236675679     
   1.0000000000000000        10000.000000000000        7.8599844573530891E-002  0.11788118929696711        30.000000000000000       -7.5832073090625638     
   1.0000000000000000        10000.000000000000        5.2399896382353928E-002  0.17682178394545067        20.000000000000000       -7.3849435207120413     
   1.0000000000000000        10000.000000000000        2.6199948191176964E-002  0.35364356789090134        10.000000000000000       -7.4041308266657548     
   1.0000000000000000        10000.000000000000        1.3099974095588482E-002  0.70728713578180269        5.0000000000000000       -7.7837051067364946     
   1.0000000000000000        10000.000000000000        2.6199948191176965E-003   3.5364356789090134        1.0000000000000000       -8.4778591582481866     
   1.0000000000000000        10000.000000000000        11.716973032488870        9.8846382201202176E-002   400.00000000000000       -5.7223104357151353     
   1.0000000000000000        10000.000000000000        10.252351403427761       0.11296729394423106        350.00000000000000       -6.0388848638416928     
   1.0000000000000000        10000.000000000000        8.7877297743666531       0.13179517626826959        300.00000000000000       -6.1383449902718148     
   1.0000000000000000        10000.000000000000        7.3231081453055431       0.15815421152192349        250.00000000000000       -6.2818317286933789     
   1.0000000000000000        10000.000000000000        5.8584865162444348       0.19769276440240435        200.00000000000000       -6.2223436119230460     
   1.0000000000000000        10000.000000000000        4.3938648871833266       0.26359035253653917        150.00000000000000       -6.0891202647902913     
   1.0000000000000000        10000.000000000000        2.9292432581222174       0.39538552880480871        100.00000000000000       -6.2053579686803353     
   1.0000000000000000        10000.000000000000        2.1969324435916633       0.52718070507307835        75.000000000000000       -6.4640886006887150     
   1.0000000000000000        10000.000000000000        1.4646216290611087       0.79077105760961741        50.000000000000000       -7.0168110233926715     
   1.0000000000000000        10000.000000000000        1.1716973032488871       0.98846382201202188        40.000000000000000       -7.4319253013204554     
   1.0000000000000000        10000.000000000000       0.87877297743666538        1.3179517626826958        30.000000000000000       -7.5301166924930181     
   1.0000000000000000        10000.000000000000       0.58584865162444355        1.9769276440240438        20.000000000000000       -7.7973023597070794     
   1.0000000000000000        10000.000000000000       0.29292432581222178        3.9538552880480875        10.000000000000000       -7.7958726166906356     
   1.0000000000000000        10000.000000000000       0.14646216290611089        7.9077105760961750        5.0000000000000000       -8.5815609798603667     
   1.0000000000000000        10000.000000000000        2.9292432581222175E-002   39.538552880480871        1.0000000000000000       -8.7568787042296883     
   1.0000000000000000        10000.000000000000        33.140604345011148       0.27957978860090926        400.00000000000000       -5.6523104357151350     
   1.0000000000000000        10000.000000000000        28.998028801884757       0.31951975840103913        350.00000000000000       -5.8288848638416928     
   1.0000000000000000        10000.000000000000        24.855453258758356       0.37277305146787904        300.00000000000000       -5.5483449902718140     
   1.0000000000000000        10000.000000000000        20.712877715631969       0.44732766176145483        250.00000000000000       -5.6618317286933788     
   1.0000000000000000        10000.000000000000        16.570302172505574       0.55915957720181853        200.00000000000000       -5.7123436119230462     
   1.0000000000000000        10000.000000000000        12.427726629379178       0.74554610293575807        150.00000000000000       -5.6591202647902907     
   1.0000000000000000        10000.000000000000        8.2851510862527871        1.1183191544036371        100.00000000000000       -5.9453579686803355     
   1.0000000000000000        10000.000000000000        6.2138633146895890        1.4910922058715161        75.000000000000000       -6.4540886006887153     
   1.0000000000000000        10000.000000000000        4.1425755431263935        2.2366383088072741        50.000000000000000       -6.7868110233926711     
   1.0000000000000000        10000.000000000000        3.3140604345011142        2.7957978860090926        40.000000000000000       -7.2319253013204561     
   1.0000000000000000        10000.000000000000        2.4855453258758358        3.7277305146787900        30.000000000000000       -7.5301166924930181     
   1.0000000000000000        10000.000000000000        1.6570302172505571        5.5915957720181853        20.000000000000000       -8.0273023597070789     
   1.0000000000000000        10000.000000000000       0.82851510862527855        11.183191544036371        10.000000000000000       -8.0258726166906360     
   1.0000000000000000        10000.000000000000       0.41425755431263928        22.366383088072741        5.0000000000000000       -8.3815609798603656     
   1.0000000000000000        10000.000000000000        8.2851510862527872E-002   111.83191544036370        1.0000000000000000       -8.4568787042296876     
   1.0000000000000000        10000.000000000000        93.735784259910957       0.79077105760961741        400.00000000000000       -5.2734777842952827     
   1.0000000000000000        10000.000000000000        82.018811227422091       0.90373835155384852        350.00000000000000       -5.2080207672977235     
   1.0000000000000000        10000.000000000000        70.301838194933225        1.0543614101461567        300.00000000000000       -5.4013678321188330     
   1.0000000000000000        10000.000000000000        58.584865162444345        1.2652336921753879        250.00000000000000       -5.4808636665107162     
   1.0000000000000000        10000.000000000000        46.867892129955479        1.5815421152192348        200.00000000000000       -5.6782047319084885     
   1.0000000000000000        10000.000000000000        35.150919097466613        2.1087228202923134        150.00000000000000       -5.6818408562770628     
   1.0000000000000000        10000.000000000000        23.433946064977739        3.1630842304384696        100.00000000000000       -5.3160700376058108     
   1.0000000000000000        10000.000000000000        17.575459548733306        4.2174456405846268        75.000000000000000       -5.5000000000000000     
   1.0000000000000000        10000.000000000000        11.716973032488870        6.3261684608769393        50.000000000000000       -6.9494585212989701     
   1.0000000000000000        10000.000000000000        9.3735784259910968        7.9077105760961750        40.000000000000000       -7.3257612338480005     
   1.0000000000000000        10000.000000000000        7.0301838194933230        10.543614101461566        30.000000000000000       -7.4193600766274690     
   1.0000000000000000        10000.000000000000        4.6867892129955484        15.815421152192350        20.000000000000000       -7.9760695729143860     
   1.0000000000000000        10000.000000000000        2.3433946064977742        31.630842304384700        10.000000000000000       -7.9861282330763546     
   1.0000000000000000        10000.000000000000        1.1716973032488871        63.261684608769400        5.0000000000000000       -8.4815609798603653     
   1.0000000000000000        10000.000000000000       0.23433946064977740        316.30842304384697        1.0000000000000000       -8.5608677224542156     
   1.0000000000000000        10000.000000000000        209.59958552941575        1.7682178394545067        400.00000000000000       -5.0535201017955185     
   1.0000000000000000        10000.000000000000        183.39963733823876        2.0208203879480076        350.00000000000000       -5.1115225753643916     
   1.0000000000000000        10000.000000000000        157.19968914706183        2.3576237859393423        300.00000000000000       -5.3359075145674355     
   1.0000000000000000        10000.000000000000        130.99974095588485        2.8291485431272108        250.00000000000000       -5.3799423140027605     
   1.0000000000000000        10000.000000000000        104.79979276470787        3.5364356789090134        200.00000000000000       -5.5718006948274201     
   1.0000000000000000        10000.000000000000        78.599844573530916        4.7152475718786846        150.00000000000000       -5.6829814957137206     
   1.0000000000000000        10000.000000000000        52.399896382353937        7.0728713578180269        100.00000000000000       -5.5340212998847589     
   1.0000000000000000        10000.000000000000        39.299922286765458        9.4304951437573692        75.000000000000000       -5.9979531834658060     
   1.0000000000000000        10000.000000000000        26.199948191176968        14.145742715636054        50.000000000000000       -6.9182944457378870     
   1.0000000000000000        10000.000000000000        20.959958552941576        17.682178394545069        40.000000000000000       -7.2951602658303383     
   1.0000000000000000        10000.000000000000        15.719968914706179        23.576237859393423        30.000000000000000       -7.4438189127973535     
   1.0000000000000000        10000.000000000000        10.479979276470788        35.364356789090138        20.000000000000000       -7.9477281396401738     
   1.0000000000000000        10000.000000000000        5.2399896382353939        70.728713578180276        10.000000000000000       -8.0139958114397221     
   1.0000000000000000        10000.000000000000        2.6199948191176969        141.45742715636055        5.0000000000000000       -8.1189179927191120     
   1.0000000000000000        10000.000000000000       0.52399896382353939        707.28713578180270        1.0000000000000000       -8.3649196563246413     
   1.3000000000000000        10.000000000000000        4.3082785648514491E-002   3.6345372518118205E-004   400.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.7697437442450181E-002   4.1537568592135086E-004   350.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.2312089236385864E-002   4.8460496690824273E-004   300.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        2.6926741030321558E-002   5.8152596028989128E-004   250.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        2.1541392824257245E-002   7.2690745036236410E-004   200.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.6156044618192932E-002   9.6920993381648547E-004   150.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.0770696412128623E-002   1.4538149007247282E-003   100.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        8.0780223090964661E-003   1.9384198676329709E-003   75.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        5.3853482060643113E-003   2.9076298014494564E-003   50.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        4.3082785648514482E-003   3.6345372518118203E-003   40.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.2312089236385868E-003   4.8460496690824265E-003   30.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        2.1541392824257241E-003   7.2690745036236406E-003   20.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.0770696412128620E-003   1.4538149007247281E-002   10.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        5.3853482060643102E-004   2.9076298014494562E-002   5.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.0770696412128623E-004  0.14538149007247281        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.3623973059412025        1.1493415956454296E-002   400.00000000000000       -8.0021276751924937     
   1.3000000000000000        10.000000000000000        1.1920976426985523        1.3135332521662052E-002   350.00000000000000       -7.9142897135794366     
   1.3000000000000000        10.000000000000000        1.0217979794559018        1.5324554608605729E-002   300.00000000000000       -8.0685575045654438     
   1.3000000000000000        10.000000000000000       0.85149831621325167        1.8389465530326873E-002   250.00000000000000       -8.8453294814127990     
   1.3000000000000000        10.000000000000000       0.68119865297060123        2.2986831912908592E-002   200.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.51089898972795089        3.0649109217211458E-002   150.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.34059932648530061        4.5973663825817183E-002   100.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.25544949486397545        6.1298218434422916E-002   75.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.17029966324265031        9.1947327651634367E-002   50.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.13623973059412026       0.11493415956454296        40.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.10217979794559019       0.15324554608605728        30.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        6.8119865297060128E-002  0.22986831912908592        20.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.4059932648530064E-002  0.45973663825817185        10.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.7029966324265032E-002  0.91947327651634370        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.4059932648530062E-003   4.5973663825817184        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        15.232064942235532       0.12850029686156281        400.00000000000000       -6.7390379136546192     
   1.3000000000000000        10.000000000000000        13.328056824456091       0.14685748212750036        350.00000000000000       -6.7592638919068380     
   1.3000000000000000        10.000000000000000        11.424048706676649       0.17133372914875042        300.00000000000000       -6.7843130008596910     
   1.3000000000000000        10.000000000000000        9.5200405888972064       0.20560047497850051        250.00000000000000       -7.6154416002930443     
   1.3000000000000000        10.000000000000000        7.6160324711177658       0.25700059372312561        200.00000000000000       -9.3553532754258217     
   1.3000000000000000        10.000000000000000        5.7120243533383244       0.34266745829750084        150.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.8080162355588829       0.51400118744625123        100.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        2.8560121766691622       0.68533491659500168        75.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.9040081177794415        1.0280023748925025        50.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.5232064942235530        1.2850029686156281        40.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.1424048706676648        1.7133372914875042        30.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.76160324711177652        2.5700059372312563        20.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.38080162355588826        5.1400118744625125        10.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.19040081177794413        10.280023748925025        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.8080162355588830E-002   51.400118744625125        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        43.082785648514488       0.36345372518118202        400.00000000000000       -6.1055814211158337     
   1.3000000000000000        10.000000000000000        37.697437442450173       0.41537568592135088        350.00000000000000       -6.2120740801086543     
   1.3000000000000000        10.000000000000000        32.312089236385866       0.48460496690824273        300.00000000000000       -6.6568496255142726     
   1.3000000000000000        10.000000000000000        26.926741030321555       0.58152596028989123        250.00000000000000       -6.8918106715333174     
   1.3000000000000000        10.000000000000000        21.541392824257244       0.72690745036236404        200.00000000000000       -7.6341816497007553     
   1.3000000000000000        10.000000000000000        16.156044618192933       0.96920993381648546        150.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        10.770696412128622        1.4538149007247281        100.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        8.0780223090964665        1.9384198676329709        75.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        5.3853482060643110        2.9076298014494562        50.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        4.3082785648514497        3.6345372518118206        40.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.2312089236385866        4.8460496690824275        30.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        2.1541392824257248        7.2690745036236413        20.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.0770696412128624        14.538149007247283        10.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.53853482060643121        29.076298014494565        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.10770696412128623        145.38149007247281        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        121.85651953788425        1.0280023748925025        400.00000000000000       -5.3850285053927793     
   1.3000000000000000        10.000000000000000        106.62445459564873        1.1748598570200028        350.00000000000000       -5.9551851525407571     
   1.3000000000000000        10.000000000000000        91.392389653413190        1.3706698331900034        300.00000000000000       -6.1779016637433459     
   1.3000000000000000        10.000000000000000        76.160324711177651        1.6448037998280041        250.00000000000000       -6.4554665833466300     
   1.3000000000000000        10.000000000000000        60.928259768942127        2.0560047497850049        200.00000000000000       -6.5396861845756131     
   1.3000000000000000        10.000000000000000        45.696194826706595        2.7413396663800067        150.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        30.464129884471063        4.1120094995700098        100.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        22.848097413353297        5.4826793327600134        75.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        15.232064942235532        8.2240189991400197        50.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        12.185651953788424        10.280023748925025        40.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        9.1392389653413186        13.706698331900034        30.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        6.0928259768942121        20.560047497850050        20.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.0464129884471061        41.120094995700100        10.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        1.5232064942235530        82.240189991400200        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.30464129884471064        411.20094995700100        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        272.47946118824046        2.2986831912908592        400.00000000000000       -4.9362603185869736     
   1.3000000000000000        10.000000000000000        238.41952853971037        2.6270665043324102        350.00000000000000       -5.0758754172227674     
   1.3000000000000000        10.000000000000000        204.35959589118033        3.0649109217211454        300.00000000000000       -5.3513272379849406     
   1.3000000000000000        10.000000000000000        170.29966324265027        3.6778931060653743        250.00000000000000       -6.1059664700634899     
   1.3000000000000000        10.000000000000000        136.23973059412023        4.5973663825817184        200.00000000000000       -6.6399335019445154     
   1.3000000000000000        10.000000000000000        102.17979794559017        6.1298218434422909        150.00000000000000       -7.4909453743006509     
   1.3000000000000000        10.000000000000000        68.119865297060116        9.1947327651634367        100.00000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        51.089898972795083        12.259643686884582        75.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        34.059932648530058        18.389465530326873        50.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        27.247946118824046        22.986831912908592        40.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        20.435959589118035        30.649109217211453        30.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        13.623973059412023        45.973663825817184        20.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        6.8119865297060116        91.947327651634367        10.000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000        3.4059932648530058        183.89465530326873        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        10.000000000000000       0.68119865297060112        919.47327651634362        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        4.3082785648514491E-002   3.6345372518118205E-004   400.00000000000000       -8.4642215032026336     
   1.3000000000000000        100.00000000000000        3.7697437442450181E-002   4.1537568592135086E-004   350.00000000000000       -8.5071101626120758     
   1.3000000000000000        100.00000000000000        3.2312089236385864E-002   4.8460496690824273E-004   300.00000000000000       -8.5753115195750258     
   1.3000000000000000        100.00000000000000        2.6926741030321558E-002   5.8152596028989128E-004   250.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        2.1541392824257245E-002   7.2690745036236410E-004   200.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.6156044618192932E-002   9.6920993381648547E-004   150.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.0770696412128623E-002   1.4538149007247282E-003   100.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        8.0780223090964661E-003   1.9384198676329709E-003   75.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        5.3853482060643113E-003   2.9076298014494564E-003   50.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        4.3082785648514482E-003   3.6345372518118203E-003   40.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        3.2312089236385868E-003   4.8460496690824265E-003   30.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        2.1541392824257241E-003   7.2690745036236406E-003   20.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.0770696412128620E-003   1.4538149007247281E-002   10.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        5.3853482060643102E-004   2.9076298014494562E-002   5.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.0770696412128623E-004  0.14538149007247281        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.3623973059412025        1.1493415956454296E-002   400.00000000000000       -6.9990937901963948     
   1.3000000000000000        100.00000000000000        1.1920976426985523        1.3135332521662052E-002   350.00000000000000       -6.9978472565492460     
   1.3000000000000000        100.00000000000000        1.0217979794559018        1.5324554608605729E-002   300.00000000000000       -8.3037962211100798     
   1.3000000000000000        100.00000000000000       0.85149831621325167        1.8389465530326873E-002   250.00000000000000       -8.5355423343155508     
   1.3000000000000000        100.00000000000000       0.68119865297060123        2.2986831912908592E-002   200.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.51089898972795089        3.0649109217211458E-002   150.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.34059932648530061        4.5973663825817183E-002   100.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.25544949486397545        6.1298218434422916E-002   75.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.17029966324265031        9.1947327651634367E-002   50.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.13623973059412026       0.11493415956454296        40.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.10217979794559019       0.15324554608605728        30.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        6.8119865297060128E-002  0.22986831912908592        20.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        3.4059932648530064E-002  0.45973663825817185        10.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.7029966324265032E-002  0.91947327651634370        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        3.4059932648530062E-003   4.5973663825817184        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        15.232064942235532       0.12850029686156281        400.00000000000000       -5.9534353594111238     
   1.3000000000000000        100.00000000000000        13.328056824456091       0.14685748212750036        350.00000000000000       -5.9377600147600154     
   1.3000000000000000        100.00000000000000        11.424048706676649       0.17133372914875042        300.00000000000000       -5.9097102734095479     
   1.3000000000000000        100.00000000000000        9.5200405888972064       0.20560047497850051        250.00000000000000       -6.7061379328967776     
   1.3000000000000000        100.00000000000000        7.6160324711177658       0.25700059372312561        200.00000000000000       -7.4533410729239753     
   1.3000000000000000        100.00000000000000        5.7120243533383244       0.34266745829750084        150.00000000000000       -7.5040044781586817     
   1.3000000000000000        100.00000000000000        3.8080162355588829       0.51400118744625123        100.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        2.8560121766691622       0.68533491659500168        75.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.9040081177794415        1.0280023748925025        50.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.5232064942235530        1.2850029686156281        40.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.1424048706676648        1.7133372914875042        30.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.76160324711177652        2.5700059372312563        20.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.38080162355588826        5.1400118744625125        10.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.19040081177794413        10.280023748925025        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        3.8080162355588830E-002   51.400118744625125        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        43.082785648514488       0.36345372518118202        400.00000000000000       -5.4480214592401239     
   1.3000000000000000        100.00000000000000        37.697437442450173       0.41537568592135088        350.00000000000000       -5.4398763606895857     
   1.3000000000000000        100.00000000000000        32.312089236385866       0.48460496690824273        300.00000000000000       -5.4385157792727430     
   1.3000000000000000        100.00000000000000        26.926741030321555       0.58152596028989123        250.00000000000000       -5.4417446168764281     
   1.3000000000000000        100.00000000000000        21.541392824257244       0.72690745036236404        200.00000000000000       -6.3713434412498016     
   1.3000000000000000        100.00000000000000        16.156044618192933       0.96920993381648546        150.00000000000000       -7.0781194589827923     
   1.3000000000000000        100.00000000000000        10.770696412128622        1.4538149007247281        100.00000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        8.0780223090964665        1.9384198676329709        75.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        5.3853482060643110        2.9076298014494562        50.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        4.3082785648514497        3.6345372518118206        40.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        3.2312089236385866        4.8460496690824275        30.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        2.1541392824257248        7.2690745036236413        20.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.0770696412128624        14.538149007247283        10.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.53853482060643121        29.076298014494565        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.10770696412128623        145.38149007247281        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        121.85651953788425        1.0280023748925025        400.00000000000000       -4.9953640008639795     
   1.3000000000000000        100.00000000000000        106.62445459564873        1.1748598570200028        350.00000000000000       -5.0063469300410279     
   1.3000000000000000        100.00000000000000        91.392389653413190        1.3706698331900034        300.00000000000000       -5.3818163068135174     
   1.3000000000000000        100.00000000000000        76.160324711177651        1.6448037998280041        250.00000000000000       -5.5657819966708084     
   1.3000000000000000        100.00000000000000        60.928259768942127        2.0560047497850049        200.00000000000000       -6.4186718018291709     
   1.3000000000000000        100.00000000000000        45.696194826706595        2.7413396663800067        150.00000000000000       -7.1963100765010584     
   1.3000000000000000        100.00000000000000        30.464129884471063        4.1120094995700098        100.00000000000000       -9.5339391555646440     
   1.3000000000000000        100.00000000000000        22.848097413353297        5.4826793327600134        75.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        15.232064942235532        8.2240189991400197        50.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        12.185651953788424        10.280023748925025        40.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        9.1392389653413186        13.706698331900034        30.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        6.0928259768942121        20.560047497850050        20.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        3.0464129884471061        41.120094995700100        10.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        1.5232064942235530        82.240189991400200        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.30464129884471064        411.20094995700100        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        272.47946118824046        2.2986831912908592        400.00000000000000       -4.6722277673508303     
   1.3000000000000000        100.00000000000000        238.41952853971037        2.6270665043324102        350.00000000000000       -4.9355087458949853     
   1.3000000000000000        100.00000000000000        204.35959589118033        3.0649109217211454        300.00000000000000       -5.0592595256785602     
   1.3000000000000000        100.00000000000000        170.29966324265027        3.6778931060653743        250.00000000000000       -5.2996294548824379     
   1.3000000000000000        100.00000000000000        136.23973059412023        4.5973663825817184        200.00000000000000       -5.9204296413062432     
   1.3000000000000000        100.00000000000000        102.17979794559017        6.1298218434422909        150.00000000000000       -6.4689782097927262     
   1.3000000000000000        100.00000000000000        68.119865297060116        9.1947327651634367        100.00000000000000       -7.5339729314194726     
   1.3000000000000000        100.00000000000000        51.089898972795083        12.259643686884582        75.000000000000000       -8.0883769059584392     
   1.3000000000000000        100.00000000000000        34.059932648530058        18.389465530326873        50.000000000000000       -8.9683235204219081     
   1.3000000000000000        100.00000000000000        27.247946118824046        22.986831912908592        40.000000000000000       -9.7955675971126865     
   1.3000000000000000        100.00000000000000        20.435959589118035        30.649109217211453        30.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        13.623973059412023        45.973663825817184        20.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        6.8119865297060116        91.947327651634367        10.000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000        3.4059932648530058        183.89465530326873        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        100.00000000000000       0.68119865297060112        919.47327651634362        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        4.3082785648514491E-002   3.6345372518118205E-004   400.00000000000000       -8.4100257168220800     
   1.3000000000000000        1000.0000000000000        3.7697437442450181E-002   4.1537568592135086E-004   350.00000000000000       -8.3962393666342692     
   1.3000000000000000        1000.0000000000000        3.2312089236385864E-002   4.8460496690824273E-004   300.00000000000000       -8.3838706131831859     
   1.3000000000000000        1000.0000000000000        2.6926741030321558E-002   5.8152596028989128E-004   250.00000000000000       -8.3918825298019666     
   1.3000000000000000        1000.0000000000000        2.1541392824257245E-002   7.2690745036236410E-004   200.00000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.6156044618192932E-002   9.6920993381648547E-004   150.00000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.0770696412128623E-002   1.4538149007247282E-003   100.00000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        8.0780223090964661E-003   1.9384198676329709E-003   75.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        5.3853482060643113E-003   2.9076298014494564E-003   50.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        4.3082785648514482E-003   3.6345372518118203E-003   40.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        3.2312089236385868E-003   4.8460496690824265E-003   30.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        2.1541392824257241E-003   7.2690745036236406E-003   20.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.0770696412128620E-003   1.4538149007247281E-002   10.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        5.3853482060643102E-004   2.9076298014494562E-002   5.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.0770696412128623E-004  0.14538149007247281        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.3623973059412025        1.1493415956454296E-002   400.00000000000000       -6.8947682863517885     
   1.3000000000000000        1000.0000000000000        1.1920976426985523        1.3135332521662052E-002   350.00000000000000       -6.8907913917637726     
   1.3000000000000000        1000.0000000000000        1.0217979794559018        1.5324554608605729E-002   300.00000000000000       -6.8793579134071310     
   1.3000000000000000        1000.0000000000000       0.85149831621325167        1.8389465530326873E-002   250.00000000000000       -6.8667864941460461     
   1.3000000000000000        1000.0000000000000       0.68119865297060123        2.2986831912908592E-002   200.00000000000000       -6.8406033671810009     
   1.3000000000000000        1000.0000000000000       0.51089898972795089        3.0649109217211458E-002   150.00000000000000       -6.9038486197333224     
   1.3000000000000000        1000.0000000000000       0.34059932648530061        4.5973663825817183E-002   100.00000000000000       -7.7194091312729958     
   1.3000000000000000        1000.0000000000000       0.25544949486397545        6.1298218434422916E-002   75.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.17029966324265031        9.1947327651634367E-002   50.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.13623973059412026       0.11493415956454296        40.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.10217979794559019       0.15324554608605728        30.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        6.8119865297060128E-002  0.22986831912908592        20.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        3.4059932648530064E-002  0.45973663825817185        10.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.7029966324265032E-002  0.91947327651634370        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        3.4059932648530062E-003   4.5973663825817184        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        15.232064942235532       0.12850029686156281        400.00000000000000       -5.7962703783833280     
   1.3000000000000000        1000.0000000000000        13.328056824456091       0.14685748212750036        350.00000000000000       -5.7780993089045722     
   1.3000000000000000        1000.0000000000000        11.424048706676649       0.17133372914875042        300.00000000000000       -5.7553654472077014     
   1.3000000000000000        1000.0000000000000        9.5200405888972064       0.20560047497850051        250.00000000000000       -5.7647061738970402     
   1.3000000000000000        1000.0000000000000        7.6160324711177658       0.25700059372312561        200.00000000000000       -5.7823832132335067     
   1.3000000000000000        1000.0000000000000        5.7120243533383244       0.34266745829750084        150.00000000000000       -5.7628580601671864     
   1.3000000000000000        1000.0000000000000        3.8080162355588829       0.51400118744625123        100.00000000000000       -6.5443247933577267     
   1.3000000000000000        1000.0000000000000        2.8560121766691622       0.68533491659500168        75.000000000000000       -8.0570572345373925     
   1.3000000000000000        1000.0000000000000        1.9040081177794415        1.0280023748925025        50.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.5232064942235530        1.2850029686156281        40.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.1424048706676648        1.7133372914875042        30.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.76160324711177652        2.5700059372312563        20.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.38080162355588826        5.1400118744625125        10.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.19040081177794413        10.280023748925025        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        3.8080162355588830E-002   51.400118744625125        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        43.082785648514488       0.36345372518118202        400.00000000000000       -5.3324527329661828     
   1.3000000000000000        1000.0000000000000        37.697437442450173       0.41537568592135088        350.00000000000000       -5.3485141768133593     
   1.3000000000000000        1000.0000000000000        32.312089236385866       0.48460496690824273        300.00000000000000       -5.3309023092488088     
   1.3000000000000000        1000.0000000000000        26.926741030321555       0.58152596028989123        250.00000000000000       -5.3114048902530202     
   1.3000000000000000        1000.0000000000000        21.541392824257244       0.72690745036236404        200.00000000000000       -5.2990705535012195     
   1.3000000000000000        1000.0000000000000        16.156044618192933       0.96920993381648546        150.00000000000000       -5.8235303041755877     
   1.3000000000000000        1000.0000000000000        10.770696412128622        1.4538149007247281        100.00000000000000       -6.6002020479664809     
   1.3000000000000000        1000.0000000000000        8.0780223090964665        1.9384198676329709        75.000000000000000       -7.9797458286734368     
   1.3000000000000000        1000.0000000000000        5.3853482060643110        2.9076298014494562        50.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        4.3082785648514497        3.6345372518118206        40.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        3.2312089236385866        4.8460496690824275        30.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        2.1541392824257248        7.2690745036236413        20.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.0770696412128624        14.538149007247283        10.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.53853482060643121        29.076298014494565        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.10770696412128623        145.38149007247281        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        121.85651953788425        1.0280023748925025        400.00000000000000       -4.8651365952851213     
   1.3000000000000000        1000.0000000000000        106.62445459564873        1.1748598570200028        350.00000000000000       -4.8698785318356013     
   1.3000000000000000        1000.0000000000000        91.392389653413190        1.3706698331900034        300.00000000000000       -4.8765900255746200     
   1.3000000000000000        1000.0000000000000        76.160324711177651        1.6448037998280041        250.00000000000000       -4.9001138402965099     
   1.3000000000000000        1000.0000000000000        60.928259768942127        2.0560047497850049        200.00000000000000       -5.3359952235301353     
   1.3000000000000000        1000.0000000000000        45.696194826706595        2.7413396663800067        150.00000000000000       -5.6919227027451669     
   1.3000000000000000        1000.0000000000000        30.464129884471063        4.1120094995700098        100.00000000000000       -6.4057660765423021     
   1.3000000000000000        1000.0000000000000        22.848097413353297        5.4826793327600134        75.000000000000000       -7.0327160533170483     
   1.3000000000000000        1000.0000000000000        15.232064942235532        8.2240189991400197        50.000000000000000       -9.5985896111949245     
   1.3000000000000000        1000.0000000000000        12.185651953788424        10.280023748925025        40.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        9.1392389653413186        13.706698331900034        30.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        6.0928259768942121        20.560047497850050        20.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        3.0464129884471061        41.120094995700100        10.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        1.5232064942235530        82.240189991400200        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.30464129884471064        411.20094995700100        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        272.47946118824046        2.2986831912908592        400.00000000000000       -4.5253458089908616     
   1.3000000000000000        1000.0000000000000        238.41952853971037        2.6270665043324102        350.00000000000000       -4.5417439726801927     
   1.3000000000000000        1000.0000000000000        204.35959589118033        3.0649109217211454        300.00000000000000       -4.7792671425999877     
   1.3000000000000000        1000.0000000000000        170.29966324265027        3.6778931060653743        250.00000000000000       -4.9766206422802082     
   1.3000000000000000        1000.0000000000000        136.23973059412023        4.5973663825817184        200.00000000000000       -5.1994606586080439     
   1.3000000000000000        1000.0000000000000        102.17979794559017        6.1298218434422909        150.00000000000000       -5.5708426814905501     
   1.3000000000000000        1000.0000000000000        68.119865297060116        9.1947327651634367        100.00000000000000       -6.2862783525823467     
   1.3000000000000000        1000.0000000000000        51.089898972795083        12.259643686884582        75.000000000000000       -6.8393924695250314     
   1.3000000000000000        1000.0000000000000        34.059932648530058        18.389465530326873        50.000000000000000       -7.2888537633896728     
   1.3000000000000000        1000.0000000000000        27.247946118824046        22.986831912908592        40.000000000000000       -7.9918259277484722     
   1.3000000000000000        1000.0000000000000        20.435959589118035        30.649109217211453        30.000000000000000       -8.9069502217423917     
   1.3000000000000000        1000.0000000000000        13.623973059412023        45.973663825817184        20.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        6.8119865297060116        91.947327651634367        10.000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000        3.4059932648530058        183.89465530326873        5.0000000000000000       -10.000000000000000     
   1.3000000000000000        1000.0000000000000       0.68119865297060112        919.47327651634362        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        5000.0000000000000        4.3082785648514491E-002   3.6345372518118205E-004   400.00000000000000       -8.3669017470289546     
   1.3000000000000000        5000.0000000000000        3.7697437442450181E-002   4.1537568592135086E-004   350.00000000000000       -8.3784477419825016     
   1.3000000000000000        5000.0000000000000        3.2312089236385864E-002   4.8460496690824273E-004   300.00000000000000       -8.3634598195660441     
   1.3000000000000000        5000.0000000000000        2.6926741030321558E-002   5.8152596028989128E-004   250.00000000000000       -8.3528723088132182     
   1.3000000000000000        5000.0000000000000        2.1541392824257245E-002   7.2690745036236410E-004   200.00000000000000       -8.3362622328953790     
   1.3000000000000000        5000.0000000000000        1.6156044618192932E-002   9.6920993381648547E-004   150.00000000000000       -8.3467146913710994     
   1.3000000000000000        5000.0000000000000        1.0770696412128623E-002   1.4538149007247282E-003   100.00000000000000       -8.2145642577428379     
   1.3000000000000000        5000.0000000000000        8.0780223090964661E-003   1.9384198676329709E-003   75.000000000000000       -8.2014555703045495     
   1.3000000000000000        5000.0000000000000        5.3853482060643113E-003   2.9076298014494564E-003   50.000000000000000       -8.1920373882775763     
   1.3000000000000000        5000.0000000000000        4.3082785648514482E-003   3.6345372518118203E-003   40.000000000000000       -7.9720599913279617     
   1.3000000000000000        5000.0000000000000        3.2312089236385868E-003   4.8460496690824265E-003   30.000000000000000       -8.0328787452803372     
   1.3000000000000000        5000.0000000000000        2.1541392824257241E-003   7.2690745036236406E-003   20.000000000000000       -8.4757535382558249     
   1.3000000000000000        5000.0000000000000        1.0770696412128620E-003   1.4538149007247281E-002   10.000000000000000       -9.4525901135503041     
   1.3000000000000000        5000.0000000000000        5.3853482060643102E-004   2.9076298014494562E-002   5.0000000000000000       -9.4000733948847195     
   1.3000000000000000        5000.0000000000000        1.0770696412128623E-004  0.14538149007247281        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        5000.0000000000000        1.3623973059412025        1.1493415956454296E-002   400.00000000000000       -6.8080404849802605     
   1.3000000000000000        5000.0000000000000        1.1920976426985523        1.3135332521662052E-002   350.00000000000000       -6.7400616355575806     
   1.3000000000000000        5000.0000000000000        1.0217979794559018        1.5324554608605729E-002   300.00000000000000       -6.7450576151934731     
   1.3000000000000000        5000.0000000000000       0.85149831621325167        1.8389465530326873E-002   250.00000000000000       -6.7681178401223869     
   1.3000000000000000        5000.0000000000000       0.68119865297060123        2.2986831912908592E-002   200.00000000000000       -6.7861367309700391     
   1.3000000000000000        5000.0000000000000       0.51089898972795089        3.0649109217211458E-002   150.00000000000000       -6.7024877796544970     
   1.3000000000000000        5000.0000000000000       0.34059932648530061        4.5973663825817183E-002   100.00000000000000       -6.6335579415519419     
   1.3000000000000000        5000.0000000000000       0.25544949486397545        6.1298218434422916E-002   75.000000000000000       -6.5979804986569874     
   1.3000000000000000        5000.0000000000000       0.17029966324265031        9.1947327651634367E-002   50.000000000000000       -7.3632448285075398     
   1.3000000000000000        5000.0000000000000       0.13623973059412026       0.11493415956454296        40.000000000000000       -7.5479061003721801     
   1.3000000000000000        5000.0000000000000       0.10217979794559019       0.15324554608605728        30.000000000000000       -8.0981179354243835     
   1.3000000000000000        5000.0000000000000        6.8119865297060128E-002  0.22986831912908592        20.000000000000000       -8.1436003018984415     
   1.3000000000000000        5000.0000000000000        3.4059932648530064E-002  0.45973663825817185        10.000000000000000       -8.4674151285998054     
   1.3000000000000000        5000.0000000000000        1.7029966324265032E-002  0.91947327651634370        5.0000000000000000       -9.1037776005758051     
   1.3000000000000000        5000.0000000000000        3.4059932648530062E-003   4.5973663825817184        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        5000.0000000000000        15.232064942235532       0.12850029686156281        400.00000000000000       -5.6831386734175453     
   1.3000000000000000        5000.0000000000000        13.328056824456091       0.14685748212750036        350.00000000000000       -5.6614760836112774     
   1.3000000000000000        5000.0000000000000        11.424048706676649       0.17133372914875042        300.00000000000000       -5.6595824720007295     
   1.3000000000000000        5000.0000000000000        9.5200405888972064       0.20560047497850051        250.00000000000000       -5.6216359899648420     
   1.3000000000000000        5000.0000000000000        7.6160324711177658       0.25700059372312561        200.00000000000000       -5.5896083073349825     
   1.3000000000000000        5000.0000000000000        5.7120243533383244       0.34266745829750084        150.00000000000000       -5.6574036794292590     
   1.3000000000000000        5000.0000000000000        3.8080162355588829       0.51400118744625123        100.00000000000000       -5.7408504295682317     
   1.3000000000000000        5000.0000000000000        2.8560121766691622       0.68533491659500168        75.000000000000000       -6.0572342179832548     
   1.3000000000000000        5000.0000000000000        1.9040081177794415        1.0280023748925025        50.000000000000000       -6.9126774493463108     
   1.3000000000000000        5000.0000000000000        1.5232064942235530        1.2850029686156281        40.000000000000000       -8.1781166918260020     
   1.3000000000000000        5000.0000000000000        1.1424048706676648        1.7133372914875042        30.000000000000000       -7.8516531646756036     
   1.3000000000000000        5000.0000000000000       0.76160324711177652        2.5700059372312563        20.000000000000000       -8.8257704511427555     
   1.3000000000000000        5000.0000000000000       0.38080162355588826        5.1400118744625125        10.000000000000000       -8.5374036794292589     
   1.3000000000000000        5000.0000000000000       0.19040081177794413        10.280023748925025        5.0000000000000000       -9.8242258378284486     
   1.3000000000000000        5000.0000000000000        3.8080162355588830E-002   51.400118744625125        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        5000.0000000000000        43.082785648514488       0.36345372518118202        400.00000000000000       -5.2093215933891779     
   1.3000000000000000        5000.0000000000000        37.697437442450173       0.41537568592135088        350.00000000000000       -5.1998491494062549     
   1.3000000000000000        5000.0000000000000        32.312089236385866       0.48460496690824273        300.00000000000000       -5.1691404359875675     
   1.3000000000000000        5000.0000000000000        26.926741030321555       0.58152596028989123        250.00000000000000       -5.2267166640109224     
   1.3000000000000000        5000.0000000000000        21.541392824257244       0.72690745036236404        200.00000000000000       -5.2220723051195090     
   1.3000000000000000        5000.0000000000000        16.156044618192933       0.96920993381648546        150.00000000000000       -5.2269069279110516     
   1.3000000000000000        5000.0000000000000        10.770696412128622        1.4538149007247281        100.00000000000000       -5.7572206790750284     
   1.3000000000000000        5000.0000000000000        8.0780223090964665        1.9384198676329709        75.000000000000000       -6.1818316124527106     
   1.3000000000000000        5000.0000000000000        5.3853482060643110        2.9076298014494562        50.000000000000000       -7.0282157832721186     
   1.3000000000000000        5000.0000000000000        4.3082785648514497        3.6345372518118206        40.000000000000000       -7.8773220919084599     
   1.3000000000000000        5000.0000000000000        3.2312089236385866        4.8460496690824275        30.000000000000000       -8.4082085401663100     
   1.3000000000000000        5000.0000000000000        2.1541392824257248        7.2690745036236413        20.000000000000000       -8.6820712165970750     
   1.3000000000000000        5000.0000000000000        1.0770696412128624        14.538149007247283        10.000000000000000       -9.2810712080338273     
   1.3000000000000000        5000.0000000000000       0.53853482060643121        29.076298014494565        5.0000000000000000       -9.7242258378284490     
   1.3000000000000000        5000.0000000000000       0.10770696412128623        145.38149007247281        1.0000000000000000       -10.000000000000000     
   1.3000000000000000        5000.0000000000000        121.85651953788425        1.0280023748925025        400.00000000000000       -4.9540443434739734     
   1.3000000000000000        5000.0000000000000        106.62445459564873        1.1748598570200028        350.00000000000000       -5.0192963607920786     
   1.3000000000000000        5000.0000000000000        91.392389653413190        1.3706698331900034        300.00000000000000       -5.0809211858907384     
   1.3000000000000000        5000.0000000000000        76.160324711177651        1.6448037998280041        250.00000000000000       -5.1208777981336047     
   1.3000000000000000        5000.0000000000000        60.928259768942127        2.0560047497850049        200.00000000000000       -5.0704825972206038     
   1.3000000000000000        5000.0000000000000        45.696194826706595        2.7413396663800067        150.00000000000000       -5.4571642450724616     
   1.3000000000000000        5000.0000000000000        30.464129884471063        4.1120094995700098        100.00000000000000       -5.8173345576645357     
   1.3000000000000000        5000.0000000000000        22.848097413353297        5.4826793327600134        75.000000000000000       -6.1628368917330025     
   1.3000000000000000        5000.0000000000000        15.232064942235532        8.2240189991400197        50.000000000000000       -7.0338649699540863     
   1.3000000000000000        5000.0000000000000        12.185651953788424        10.280023748925025        40.000000000000000       -8.3883865619358549     
   1.3000000000000000        5000.0000000000000        9.1392389653413186        13.706698331900034        30.000000000000000       -8.5040585580805494     
   1.3000000000000000        5000.0000000000000        6.0928259768942121        20.560047497850050        20.000000000000000       -8.5802870296135314     
   1.3000000000000000        5000.0000000000000        3.0464129884471061        41.120094995700100        10.000000000000000       -9.2724648285557496     
   1.3000000000000000        5000.0000000000000        1.5232064942235530        82.240189991400200        5.0000000000000000       -9.6342258378284491     
   1.3000000000000000        5000.0000000000000       0.30464129884471064        411.20094995700100        1.0000000000000000       -8.9503808578708881     
   1.3000000000000000        5000.0000000000000        272.47946118824046        2.2986831912908592        400.00000000000000       -4.4714901557833961     
   1.3000000000000000        5000.0000000000000        238.41952853971037        2.6270665043324102        350.00000000000000       -4.4899547155204083     
   1.3000000000000000        5000.0000000000000        204.35959589118033        3.0649109217211454        300.00000000000000       -4.7851921998833520     
   1.3000000000000000        5000.0000000000000        170.29966324265027        3.6778931060653743        250.00000000000000       -4.8100864914743351     
   1.3000000000000000        5000.0000000000000        136.23973059412023        4.5973663825817184        200.00000000000000       -5.3239087409443187     
   1.3000000000000000        5000.0000000000000        102.17979794559017        6.1298218434422909        150.00000000000000       -5.3642638468028983     
   1.3000000000000000        5000.0000000000000        68.119865297060116        9.1947327651634367        100.00000000000000       -6.0226397764682789     
   1.3000000000000000        5000.0000000000000        51.089898972795083        12.259643686884582        75.000000000000000       -6.4886790560389276     
   1.3000000000000000        5000.0000000000000        34.059932648530058        18.389465530326873        50.000000000000000       -6.6350665031718741     
   1.3000000000000000        5000.0000000000000        27.247946118824046        22.986831912908592        40.000000000000000       -7.4833029678915919     
   1.3000000000000000        5000.0000000000000        20.435959589118035        30.649109217211453        30.000000000000000       -7.6948052139038676     
   1.3000000000000000        5000.0000000000000        13.623973059412023        45.973663825817184        20.000000000000000       -8.1848176470738192     
   1.3000000000000000        5000.0000000000000        6.8119865297060116        91.947327651634367        10.000000000000000       -8.3384466292353725     
   1.3000000000000000        5000.0000000000000        3.4059932648530058        183.89465530326873        5.0000000000000000       -9.1730638133256654     
   1.3000000000000000        5000.0000000000000       0.68119865297060112        919.47327651634362        1.0000000000000000       -9.8995787007495206     
   1.3000000000000000        10000.000000000000        4.3082785648514491E-002   3.6345372518118205E-004   400.00000000000000       -8.3381898335471423     
   1.3000000000000000        10000.000000000000        3.7697437442450181E-002   4.1537568592135086E-004   350.00000000000000       -8.3478865210886912     
   1.3000000000000000        10000.000000000000        3.2312089236385864E-002   4.8460496690824273E-004   300.00000000000000       -8.3323982377194579     
   1.3000000000000000        10000.000000000000        2.6926741030321558E-002   5.8152596028989128E-004   250.00000000000000       -8.3195510725289115     
   1.3000000000000000        10000.000000000000        2.1541392824257245E-002   7.2690745036236410E-004   200.00000000000000       -8.3021895911825521     
   1.3000000000000000        10000.000000000000        1.6156044618192932E-002   9.6920993381648547E-004   150.00000000000000       -8.2232909510098580     
   1.3000000000000000        10000.000000000000        1.0770696412128623E-002   1.4538149007247282E-003   100.00000000000000       -8.2056476827722378     
   1.3000000000000000        10000.000000000000        8.0780223090964661E-003   1.9384198676329709E-003   75.000000000000000       -8.1954941052391561     
   1.3000000000000000        10000.000000000000        5.3853482060643113E-003   2.9076298014494564E-003   50.000000000000000       -7.6214381273266172     
   1.3000000000000000        10000.000000000000        4.3082785648514482E-003   3.6345372518118203E-003   40.000000000000000       -7.5856877576213328     
   1.3000000000000000        10000.000000000000        3.2312089236385868E-003   4.8460496690824265E-003   30.000000000000000       -7.5039140378550524     
   1.3000000000000000        10000.000000000000        2.1541392824257241E-003   7.2690745036236406E-003   20.000000000000000       -7.7997748874427906     
   1.3000000000000000        10000.000000000000        1.0770696412128620E-003   1.4538149007247281E-002   10.000000000000000       -8.4558165720430747     
   1.3000000000000000        10000.000000000000        5.3853482060643102E-004   2.9076298014494562E-002   5.0000000000000000       -8.9835848728046503     
   1.3000000000000000        10000.000000000000        1.0770696412128623E-004  0.14538149007247281        1.0000000000000000       -7.9682279959557780     
   1.3000000000000000        10000.000000000000        1.3623973059412025        1.1493415956454296E-002   400.00000000000000       -6.7450313914380793     
   1.3000000000000000        10000.000000000000        1.1920976426985523        1.3135332521662052E-002   350.00000000000000       -6.7330190023123189     
   1.3000000000000000        10000.000000000000        1.0217979794559018        1.5324554608605729E-002   300.00000000000000       -6.7190916880309270     
   1.3000000000000000        10000.000000000000       0.85149831621325167        1.8389465530326873E-002   250.00000000000000       -6.7370047368005448     
   1.3000000000000000        10000.000000000000       0.68119865297060123        2.2986831912908592E-002   200.00000000000000       -6.7012470942364306     
   1.3000000000000000        10000.000000000000       0.51089898972795089        3.0649109217211458E-002   150.00000000000000       -6.9214615262601251     
   1.3000000000000000        10000.000000000000       0.34059932648530061        4.5973663825817183E-002   100.00000000000000       -7.1995844897423806     
   1.3000000000000000        10000.000000000000       0.25544949486397545        6.1298218434422916E-002   75.000000000000000       -7.2337189957171946     
   1.3000000000000000        10000.000000000000       0.17029966324265031        9.1947327651634367E-002   50.000000000000000       -7.4160136830445831     
   1.3000000000000000        10000.000000000000       0.13623973059412026       0.11493415956454296        40.000000000000000       -7.3562002640327924     
   1.3000000000000000        10000.000000000000       0.10217979794559019       0.15324554608605728        30.000000000000000       -7.1703217674148521     
   1.3000000000000000        10000.000000000000        6.8119865297060128E-002  0.22986831912908592        20.000000000000000       -7.0662033426145570     
   1.3000000000000000        10000.000000000000        3.4059932648530064E-002  0.45973663825817185        10.000000000000000       -7.3042656227308767     
   1.3000000000000000        10000.000000000000        1.7029966324265032E-002  0.91947327651634370        5.0000000000000000       -8.0521709104376153     
   1.3000000000000000        10000.000000000000        3.4059932648530062E-003   4.5973663825817184        1.0000000000000000       -8.1684855539556249     
   1.3000000000000000        10000.000000000000        15.232064942235532       0.12850029686156281        400.00000000000000       -6.0074169280284071     
   1.3000000000000000        10000.000000000000        13.328056824456091       0.14685748212750036        350.00000000000000       -6.1920728702219954     
   1.3000000000000000        10000.000000000000        11.424048706676649       0.17133372914875042        300.00000000000000       -6.1205958985217386     
   1.3000000000000000        10000.000000000000        9.5200405888972064       0.20560047497850051        250.00000000000000       -6.1054308877098871     
   1.3000000000000000        10000.000000000000        7.6160324711177658       0.25700059372312561        200.00000000000000       -6.0911434039751029     
   1.3000000000000000        10000.000000000000        5.7120243533383244       0.34266745829750084        150.00000000000000       -5.9808720155936701     
   1.3000000000000000        10000.000000000000        3.8080162355588829       0.51400118744625123        100.00000000000000       -6.3418078491430609     
   1.3000000000000000        10000.000000000000        2.8560121766691622       0.68533491659500168        75.000000000000000       -6.7370741023738940     
   1.3000000000000000        10000.000000000000        1.9040081177794415        1.0280023748925025        50.000000000000000       -7.0006377693319557     
   1.3000000000000000        10000.000000000000        1.5232064942235530        1.2850029686156281        40.000000000000000       -7.5728877063327049     
   1.3000000000000000        10000.000000000000        1.1424048706676648        1.7133372914875042        30.000000000000000       -7.9403850244527678     
   1.3000000000000000        10000.000000000000       0.76160324711177652        2.5700059372312563        20.000000000000000       -7.4436512301693476     
   1.3000000000000000        10000.000000000000       0.38080162355588826        5.1400118744625125        10.000000000000000       -8.0781708967405272     
   1.3000000000000000        10000.000000000000       0.19040081177794413        10.280023748925025        5.0000000000000000       -8.6242258378284493     
   1.3000000000000000        10000.000000000000        3.8080162355588830E-002   51.400118744625125        1.0000000000000000       -9.1076203589875728     
   1.3000000000000000        10000.000000000000        43.082785648514488       0.36345372518118202        400.00000000000000       -5.7130632220075208     
   1.3000000000000000        10000.000000000000        37.697437442450173       0.41537568592135088        350.00000000000000       -5.7055224422062132     
   1.3000000000000000        10000.000000000000        32.312089236385866       0.48460496690824273        300.00000000000000       -5.6739357632514018     
   1.3000000000000000        10000.000000000000        26.926741030321555       0.58152596028989123        250.00000000000000       -5.6496151942664516     
   1.3000000000000000        10000.000000000000        21.541392824257244       0.72690745036236404        200.00000000000000       -5.7015132158666324     
   1.3000000000000000        10000.000000000000        16.156044618192933       0.96920993381648546        150.00000000000000       -5.9916073410604547     
   1.3000000000000000        10000.000000000000        10.770696412128622        1.4538149007247281        100.00000000000000       -6.4740176102926190     
   1.3000000000000000        10000.000000000000        8.0780223090964665        1.9384198676329709        75.000000000000000       -6.3712254236082027     
   1.3000000000000000        10000.000000000000        5.3853482060643110        2.9076298014494562        50.000000000000000       -6.7113737339511630     
   1.3000000000000000        10000.000000000000        4.3082785648514497        3.6345372518118206        40.000000000000000       -7.7603752155483923     
   1.3000000000000000        10000.000000000000        3.2312089236385866        4.8460496690824275        30.000000000000000       -7.9955324959902185     
   1.3000000000000000        10000.000000000000        2.1541392824257248        7.2690745036236413        20.000000000000000       -7.6305707469916042     
   1.3000000000000000        10000.000000000000        1.0770696412128624        14.538149007247283        10.000000000000000       -8.0918247139643569     
   1.3000000000000000        10000.000000000000       0.53853482060643121        29.076298014494565        5.0000000000000000       -8.6242258378284493     
   1.3000000000000000        10000.000000000000       0.10770696412128623        145.38149007247281        1.0000000000000000       -9.2076203589875742     
   1.3000000000000000        10000.000000000000        121.85651953788425        1.0280023748925025        400.00000000000000       -5.4214027608038524     
   1.3000000000000000        10000.000000000000        106.62445459564873        1.1748598570200028        350.00000000000000       -5.3082125184054068     
   1.3000000000000000        10000.000000000000        91.392389653413190        1.3706698331900034        300.00000000000000       -5.3437456194733119     
   1.3000000000000000        10000.000000000000        76.160324711177651        1.6448037998280041        250.00000000000000       -5.5716890147743134     
   1.3000000000000000        10000.000000000000        60.928259768942127        2.0560047497850049        200.00000000000000       -5.7963953408007116     
   1.3000000000000000        10000.000000000000        45.696194826706595        2.7413396663800067        150.00000000000000       -6.0377756382004222     
   1.3000000000000000        10000.000000000000        30.464129884471063        4.1120094995700098        100.00000000000000       -6.0342657814707348     
   1.3000000000000000        10000.000000000000        22.848097413353297        5.4826793327600134        75.000000000000000       -6.6088646177547812     
   1.3000000000000000        10000.000000000000        15.232064942235532        8.2240189991400197        50.000000000000000       -6.8008913567645362     
   1.3000000000000000        10000.000000000000        12.185651953788424        10.280023748925025        40.000000000000000       -7.5364612243479261     
   1.3000000000000000        10000.000000000000        9.1392389653413186        13.706698331900034        30.000000000000000       -7.9016201758343305     
   1.3000000000000000        10000.000000000000        6.0928259768942121        20.560047497850050        20.000000000000000       -7.4171127049074457     
   1.3000000000000000        10000.000000000000        3.0464129884471061        41.120094995700100        10.000000000000000       -8.1112399308396945     
   1.3000000000000000        10000.000000000000        1.5232064942235530        82.240189991400200        5.0000000000000000       -8.4742258378284490     
   1.3000000000000000        10000.000000000000       0.30464129884471064        411.20094995700100        1.0000000000000000       -8.7995787007495210     
   1.3000000000000000        10000.000000000000        272.47946118824046        2.2986831912908592        400.00000000000000       -5.1233132570543551     
   1.3000000000000000        10000.000000000000        238.41952853971037        2.6270665043324102        350.00000000000000       -4.9948500216800937     
   1.3000000000000000        10000.000000000000        204.35959589118033        3.0649109217211454        300.00000000000000       -5.2394516273630209     
   1.3000000000000000        10000.000000000000        170.29966324265027        3.6778931060653743        250.00000000000000       -5.3644715530924509     
   1.3000000000000000        10000.000000000000        136.23973059412023        4.5973663825817184        200.00000000000000       -5.3126101736612705     
   1.3000000000000000        10000.000000000000        102.17979794559017        6.1298218434422909        150.00000000000000       -5.4458915608525986     
   1.3000000000000000        10000.000000000000        68.119865297060116        9.1947327651634367        100.00000000000000       -5.6903698325741017     
   1.3000000000000000        10000.000000000000        51.089898972795083        12.259643686884582        75.000000000000000       -5.6079053973095192     
   1.3000000000000000        10000.000000000000        34.059932648530058        18.389465530326873        50.000000000000000       -7.0068754016455390     
   1.3000000000000000        10000.000000000000        27.247946118824046        22.986831912908592        40.000000000000000       -7.1446639625349384     
   1.3000000000000000        10000.000000000000        20.435959589118035        30.649109217211453        30.000000000000000       -7.3318141382538391     
   1.3000000000000000        10000.000000000000        13.623973059412023        45.973663825817184        20.000000000000000       -7.6132282657337544     
   1.3000000000000000        10000.000000000000        6.8119865297060116        91.947327651634367        10.000000000000000       -8.0268721464003008     
   1.3000000000000000        10000.000000000000        3.4059932648530058        183.89465530326873        5.0000000000000000       -8.3938200260161118     
   1.3000000000000000        10000.000000000000       0.68119865297060112        919.47327651634362        1.0000000000000000       -8.8685210829577450     
   1.6000000000000001        10.000000000000000        5.3024966952017832E-002   4.4732766176145479E-004   400.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        4.6396846083015600E-002   5.1123161344166260E-004   350.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        3.9768725214013374E-002   5.9643688234860639E-004   300.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        3.3140604345011142E-002   7.1572425881832771E-004   250.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        2.6512483476008916E-002   8.9465532352290959E-004   200.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.9884362607006687E-002   1.1928737646972128E-003   150.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.3256241738004458E-002   1.7893106470458192E-003   100.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        9.9421813035033436E-003   2.3857475293944256E-003   75.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        6.6281208690022290E-003   3.5786212940916383E-003   50.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        5.3024966952017836E-003   4.4732766176145480E-003   40.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        3.9768725214013373E-003   5.9643688234860643E-003   30.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        2.6512483476008918E-003   8.9465532352290961E-003   20.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.3256241738004459E-003   1.7893106470458192E-002   10.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        6.6281208690022295E-004   3.5786212940916384E-002   5.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.3256241738004458E-004  0.17893106470458192        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.6767966842353259        1.4145742715636057E-002   400.00000000000000       -7.5389545864011724     
   1.6000000000000001        10.000000000000000        1.4671970987059102        1.6166563103584063E-002   350.00000000000000       -7.8683647844823055     
   1.6000000000000001        10.000000000000000        1.2575975131764945        1.8860990287514742E-002   300.00000000000000       -8.6108488576304882     
   1.6000000000000001        10.000000000000000        1.0479979276470788        2.2633188345017690E-002   250.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.83839834211766295        2.8291485431272113E-002   200.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.62879875658824724        3.7721980575029485E-002   150.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.41919917105883148        5.6582970862544227E-002   100.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.31439937829412362        7.5443961150058969E-002   75.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.20959958552941574       0.11316594172508845        50.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.16767966842353260       0.14145742715636056        40.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.12575975131764944       0.18860990287514742        30.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        8.3839834211766301E-002  0.28291485431272112        20.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        4.1919917105883150E-002  0.56582970862544224        10.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        2.0959958552941575E-002   1.1316594172508845        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        4.1919917105883147E-003   5.6582970862544224        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        18.747156851982190       0.15815421152192347        400.00000000000000       -7.5844411941681464     
   1.6000000000000001        10.000000000000000        16.403762245484419       0.18074767031076969        350.00000000000000       -7.7067376465469613     
   1.6000000000000001        10.000000000000000        14.060367638986641       0.21087228202923131        300.00000000000000       -7.8337729337533553     
   1.6000000000000001        10.000000000000000        11.716973032488868       0.25304673843507752        250.00000000000000       -8.2650773312447097     
   1.6000000000000001        10.000000000000000        9.3735784259910950       0.31630842304384693        200.00000000000000       -8.9072466889135402     
   1.6000000000000001        10.000000000000000        7.0301838194933204       0.42174456405846261        150.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        4.6867892129955475       0.63261684608769386        100.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        3.5150919097466602       0.84348912811692522        75.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        2.3433946064977738        1.2652336921753877        50.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.8747156851982192        1.5815421152192348        40.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.4060367638986644        2.1087228202923129        30.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.93735784259910959        3.1630842304384696        20.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.46867892129955480        6.3261684608769393        10.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.23433946064977740        12.652336921753879        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        4.6867892129955478E-002   63.261684608769386        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        53.024966952017827       0.44732766176145478        400.00000000000000       -6.2515562985243447     
   1.6000000000000001        10.000000000000000        46.396846083015596       0.51123161344166257        350.00000000000000       -6.2820227768620782     
   1.6000000000000001        10.000000000000000        39.768725214013372       0.59643688234860637        300.00000000000000       -6.6091216687739642     
   1.6000000000000001        10.000000000000000        33.140604345011141       0.71572425881832757        250.00000000000000       -7.6439509199865761     
   1.6000000000000001        10.000000000000000        26.512483476008914       0.89465532352290955        200.00000000000000       -8.9824514080482629     
   1.6000000000000001        10.000000000000000        19.884362607006686        1.1928737646972127        150.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        13.256241738004457        1.7893106470458191        100.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        9.9421813035033431        2.3857475293944255        75.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        6.6281208690022284        3.5786212940916382        50.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        5.3024966952017820        4.4732766176145473        40.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        3.9768725214013370        5.9643688234860637        30.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        2.6512483476008910        8.9465532352290946        20.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.3256241738004455        17.893106470458189        10.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.66281208690022275        35.786212940916378        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.13256241738004457        178.93106470458190        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        149.97725481585752        1.2652336921753877        400.00000000000000       -5.8792249840742281     
   1.6000000000000001        10.000000000000000        131.23009796387535        1.4459813624861575        350.00000000000000       -6.1190784524804780     
   1.6000000000000001        10.000000000000000        112.48294111189313        1.6869782562338504        300.00000000000000       -6.4221884917368088     
   1.6000000000000001        10.000000000000000        93.735784259910943        2.0243739074806202        250.00000000000000       -6.3998936420983794     
   1.6000000000000001        10.000000000000000        74.988627407928760        2.5304673843507755        200.00000000000000       -8.5847480243413443     
   1.6000000000000001        10.000000000000000        56.241470555946563        3.3739565124677009        150.00000000000000       -9.5310237673707796     
   1.6000000000000001        10.000000000000000        37.494313703964380        5.0609347687015509        100.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        28.120735277973282        6.7479130249354018        75.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        18.747156851982190        10.121869537403102        50.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        14.997725481585753        12.652336921753879        40.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        11.248294111189315        16.869782562338504        30.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        7.4988627407928767        25.304673843507757        20.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        3.7494313703964384        50.609347687015514        10.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        1.8747156851982192        101.21869537403103        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.37494313703964383        506.09347687015509        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        335.35933684706515        2.8291485431272112        400.00000000000000       -5.5296730352658887     
   1.6000000000000001        10.000000000000000        293.43941974118206        3.2333126207168128        350.00000000000000       -5.5499039337801284     
   1.6000000000000001        10.000000000000000        251.51950263529886        3.7721980575029481        300.00000000000000       -5.5483663124575324     
   1.6000000000000001        10.000000000000000        209.59958552941575        4.5266376690035379        250.00000000000000       -5.8502264162757438     
   1.6000000000000001        10.000000000000000        167.67966842353258        5.6582970862544224        200.00000000000000       -6.8850136032714007     
   1.6000000000000001        10.000000000000000        125.75975131764943        7.5443961150058962        150.00000000000000       -7.7307367573739940     
   1.6000000000000001        10.000000000000000        83.839834211766288        11.316594172508845        100.00000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        62.879875658824716        15.088792230011792        75.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        41.919917105883144        22.633188345017690        50.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        33.535933684706521        28.291485431272111        40.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        25.151950263529884        37.721980575029477        30.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        16.767966842353260        56.582970862544222        20.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        8.3839834211766302        113.16594172508844        10.000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000        4.1919917105883151        226.33188345017689        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        10.000000000000000       0.83839834211766284        1131.6594172508844        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        5.3024966952017832E-002   4.4732766176145479E-004   400.00000000000000       -9.7058008614782683     
   1.6000000000000001        100.00000000000000        4.6396846083015600E-002   5.1123161344166260E-004   350.00000000000000       -9.7249525422631962     
   1.6000000000000001        100.00000000000000        3.9768725214013374E-002   5.9643688234860639E-004   300.00000000000000       -9.7496006864846869     
   1.6000000000000001        100.00000000000000        3.3140604345011142E-002   7.1572425881832771E-004   250.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        2.6512483476008916E-002   8.9465532352290959E-004   200.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.9884362607006687E-002   1.1928737646972128E-003   150.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.3256241738004458E-002   1.7893106470458192E-003   100.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        9.9421813035033436E-003   2.3857475293944256E-003   75.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        6.6281208690022290E-003   3.5786212940916383E-003   50.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        5.3024966952017836E-003   4.4732766176145480E-003   40.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        3.9768725214013373E-003   5.9643688234860643E-003   30.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        2.6512483476008918E-003   8.9465532352290961E-003   20.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.3256241738004459E-003   1.7893106470458192E-002   10.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        6.6281208690022295E-004   3.5786212940916384E-002   5.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.3256241738004458E-004  0.17893106470458192        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.6767966842353259        1.4145742715636057E-002   400.00000000000000       -6.8797443111336873     
   1.6000000000000001        100.00000000000000        1.4671970987059102        1.6166563103584063E-002   350.00000000000000       -7.1220022381577630     
   1.6000000000000001        100.00000000000000        1.2575975131764945        1.8860990287514742E-002   300.00000000000000       -7.3525893334001431     
   1.6000000000000001        100.00000000000000        1.0479979276470788        2.2633188345017690E-002   250.00000000000000       -8.0640639870719841     
   1.6000000000000001        100.00000000000000       0.83839834211766295        2.8291485431272113E-002   200.00000000000000       -8.3815630056057877     
   1.6000000000000001        100.00000000000000       0.62879875658824724        3.7721980575029485E-002   150.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.41919917105883148        5.6582970862544227E-002   100.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.31439937829412362        7.5443961150058969E-002   75.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.20959958552941574       0.11316594172508845        50.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.16767966842353260       0.14145742715636056        40.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.12575975131764944       0.18860990287514742        30.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        8.3839834211766301E-002  0.28291485431272112        20.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        4.1919917105883150E-002  0.56582970862544224        10.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        2.0959958552941575E-002   1.1316594172508845        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        4.1919917105883147E-003   5.6582970862544224        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        18.747156851982190       0.15815421152192347        400.00000000000000       -5.8372360440311413     
   1.6000000000000001        100.00000000000000        16.403762245484419       0.18074767031076969        350.00000000000000       -5.8189069567954830     
   1.6000000000000001        100.00000000000000        14.060367638986641       0.21087228202923131        300.00000000000000       -5.8053964544880685     
   1.6000000000000001        100.00000000000000        11.716973032488868       0.25304673843507752        250.00000000000000       -6.5390532088471254     
   1.6000000000000001        100.00000000000000        9.3735784259910950       0.31630842304384693        200.00000000000000       -7.2028938048579709     
   1.6000000000000001        100.00000000000000        7.0301838194933204       0.42174456405846261        150.00000000000000       -8.4197996082523012     
   1.6000000000000001        100.00000000000000        4.6867892129955475       0.63261684608769386        100.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        3.5150919097466602       0.84348912811692522        75.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        2.3433946064977738        1.2652336921753877        50.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.8747156851982192        1.5815421152192348        40.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.4060367638986644        2.1087228202923129        30.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.93735784259910959        3.1630842304384696        20.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.46867892129955480        6.3261684608769393        10.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.23433946064977740        12.652336921753879        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        4.6867892129955478E-002   63.261684608769386        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        53.024966952017827       0.44732766176145478        400.00000000000000       -5.3517556282776129     
   1.6000000000000001        100.00000000000000        46.396846083015596       0.51123161344166257        350.00000000000000       -5.3485072451485696     
   1.6000000000000001        100.00000000000000        39.768725214013372       0.59643688234860637        300.00000000000000       -5.3471112128911082     
   1.6000000000000001        100.00000000000000        33.140604345011141       0.71572425881832757        250.00000000000000       -6.5383829493839434     
   1.6000000000000001        100.00000000000000        26.512483476008914       0.89465532352290955        200.00000000000000       -6.7584305213905251     
   1.6000000000000001        100.00000000000000        19.884362607006686        1.1928737646972127        150.00000000000000       -7.5001205524352743     
   1.6000000000000001        100.00000000000000        13.256241738004457        1.7893106470458191        100.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        9.9421813035033431        2.3857475293944255        75.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        6.6281208690022284        3.5786212940916382        50.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        5.3024966952017820        4.4732766176145473        40.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        3.9768725214013370        5.9643688234860637        30.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        2.6512483476008910        8.9465532352290946        20.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.3256241738004455        17.893106470458189        10.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.66281208690022275        35.786212940916378        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.13256241738004457        178.93106470458190        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        149.97725481585752        1.2652336921753877        400.00000000000000       -4.9245153990325026     
   1.6000000000000001        100.00000000000000        131.23009796387535        1.4459813624861575        350.00000000000000       -5.2656374345513859     
   1.6000000000000001        100.00000000000000        112.48294111189313        1.6869782562338504        300.00000000000000       -5.4527347613663579     
   1.6000000000000001        100.00000000000000        93.735784259910943        2.0243739074806202        250.00000000000000       -6.4308853757875308     
   1.6000000000000001        100.00000000000000        74.988627407928760        2.5304673843507755        200.00000000000000       -6.7651128370670373     
   1.6000000000000001        100.00000000000000        56.241470555946563        3.3739565124677009        150.00000000000000       -7.5112834345627535     
   1.6000000000000001        100.00000000000000        37.494313703964380        5.0609347687015509        100.00000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        28.120735277973282        6.7479130249354018        75.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        18.747156851982190        10.121869537403102        50.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        14.997725481585753        12.652336921753879        40.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        11.248294111189315        16.869782562338504        30.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        7.4988627407928767        25.304673843507757        20.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        3.7494313703964384        50.609347687015514        10.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        1.8747156851982192        101.21869537403103        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.37494313703964383        506.09347687015509        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        335.35933684706515        2.8291485431272112        400.00000000000000       -5.0918279600363263     
   1.6000000000000001        100.00000000000000        293.43941974118206        3.2333126207168128        350.00000000000000       -5.1549159145137411     
   1.6000000000000001        100.00000000000000        251.51950263529886        3.7721980575029481        300.00000000000000       -5.3977126848665771     
   1.6000000000000001        100.00000000000000        209.59958552941575        4.5266376690035379        250.00000000000000       -5.5430951486635269     
   1.6000000000000001        100.00000000000000        167.67966842353258        5.6582970862544224        200.00000000000000       -5.9665895642877915     
   1.6000000000000001        100.00000000000000        125.75975131764943        7.5443961150058962        150.00000000000000       -6.5123603890667443     
   1.6000000000000001        100.00000000000000        83.839834211766288        11.316594172508845        100.00000000000000       -8.0722563623908030     
   1.6000000000000001        100.00000000000000        62.879875658824716        15.088792230011792        75.000000000000000       -8.6400239265085759     
   1.6000000000000001        100.00000000000000        41.919917105883144        22.633188345017690        50.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        33.535933684706521        28.291485431272111        40.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        25.151950263529884        37.721980575029477        30.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        16.767966842353260        56.582970862544222        20.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        8.3839834211766302        113.16594172508844        10.000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000        4.1919917105883151        226.33188345017689        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        100.00000000000000       0.83839834211766284        1131.6594172508844        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        5.3024966952017832E-002   4.4732766176145479E-004   400.00000000000000       -8.3394787154304364     
   1.6000000000000001        1000.0000000000000        4.6396846083015600E-002   5.1123161344166260E-004   350.00000000000000       -8.4324406829036285     
   1.6000000000000001        1000.0000000000000        3.9768725214013374E-002   5.9643688234860639E-004   300.00000000000000       -8.4543911732437387     
   1.6000000000000001        1000.0000000000000        3.3140604345011142E-002   7.1572425881832771E-004   250.00000000000000       -8.2780954456619131     
   1.6000000000000001        1000.0000000000000        2.6512483476008916E-002   8.9465532352290959E-004   200.00000000000000       -8.4988085579791495     
   1.6000000000000001        1000.0000000000000        1.9884362607006687E-002   1.1928737646972128E-003   150.00000000000000       -9.2407830284619124     
   1.6000000000000001        1000.0000000000000        1.3256241738004458E-002   1.7893106470458192E-003   100.00000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        9.9421813035033436E-003   2.3857475293944256E-003   75.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        6.6281208690022290E-003   3.5786212940916383E-003   50.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        5.3024966952017836E-003   4.4732766176145480E-003   40.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        3.9768725214013373E-003   5.9643688234860643E-003   30.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        2.6512483476008918E-003   8.9465532352290961E-003   20.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        1.3256241738004459E-003   1.7893106470458192E-002   10.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        6.6281208690022295E-004   3.5786212940916384E-002   5.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        1.3256241738004458E-004  0.17893106470458192        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        1.6767966842353259        1.4145742715636057E-002   400.00000000000000       -6.7912549458544174     
   1.6000000000000001        1000.0000000000000        1.4671970987059102        1.6166563103584063E-002   350.00000000000000       -6.7868300091664802     
   1.6000000000000001        1000.0000000000000        1.2575975131764945        1.8860990287514742E-002   300.00000000000000       -6.7740751028049546     
   1.6000000000000001        1000.0000000000000        1.0479979276470788        2.2633188345017690E-002   250.00000000000000       -6.7571729880610762     
   1.6000000000000001        1000.0000000000000       0.83839834211766295        2.8291485431272113E-002   200.00000000000000       -6.7339279839105650     
   1.6000000000000001        1000.0000000000000       0.62879875658824724        3.7721980575029485E-002   150.00000000000000       -7.2580655292156520     
   1.6000000000000001        1000.0000000000000       0.41919917105883148        5.6582970862544227E-002   100.00000000000000       -9.0241182478676603     
   1.6000000000000001        1000.0000000000000       0.31439937829412362        7.5443961150058969E-002   75.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.20959958552941574       0.11316594172508845        50.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.16767966842353260       0.14145742715636056        40.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.12575975131764944       0.18860990287514742        30.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        8.3839834211766301E-002  0.28291485431272112        20.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        4.1919917105883150E-002  0.56582970862544224        10.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        2.0959958552941575E-002   1.1316594172508845        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        4.1919917105883147E-003   5.6582970862544224        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        18.747156851982190       0.15815421152192347        400.00000000000000       -5.6783320169917815     
   1.6000000000000001        1000.0000000000000        16.403762245484419       0.18074767031076969        350.00000000000000       -5.6675726402546713     
   1.6000000000000001        1000.0000000000000        14.060367638986641       0.21087228202923131        300.00000000000000       -5.6614484436566910     
   1.6000000000000001        1000.0000000000000        11.716973032488868       0.25304673843507752        250.00000000000000       -5.7005419119687790     
   1.6000000000000001        1000.0000000000000        9.3735784259910950       0.31630842304384693        200.00000000000000       -5.6655166850567547     
   1.6000000000000001        1000.0000000000000        7.0301838194933204       0.42174456405846261        150.00000000000000       -5.9330818390580706     
   1.6000000000000001        1000.0000000000000        4.6867892129955475       0.63261684608769386        100.00000000000000       -7.4551251322010348     
   1.6000000000000001        1000.0000000000000        3.5150919097466602       0.84348912811692522        75.000000000000000       -9.9358562567711015     
   1.6000000000000001        1000.0000000000000        2.3433946064977738        1.2652336921753877        50.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        1.8747156851982192        1.5815421152192348        40.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        1.4060367638986644        2.1087228202923129        30.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.93735784259910959        3.1630842304384696        20.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.46867892129955480        6.3261684608769393        10.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.23433946064977740        12.652336921753879        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        4.6867892129955478E-002   63.261684608769386        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        53.024966952017827       0.44732766176145478        400.00000000000000       -5.2579956991819250     
   1.6000000000000001        1000.0000000000000        46.396846083015596       0.51123161344166257        350.00000000000000       -5.2401195186470115     
   1.6000000000000001        1000.0000000000000        39.768725214013372       0.59643688234860637        300.00000000000000       -5.2186356962020204     
   1.6000000000000001        1000.0000000000000        33.140604345011141       0.71572425881832757        250.00000000000000       -5.2191679073701671     
   1.6000000000000001        1000.0000000000000        26.512483476008914       0.89465532352290955        200.00000000000000       -5.4791464118545745     
   1.6000000000000001        1000.0000000000000        19.884362607006686        1.1928737646972127        150.00000000000000       -5.9610335109062937     
   1.6000000000000001        1000.0000000000000        13.256241738004457        1.7893106470458191        100.00000000000000       -7.4300569469488904     
   1.6000000000000001        1000.0000000000000        9.9421813035033431        2.3857475293944255        75.000000000000000       -9.3776338784893323     
   1.6000000000000001        1000.0000000000000        6.6281208690022284        3.5786212940916382        50.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        5.3024966952017820        4.4732766176145473        40.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        3.9768725214013370        5.9643688234860637        30.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        2.6512483476008910        8.9465532352290946        20.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        1.3256241738004455        17.893106470458189        10.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.66281208690022275        35.786212940916378        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.13256241738004457        178.93106470458190        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        149.97725481585752        1.2652336921753877        400.00000000000000       -4.7819620159200324     
   1.6000000000000001        1000.0000000000000        131.23009796387535        1.4459813624861575        350.00000000000000       -4.7870411684344587     
   1.6000000000000001        1000.0000000000000        112.48294111189313        1.6869782562338504        300.00000000000000       -4.8041243621810779     
   1.6000000000000001        1000.0000000000000        93.735784259910943        2.0243739074806202        250.00000000000000       -5.2045019116050435     
   1.6000000000000001        1000.0000000000000        74.988627407928760        2.5304673843507755        200.00000000000000       -5.5257998071130539     
   1.6000000000000001        1000.0000000000000        56.241470555946563        3.3739565124677009        150.00000000000000       -5.9173128205931969     
   1.6000000000000001        1000.0000000000000        37.494313703964380        5.0609347687015509        100.00000000000000       -7.2378294218265804     
   1.6000000000000001        1000.0000000000000        28.120735277973282        6.7479130249354018        75.000000000000000       -9.0756086979684181     
   1.6000000000000001        1000.0000000000000        18.747156851982190        10.121869537403102        50.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        14.997725481585753        12.652336921753879        40.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        11.248294111189315        16.869782562338504        30.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        7.4988627407928767        25.304673843507757        20.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        3.7494313703964384        50.609347687015514        10.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        1.8747156851982192        101.21869537403103        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.37494313703964383        506.09347687015509        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        335.35933684706515        2.8291485431272112        400.00000000000000       -4.8068754016455379     
   1.6000000000000001        1000.0000000000000        293.43941974118206        3.2333126207168128        350.00000000000000       -4.8416375079047507     
   1.6000000000000001        1000.0000000000000        251.51950263529886        3.7721980575029481        300.00000000000000       -4.6451551399914894     
   1.6000000000000001        1000.0000000000000        209.59958552941575        4.5266376690035379        250.00000000000000       -4.9446486305533766     
   1.6000000000000001        1000.0000000000000        167.67966842353258        5.6582970862544224        200.00000000000000       -5.4318141382538387     
   1.6000000000000001        1000.0000000000000        125.75975131764943        7.5443961150058962        150.00000000000000       -5.9746941347352296     
   1.6000000000000001        1000.0000000000000        83.839834211766288        11.316594172508845        100.00000000000000       -6.5362121726544444     
   1.6000000000000001        1000.0000000000000        62.879875658824716        15.088792230011792        75.000000000000000       -7.2915149811213507     
   1.6000000000000001        1000.0000000000000        41.919917105883144        22.633188345017690        50.000000000000000       -7.9355420107730819     
   1.6000000000000001        1000.0000000000000        33.535933684706521        28.291485431272111        40.000000000000000       -8.7469215565165808     
   1.6000000000000001        1000.0000000000000        25.151950263529884        37.721980575029477        30.000000000000000       -9.7218487496163561     
   1.6000000000000001        1000.0000000000000        16.767966842353260        56.582970862544222        20.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        8.3839834211766302        113.16594172508844        10.000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000        4.1919917105883151        226.33188345017689        5.0000000000000000       -10.000000000000000     
   1.6000000000000001        1000.0000000000000       0.83839834211766284        1131.6594172508844        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        5000.0000000000000        5.3024966952017832E-002   4.4732766176145479E-004   400.00000000000000       -8.2657038521893327     
   1.6000000000000001        5000.0000000000000        4.6396846083015600E-002   5.1123161344166260E-004   350.00000000000000       -8.2565350755702820     
   1.6000000000000001        5000.0000000000000        3.9768725214013374E-002   5.9643688234860639E-004   300.00000000000000       -8.2590621728075782     
   1.6000000000000001        5000.0000000000000        3.3140604345011142E-002   7.1572425881832771E-004   250.00000000000000       -8.2388586380138769     
   1.6000000000000001        5000.0000000000000        2.6512483476008916E-002   8.9465532352290959E-004   200.00000000000000       -8.1579429621213926     
   1.6000000000000001        5000.0000000000000        1.9884362607006687E-002   1.1928737646972128E-003   150.00000000000000       -8.1851878249557437     
   1.6000000000000001        5000.0000000000000        1.3256241738004458E-002   1.7893106470458192E-003   100.00000000000000       -8.1584006013472603     
   1.6000000000000001        5000.0000000000000        9.9421813035033436E-003   2.3857475293944256E-003   75.000000000000000       -8.0989116924804136     
   1.6000000000000001        5000.0000000000000        6.6281208690022290E-003   3.5786212940916383E-003   50.000000000000000       -8.0870707163599782     
   1.6000000000000001        5000.0000000000000        5.3024966952017836E-003   4.4732766176145480E-003   40.000000000000000       -8.4984423851790716     
   1.6000000000000001        5000.0000000000000        3.9768725214013373E-003   5.9643688234860643E-003   30.000000000000000       -8.2461958632480457     
   1.6000000000000001        5000.0000000000000        2.6512483476008918E-003   8.9465532352290961E-003   20.000000000000000       -8.6586667725336586     
   1.6000000000000001        5000.0000000000000        1.3256241738004459E-003   1.7893106470458192E-002   10.000000000000000       -9.2907614700751058     
   1.6000000000000001        5000.0000000000000        6.6281208690022295E-004   3.5786212940916384E-002   5.0000000000000000       -9.3480528881162357     
   1.6000000000000001        5000.0000000000000        1.3256241738004458E-004  0.17893106470458192        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        5000.0000000000000        1.6767966842353259        1.4145742715636057E-002   400.00000000000000       -6.6521269690050726     
   1.6000000000000001        5000.0000000000000        1.4671970987059102        1.6166563103584063E-002   350.00000000000000       -6.6578356422567344     
   1.6000000000000001        5000.0000000000000        1.2575975131764945        1.8860990287514742E-002   300.00000000000000       -6.6302380514015304     
   1.6000000000000001        5000.0000000000000        1.0479979276470788        2.2633188345017690E-002   250.00000000000000       -6.6282083065589212     
   1.6000000000000001        5000.0000000000000       0.83839834211766295        2.8291485431272113E-002   200.00000000000000       -6.6305633319042432     
   1.6000000000000001        5000.0000000000000       0.62879875658824724        3.7721980575029485E-002   150.00000000000000       -6.5786431011007585     
   1.6000000000000001        5000.0000000000000       0.41919917105883148        5.6582970862544227E-002   100.00000000000000       -6.5263642803512516     
   1.6000000000000001        5000.0000000000000       0.31439937829412362        7.5443961150058969E-002   75.000000000000000       -6.9630283890246476     
   1.6000000000000001        5000.0000000000000       0.20959958552941574       0.11316594172508845        50.000000000000000       -7.6581809289968330     
   1.6000000000000001        5000.0000000000000       0.16767966842353260       0.14145742715636056        40.000000000000000       -8.2324929981281638     
   1.6000000000000001        5000.0000000000000       0.12575975131764944       0.18860990287514742        30.000000000000000       -8.1369039970147625     
   1.6000000000000001        5000.0000000000000        8.3839834211766301E-002  0.28291485431272112        20.000000000000000       -8.4113491951201382     
   1.6000000000000001        5000.0000000000000        4.1919917105883150E-002  0.56582970862544224        10.000000000000000       -9.1792734395042785     
   1.6000000000000001        5000.0000000000000        2.0959958552941575E-002   1.1316594172508845        5.0000000000000000       -9.3348451955621208     
   1.6000000000000001        5000.0000000000000        4.1919917105883147E-003   5.6582970862544224        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        5000.0000000000000        18.747156851982190       0.15815421152192347        400.00000000000000       -5.5719246497400512     
   1.6000000000000001        5000.0000000000000        16.403762245484419       0.18074767031076969        350.00000000000000       -5.5785290640109935     
   1.6000000000000001        5000.0000000000000        14.060367638986641       0.21087228202923131        300.00000000000000       -5.5395161757619844     
   1.6000000000000001        5000.0000000000000        11.716973032488868       0.25304673843507752        250.00000000000000       -5.5001710083660340     
   1.6000000000000001        5000.0000000000000        9.3735784259910950       0.31630842304384693        200.00000000000000       -5.4952702739731025     
   1.6000000000000001        5000.0000000000000        7.0301838194933204       0.42174456405846261        150.00000000000000       -5.5538658936639065     
   1.6000000000000001        5000.0000000000000        4.6867892129955475       0.63261684608769386        100.00000000000000       -5.8506423173127091     
   1.6000000000000001        5000.0000000000000        3.5150919097466602       0.84348912811692522        75.000000000000000       -6.2597040395453565     
   1.6000000000000001        5000.0000000000000        2.3433946064977738        1.2652336921753877        50.000000000000000       -7.6911661857658427     
   1.6000000000000001        5000.0000000000000        1.8747156851982192        1.5815421152192348        40.000000000000000       -8.5709775748143269     
   1.6000000000000001        5000.0000000000000        1.4060367638986644        2.1087228202923129        30.000000000000000       -8.7754496773055131     
   1.6000000000000001        5000.0000000000000       0.93735784259910959        3.1630842304384696        20.000000000000000       -8.9024286448608692     
   1.6000000000000001        5000.0000000000000       0.46867892129955480        6.3261684608769393        10.000000000000000       -9.3238927193003533     
   1.6000000000000001        5000.0000000000000       0.23433946064977740        12.652336921753879        5.0000000000000000       -9.8580039248746942     
   1.6000000000000001        5000.0000000000000        4.6867892129955478E-002   63.261684608769386        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        5000.0000000000000        53.024966952017827       0.44732766176145478        400.00000000000000       -5.0898659121378316     
   1.6000000000000001        5000.0000000000000        46.396846083015596       0.51123161344166257        350.00000000000000       -5.0865684098493160     
   1.6000000000000001        5000.0000000000000        39.768725214013372       0.59643688234860637        300.00000000000000       -5.1447351768846783     
   1.6000000000000001        5000.0000000000000        33.140604345011141       0.71572425881832757        250.00000000000000       -5.1348264737578448     
   1.6000000000000001        5000.0000000000000        26.512483476008914       0.89465532352290955        200.00000000000000       -5.1168667924382438     
   1.6000000000000001        5000.0000000000000        19.884362607006686        1.1928737646972127        150.00000000000000       -5.1740063996473609     
   1.6000000000000001        5000.0000000000000        13.256241738004457        1.7893106470458191        100.00000000000000       -6.1202315917569132     
   1.6000000000000001        5000.0000000000000        9.9421813035033431        2.3857475293944255        75.000000000000000       -6.4188670488240334     
   1.6000000000000001        5000.0000000000000        6.6281208690022284        3.5786212940916382        50.000000000000000       -7.4864670479763635     
   1.6000000000000001        5000.0000000000000        5.3024966952017820        4.4732766176145473        40.000000000000000       -8.1279078029034313     
   1.6000000000000001        5000.0000000000000        3.9768725214013370        5.9643688234860637        30.000000000000000       -8.4530055213848065     
   1.6000000000000001        5000.0000000000000        2.6512483476008910        8.9465532352290946        20.000000000000000       -8.8249706876885110     
   1.6000000000000001        5000.0000000000000        1.3256241738004455        17.893106470458189        10.000000000000000       -9.4258487964921045     
   1.6000000000000001        5000.0000000000000       0.66281208690022275        35.786212940916378        5.0000000000000000       -9.9580039248746939     
   1.6000000000000001        5000.0000000000000       0.13256241738004457        178.93106470458190        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        5000.0000000000000        149.97725481585752        1.2652336921753877        400.00000000000000       -4.8738495862440967     
   1.6000000000000001        5000.0000000000000        131.23009796387535        1.4459813624861575        350.00000000000000       -4.7894934763210495     
   1.6000000000000001        5000.0000000000000        112.48294111189313        1.6869782562338504        300.00000000000000       -5.2974442999733649     
   1.6000000000000001        5000.0000000000000        93.735784259910943        2.0243739074806202        250.00000000000000       -5.2256510630163095     
   1.6000000000000001        5000.0000000000000        74.988627407928760        2.5304673843507755        200.00000000000000       -5.4557830528423228     
   1.6000000000000001        5000.0000000000000        56.241470555946563        3.3739565124677009        150.00000000000000       -5.8841858714818054     
   1.6000000000000001        5000.0000000000000        37.494313703964380        5.0609347687015509        100.00000000000000       -5.9615258481389954     
   1.6000000000000001        5000.0000000000000        28.120735277973282        6.7479130249354018        75.000000000000000       -6.3138524937771550     
   1.6000000000000001        5000.0000000000000        18.747156851982190        10.121869537403102        50.000000000000000       -7.8725186121337076     
   1.6000000000000001        5000.0000000000000        14.997725481585753        12.652336921753879        40.000000000000000       -8.1180982593032205     
   1.6000000000000001        5000.0000000000000        11.248294111189315        16.869782562338504        30.000000000000000       -8.8488342987823891     
   1.6000000000000001        5000.0000000000000        7.4988627407928767        25.304673843507757        20.000000000000000       -8.9240520492831692     
   1.6000000000000001        5000.0000000000000        3.7494313703964384        50.609347687015514        10.000000000000000       -9.3171897030533977     
   1.6000000000000001        5000.0000000000000        1.8747156851982192        101.21869537403103        5.0000000000000000       -9.4680039248746937     
   1.6000000000000001        5000.0000000000000       0.37494313703964383        506.09347687015509        1.0000000000000000       -10.000000000000000     
   1.6000000000000001        5000.0000000000000        335.35933684706515        2.8291485431272112        400.00000000000000       -4.4336339668709570     
   1.6000000000000001        5000.0000000000000        293.43941974118206        3.2333126207168128        350.00000000000000       -4.7094507517174007     
   1.6000000000000001        5000.0000000000000        251.51950263529886        3.7721980575029481        300.00000000000000       -4.8068754016455379     
   1.6000000000000001        5000.0000000000000        209.59958552941575        4.5266376690035379        250.00000000000000       -4.9126826652518236     
   1.6000000000000001        5000.0000000000000        167.67966842353258        5.6582970862544224        200.00000000000000       -5.1169851997459048     
   1.6000000000000001        5000.0000000000000        125.75975131764943        7.5443961150058962        150.00000000000000       -5.4281179926938750     
   1.6000000000000001        5000.0000000000000        83.839834211766288        11.316594172508845        100.00000000000000       -6.0706162223147899     
   1.6000000000000001        5000.0000000000000        62.879875658824716        15.088792230011792        75.000000000000000       -5.8900668766687057     
   1.6000000000000001        5000.0000000000000        41.919917105883144        22.633188345017690        50.000000000000000       -6.7860566476931634     
   1.6000000000000001        5000.0000000000000        33.535933684706521        28.291485431272111        40.000000000000000       -7.2538719643217622     
   1.6000000000000001        5000.0000000000000        25.151950263529884        37.721980575029477        30.000000000000000       -7.8829666607012197     
   1.6000000000000001        5000.0000000000000        16.767966842353260        56.582970862544222        20.000000000000000       -8.0604807473813818     
   1.6000000000000001        5000.0000000000000        8.3839834211766302        113.16594172508844        10.000000000000000       -8.3999968115573100     
   1.6000000000000001        5000.0000000000000        4.1919917105883151        226.33188345017689        5.0000000000000000       -8.7150485642212363     
   1.6000000000000001        5000.0000000000000       0.83839834211766284        1131.6594172508844        1.0000000000000000       -9.6414175949949552     
   1.6000000000000001        10000.000000000000        5.3024966952017832E-002   4.4732766176145479E-004   400.00000000000000       -8.2672384622702264     
   1.6000000000000001        10000.000000000000        4.6396846083015600E-002   5.1123161344166260E-004   350.00000000000000       -8.2798239995962959     
   1.6000000000000001        10000.000000000000        3.9768725214013374E-002   5.9643688234860639E-004   300.00000000000000       -8.2457654429911127     
   1.6000000000000001        10000.000000000000        3.3140604345011142E-002   7.1572425881832771E-004   250.00000000000000       -8.2351481370542690     
   1.6000000000000001        10000.000000000000        2.6512483476008916E-002   8.9465532352290959E-004   200.00000000000000       -8.1222145742190204     
   1.6000000000000001        10000.000000000000        1.9884362607006687E-002   1.1928737646972128E-003   150.00000000000000       -8.0278801641606616     
   1.6000000000000001        10000.000000000000        1.3256241738004458E-002   1.7893106470458192E-003   100.00000000000000       -8.1052686982537683     
   1.6000000000000001        10000.000000000000        9.9421813035033436E-003   2.3857475293944256E-003   75.000000000000000       -8.0940085149218017     
   1.6000000000000001        10000.000000000000        6.6281208690022290E-003   3.5786212940916383E-003   50.000000000000000       -7.5214321407225082     
   1.6000000000000001        10000.000000000000        5.3024966952017836E-003   4.4732766176145480E-003   40.000000000000000       -7.4709601045822591     
   1.6000000000000001        10000.000000000000        3.9768725214013373E-003   5.9643688234860643E-003   30.000000000000000       -7.3709096456099825     
   1.6000000000000001        10000.000000000000        2.6512483476008918E-003   8.9465532352290961E-003   20.000000000000000       -7.6932517512362075     
   1.6000000000000001        10000.000000000000        1.3256241738004459E-003   1.7893106470458192E-002   10.000000000000000       -8.3074085564146340     
   1.6000000000000001        10000.000000000000        6.6281208690022295E-004   3.5786212940916384E-002   5.0000000000000000       -8.8939087409443189     
   1.6000000000000001        10000.000000000000        1.3256241738004458E-004  0.17893106470458192        1.0000000000000000       -9.3239087409443187     
   1.6000000000000001        10000.000000000000        1.6767966842353259        1.4145742715636057E-002   400.00000000000000       -6.6636962347066628     
   1.6000000000000001        10000.000000000000        1.4671970987059102        1.6166563103584063E-002   350.00000000000000       -6.6565571953205627     
   1.6000000000000001        10000.000000000000        1.2575975131764945        1.8860990287514742E-002   300.00000000000000       -6.5601240098917675     
   1.6000000000000001        10000.000000000000        1.0479979276470788        2.2633188345017690E-002   250.00000000000000       -6.5921157528393186     
   1.6000000000000001        10000.000000000000       0.83839834211766295        2.8291485431272113E-002   200.00000000000000       -6.5967516879832031     
   1.6000000000000001        10000.000000000000       0.62879875658824724        3.7721980575029485E-002   150.00000000000000       -6.5850266520291818     
   1.6000000000000001        10000.000000000000       0.41919917105883148        5.6582970862544227E-002   100.00000000000000       -7.0368881176141667     
   1.6000000000000001        10000.000000000000       0.31439937829412362        7.5443961150058969E-002   75.000000000000000       -7.1723712062901912     
   1.6000000000000001        10000.000000000000       0.20959958552941574       0.11316594172508845        50.000000000000000       -7.3921556756343545     
   1.6000000000000001        10000.000000000000       0.16767966842353260       0.14145742715636056        40.000000000000000       -7.5787856209833082     
   1.6000000000000001        10000.000000000000       0.12575975131764944       0.18860990287514742        30.000000000000000       -7.6228573789108252     
   1.6000000000000001        10000.000000000000        8.3839834211766301E-002  0.28291485431272112        20.000000000000000       -7.7247982915943210     
   1.6000000000000001        10000.000000000000        4.1919917105883150E-002  0.56582970862544224        10.000000000000000       -7.6052265810712596     
   1.6000000000000001        10000.000000000000        2.0959958552941575E-002   1.1316594172508845        5.0000000000000000       -8.3743474361221608     
   1.6000000000000001        10000.000000000000        4.1919917105883147E-003   5.6582970862544224        1.0000000000000000       -9.1533800048389811     
   1.6000000000000001        10000.000000000000        18.747156851982190       0.15815421152192347        400.00000000000000       -6.2645454594790051     
   1.6000000000000001        10000.000000000000        16.403762245484419       0.18074767031076969        350.00000000000000       -6.0065061828130890     
   1.6000000000000001        10000.000000000000        14.060367638986641       0.21087228202923131        300.00000000000000       -6.0787672196011755     
   1.6000000000000001        10000.000000000000        11.716973032488868       0.25304673843507752        250.00000000000000       -6.0554817459980397     
   1.6000000000000001        10000.000000000000        9.3735784259910950       0.31630842304384693        200.00000000000000       -5.9951367517386434     
   1.6000000000000001        10000.000000000000        7.0301838194933204       0.42174456405846261        150.00000000000000       -6.0004235561149377     
   1.6000000000000001        10000.000000000000        4.6867892129955475       0.63261684608769386        100.00000000000000       -6.4387905999872546     
   1.6000000000000001        10000.000000000000        3.5150919097466602       0.84348912811692522        75.000000000000000       -6.7711123269623910     
   1.6000000000000001        10000.000000000000        2.3433946064977738        1.2652336921753877        50.000000000000000       -6.2044545991331495     
   1.6000000000000001        10000.000000000000        1.8747156851982192        1.5815421152192348        40.000000000000000       -6.0309422730216831     
   1.6000000000000001        10000.000000000000        1.4060367638986644        2.1087228202923129        30.000000000000000       -7.9999058909016210     
   1.6000000000000001        10000.000000000000       0.93735784259910959        3.1630842304384696        20.000000000000000       -7.7513867613984013     
   1.6000000000000001        10000.000000000000       0.46867892129955480        6.3261684608769393        10.000000000000000       -7.8876500568539356     
   1.6000000000000001        10000.000000000000       0.23433946064977740        12.652336921753879        5.0000000000000000       -7.9980039248746939     
   1.6000000000000001        10000.000000000000        4.6867892129955478E-002   63.261684608769386        1.0000000000000000       -8.7333800048389811     
   1.6000000000000001        10000.000000000000        53.024966952017827       0.44732766176145478        400.00000000000000       -5.7227301254562670     
   1.6000000000000001        10000.000000000000        46.396846083015596       0.51123161344166257        350.00000000000000       -5.6297744323466468     
   1.6000000000000001        10000.000000000000        39.768725214013372       0.59643688234860637        300.00000000000000       -5.5559604636182369     
   1.6000000000000001        10000.000000000000        33.140604345011141       0.71572425881832757        250.00000000000000       -5.6655258805950286     
   1.6000000000000001        10000.000000000000        26.512483476008914       0.89465532352290955        200.00000000000000       -5.7579038648805376     
   1.6000000000000001        10000.000000000000        19.884362607006686        1.1928737646972127        150.00000000000000       -6.0234454963571791     
   1.6000000000000001        10000.000000000000        13.256241738004457        1.7893106470458191        100.00000000000000       -6.6454882500535151     
   1.6000000000000001        10000.000000000000        9.9421813035033431        2.3857475293944255        75.000000000000000       -6.8919317874584056     
   1.6000000000000001        10000.000000000000        6.6281208690022284        3.5786212940916382        50.000000000000000       -7.2475478980429502     
   1.6000000000000001        10000.000000000000        5.3024966952017820        4.4732766176145473        40.000000000000000       -7.8007677054725084     
   1.6000000000000001        10000.000000000000        3.9768725214013370        5.9643688234860637        30.000000000000000       -7.8829409631201415     
   1.6000000000000001        10000.000000000000        2.6512483476008910        8.9465532352290946        20.000000000000000       -7.8351396767562624     
   1.6000000000000001        10000.000000000000        1.3256241738004455        17.893106470458189        10.000000000000000       -7.7856062614095647     
   1.6000000000000001        10000.000000000000       0.66281208690022275        35.786212940916378        5.0000000000000000       -8.5580039248746935     
   1.6000000000000001        10000.000000000000       0.13256241738004457        178.93106470458190        1.0000000000000000       -8.4995303488495964     
   1.6000000000000001        10000.000000000000        149.97725481585752        1.2652336921753877        400.00000000000000       -5.4441911004867958     
   1.6000000000000001        10000.000000000000        131.23009796387535        1.4459813624861575        350.00000000000000       -5.3013621186336826     
   1.6000000000000001        10000.000000000000        112.48294111189313        1.6869782562338504        300.00000000000000       -5.4081440376226562     
   1.6000000000000001        10000.000000000000        93.735784259910943        2.0243739074806202        250.00000000000000       -5.5934948160550366     
   1.6000000000000001        10000.000000000000        74.988627407928760        2.5304673843507755        200.00000000000000       -5.7623615922368208     
   1.6000000000000001        10000.000000000000        56.241470555946563        3.3739565124677009        150.00000000000000       -6.0913636247675846     
   1.6000000000000001        10000.000000000000        37.494313703964380        5.0609347687015509        100.00000000000000       -5.9839251097538284     
   1.6000000000000001        10000.000000000000        28.120735277973282        6.7479130249354018        75.000000000000000       -6.3297536731207051     
   1.6000000000000001        10000.000000000000        18.747156851982190        10.121869537403102        50.000000000000000       -6.7507986390609807     
   1.6000000000000001        10000.000000000000        14.997725481585753        12.652336921753879        40.000000000000000       -7.6110277548863952     
   1.6000000000000001        10000.000000000000        11.248294111189315        16.869782562338504        30.000000000000000       -7.8158419957976015     
   1.6000000000000001        10000.000000000000        7.4988627407928767        25.304673843507757        20.000000000000000       -7.5963982791380058     
   1.6000000000000001        10000.000000000000        3.7494313703964384        50.609347687015514        10.000000000000000       -7.9872454519122664     
   1.6000000000000001        10000.000000000000        1.8747156851982192        101.21869537403103        5.0000000000000000       -7.9680039248746946     
   1.6000000000000001        10000.000000000000       0.37494313703964383        506.09347687015509        1.0000000000000000       -9.7835936629354094     
   1.6000000000000001        10000.000000000000        335.35933684706515        2.8291485431272112        400.00000000000000       -4.9768948848120784     
   1.6000000000000001        10000.000000000000        293.43941974118206        3.2333126207168128        350.00000000000000       -4.5711659827031399     
   1.6000000000000001        10000.000000000000        251.51950263529886        3.7721980575029481        300.00000000000000       -4.8147567448369140     
   1.6000000000000001        10000.000000000000        209.59958552941575        4.5266376690035379        250.00000000000000       -4.7589700043360184     
   1.6000000000000001        10000.000000000000        167.67966842353258        5.6582970862544224        200.00000000000000       -5.1412586105801292     
   1.6000000000000001        10000.000000000000        125.75975131764943        7.5443961150058962        150.00000000000000       -5.5414133521481093     
   1.6000000000000001        10000.000000000000        83.839834211766288        11.316594172508845        100.00000000000000       -5.9507392830150767     
   1.6000000000000001        10000.000000000000        62.879875658824716        15.088792230011792        75.000000000000000       -6.1948568230049874     
   1.6000000000000001        10000.000000000000        41.919917105883144        22.633188345017690        50.000000000000000       -6.8505172622027697     
   1.6000000000000001        10000.000000000000        33.535933684706521        28.291485431272111        40.000000000000000       -7.1489148156353641     
   1.6000000000000001        10000.000000000000        25.151950263529884        37.721980575029477        30.000000000000000       -7.4253483310001380     
   1.6000000000000001        10000.000000000000        16.767966842353260        56.582970862544222        20.000000000000000       -7.6549019599857431     
   1.6000000000000001        10000.000000000000        8.3839834211766302        113.16594172508844        10.000000000000000       -7.7616916850584774     
   1.6000000000000001        10000.000000000000        4.1919917105883151        226.33188345017689        5.0000000000000000       -7.9737981944250178     
   1.6000000000000001        10000.000000000000       0.83839834211766284        1131.6594172508844        1.0000000000000000       -8.1549019599857431     
   1.8999999999999999        10.000000000000000        6.2967148255521174E-002   5.3120159834172754E-004   400.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        5.5096254723581026E-002   6.0708754096197430E-004   350.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        4.7225361191640877E-002   7.0826879778897005E-004   300.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        3.9354467659700729E-002   8.4992255734676404E-004   250.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        3.1483574127760587E-002   1.0624031966834551E-003   200.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        2.3612680595820439E-002   1.4165375955779401E-003   150.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        1.5741787063880294E-002   2.1248063933669101E-003   100.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        1.1806340297910219E-002   2.8330751911558802E-003   75.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        7.8708935319401468E-003   4.2496127867338203E-003   50.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        6.2967148255521172E-003   5.3120159834172754E-003   40.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        4.7225361191640877E-003   7.0826879778897005E-003   30.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        3.1483574127760586E-003   1.0624031966834551E-002   20.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        1.5741787063880293E-003   2.1248063933669101E-002   10.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        7.8708935319401466E-004   4.2496127867338203E-002   5.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        1.5741787063880291E-004  0.21248063933669101        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        1.9911960625294491        1.6798069474817812E-002   400.00000000000000       -7.8644740072395649     
   1.8999999999999999        10.000000000000000        1.7422965547132681        1.9197793685506070E-002   350.00000000000000       -8.3757811132716800     
   1.8999999999999999        10.000000000000000        1.4933970468970867        2.2397425966423749E-002   300.00000000000000       -8.5902827543297775     
   1.8999999999999999        10.000000000000000        1.2444975390809057        2.6876911159708500E-002   250.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.99559803126472457        3.3596138949635625E-002   200.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.74669852344854337        4.4794851932847497E-002   150.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.49779901563236229        6.7192277899271249E-002   100.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.37334926172427169        8.9589703865694995E-002   75.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.24889950781618114       0.13438455579854250        50.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.19911960625294492       0.16798069474817812        40.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.14933970468970867       0.22397425966423748        30.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        9.9559803126472460E-002  0.33596138949635623        20.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        4.9779901563236230E-002  0.67192277899271247        10.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        2.4889950781618115E-002   1.3438455579854249        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        4.9779901563236232E-003   6.7192277899271247        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        22.262248761728852       0.18780812618228415        400.00000000000000       -6.4219167933783075     
   1.8999999999999999        10.000000000000000        19.479467666512747       0.21463785849403902        350.00000000000000       -6.4945702299164827     
   1.8999999999999999        10.000000000000000        16.696686571296638       0.25041083490971222        300.00000000000000       -7.7246194717871948     
   1.8999999999999999        10.000000000000000        13.913905476080533       0.30049300189165462        250.00000000000000       -7.9059602873363186     
   1.8999999999999999        10.000000000000000        11.131124380864426       0.37561625236456830        200.00000000000000       -8.4524639708532128     
   1.8999999999999999        10.000000000000000        8.3483432856483191       0.50082166981942444        150.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        5.5655621904322130       0.75123250472913661        100.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        4.1741716428241595        1.0016433396388489        75.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        2.7827810952161065        1.5024650094582732        50.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        2.2262248761728851        1.8780812618228415        40.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        1.6696686571296639        2.5041083490971219        30.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        1.1131124380864426        3.7561625236456830        20.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.55655621904322128        7.5123250472913661        10.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.27827810952161064        15.024650094582732        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        5.5655621904322126E-002   75.123250472913654        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        62.967148255521174       0.53120159834172753        400.00000000000000       -6.1916912258422201     
   1.8999999999999999        10.000000000000000        55.096254723581033       0.60708754096197437        350.00000000000000       -6.2404407251019558     
   1.8999999999999999        10.000000000000000        47.225361191640886       0.70826879778897012        300.00000000000000       -6.5006980564401111     
   1.8999999999999999        10.000000000000000        39.354467659700731       0.84992255734676403        250.00000000000000       -7.0839779566716565     
   1.8999999999999999        10.000000000000000        31.483574127760587        1.0624031966834551        200.00000000000000       -8.5205005691054101     
   1.8999999999999999        10.000000000000000        23.612680595820443        1.4165375955779402        150.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        15.741787063880293        2.1248063933669101        100.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        11.806340297910221        2.8330751911558805        75.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        7.8708935319401467        4.2496127867338203        50.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        6.2967148255521179        5.3120159834172753        40.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        4.7225361191640882        7.0826879778897007        30.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        3.1483574127760590        10.624031966834551        20.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        1.5741787063880295        21.248063933669101        10.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.78708935319401474        42.496127867338203        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.15741787063880294        212.48063933669101        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        178.09799009383082        1.5024650094582732        400.00000000000000       -6.1154297912858882     
   1.8999999999999999        10.000000000000000        155.83574133210197        1.7171028679523122        350.00000000000000       -6.0653177140161274     
   1.8999999999999999        10.000000000000000        133.57349257037311        2.0032866792776978        300.00000000000000       -6.1488567242041663     
   1.8999999999999999        10.000000000000000        111.31124380864426        2.4039440151332370        250.00000000000000       -6.2169192737611807     
   1.8999999999999999        10.000000000000000        89.048995046915408        3.0049300189165464        200.00000000000000       -7.4221322027865408     
   1.8999999999999999        10.000000000000000        66.786746285186553        4.0065733585553955        150.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        44.524497523457704        6.0098600378330929        100.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        33.393373142593276        8.0131467171107911        75.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        22.262248761728852        12.019720075666186        50.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        17.809799009383081        15.024650094582732        40.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        13.357349257037312        20.032866792776975        30.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        8.9048995046915405        30.049300189165464        20.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        4.4524497523457702        60.098600378330929        10.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        2.2262248761728851        120.19720075666186        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.44524497523457701        600.98600378330923        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        398.23921250588990        3.3596138949635628        400.00000000000000       -5.9163280301172794     
   1.8999999999999999        10.000000000000000        348.45931094265364        3.8395587371012145        350.00000000000000       -5.9359238428541818     
   1.8999999999999999        10.000000000000000        298.67940937941739        4.4794851932847504        300.00000000000000       -6.2547522214271680     
   1.8999999999999999        10.000000000000000        248.89950781618120        5.3753822319417006        250.00000000000000       -6.1873071291944548     
   1.8999999999999999        10.000000000000000        199.11960625294495        6.7192277899271255        200.00000000000000       -7.5000000000000000     
   1.8999999999999999        10.000000000000000        149.33970468970870        8.9589703865695007        150.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        99.559803126472474        13.438455579854251        100.00000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        74.669852344854348        17.917940773139001        75.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        49.779901563236237        26.876911159708502        50.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        39.823921250588995        33.596138949635630        40.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        29.867940937941739        44.794851932847500        30.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        19.911960625294498        67.192277899271261        20.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        9.9559803126472488        134.38455579854252        10.000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000        4.9779901563236244        268.76911159708504        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        10.000000000000000       0.99559803126472468        1343.8455579854251        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        6.2967148255521174E-002   5.3120159834172754E-004   400.00000000000000       -8.4896710263275850     
   1.8999999999999999        100.00000000000000        5.5096254723581026E-002   6.0708754096197430E-004   350.00000000000000       -8.5297997315393221     
   1.8999999999999999        100.00000000000000        4.7225361191640877E-002   7.0826879778897005E-004   300.00000000000000       -9.1868587278644931     
   1.8999999999999999        100.00000000000000        3.9354467659700729E-002   8.4992255734676404E-004   250.00000000000000       -9.8166996347064952     
   1.8999999999999999        100.00000000000000        3.1483574127760587E-002   1.0624031966834551E-003   200.00000000000000       -9.8535808453756939     
   1.8999999999999999        100.00000000000000        2.3612680595820439E-002   1.4165375955779401E-003   150.00000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        1.5741787063880294E-002   2.1248063933669101E-003   100.00000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        1.1806340297910219E-002   2.8330751911558802E-003   75.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        7.8708935319401468E-003   4.2496127867338203E-003   50.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        6.2967148255521172E-003   5.3120159834172754E-003   40.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        4.7225361191640877E-003   7.0826879778897005E-003   30.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        3.1483574127760586E-003   1.0624031966834551E-002   20.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        1.5741787063880293E-003   2.1248063933669101E-002   10.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        7.8708935319401466E-004   4.2496127867338203E-002   5.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        1.5741787063880291E-004  0.21248063933669101        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        1.9911960625294491        1.6798069474817812E-002   400.00000000000000       -7.3297102236375942     
   1.8999999999999999        100.00000000000000        1.7422965547132681        1.9197793685506070E-002   350.00000000000000       -7.4655849458290771     
   1.8999999999999999        100.00000000000000        1.4933970468970867        2.2397425966423749E-002   300.00000000000000       -7.6738341028925268     
   1.8999999999999999        100.00000000000000        1.2444975390809057        2.6876911159708500E-002   250.00000000000000       -7.8302971839710995     
   1.8999999999999999        100.00000000000000       0.99559803126472457        3.3596138949635625E-002   200.00000000000000       -8.0098749262496174     
   1.8999999999999999        100.00000000000000       0.74669852344854337        4.4794851932847497E-002   150.00000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.49779901563236229        6.7192277899271249E-002   100.00000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.37334926172427169        8.9589703865694995E-002   75.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.24889950781618114       0.13438455579854250        50.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.19911960625294492       0.16798069474817812        40.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.14933970468970867       0.22397425966423748        30.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        9.9559803126472460E-002  0.33596138949635623        20.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        4.9779901563236230E-002  0.67192277899271247        10.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        2.4889950781618115E-002   1.3438455579854249        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        4.9779901563236232E-003   6.7192277899271247        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        22.262248761728852       0.18780812618228415        400.00000000000000       -5.7455656766102345     
   1.8999999999999999        100.00000000000000        19.479467666512747       0.21463785849403902        350.00000000000000       -6.0190368519908590     
   1.8999999999999999        100.00000000000000        16.696686571296638       0.25041083490971222        300.00000000000000       -6.2448811162761126     
   1.8999999999999999        100.00000000000000        13.913905476080533       0.30049300189165462        250.00000000000000       -6.5992216651910152     
   1.8999999999999999        100.00000000000000        11.131124380864426       0.37561625236456830        200.00000000000000       -7.6474432217676043     
   1.8999999999999999        100.00000000000000        8.3483432856483191       0.50082166981942444        150.00000000000000       -9.9073026127519270     
   1.8999999999999999        100.00000000000000        5.5655621904322130       0.75123250472913661        100.00000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        4.1741716428241595        1.0016433396388489        75.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        2.7827810952161065        1.5024650094582732        50.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        2.2262248761728851        1.8780812618228415        40.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        1.6696686571296639        2.5041083490971219        30.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        1.1131124380864426        3.7561625236456830        20.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.55655621904322128        7.5123250472913661        10.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.27827810952161064        15.024650094582732        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        5.5655621904322126E-002   75.123250472913654        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        62.967148255521174       0.53120159834172753        400.00000000000000       -5.4540842999003063     
   1.8999999999999999        100.00000000000000        55.096254723581033       0.60708754096197437        350.00000000000000       -5.7273891942177180     
   1.8999999999999999        100.00000000000000        47.225361191640886       0.70826879778897012        300.00000000000000       -6.1765388417239473     
   1.8999999999999999        100.00000000000000        39.354467659700731       0.84992255734676403        250.00000000000000       -6.4985873305112305     
   1.8999999999999999        100.00000000000000        31.483574127760587        1.0624031966834551        200.00000000000000       -6.8231279353511560     
   1.8999999999999999        100.00000000000000        23.612680595820443        1.4165375955779402        150.00000000000000       -9.5458294742760632     
   1.8999999999999999        100.00000000000000        15.741787063880293        2.1248063933669101        100.00000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        11.806340297910221        2.8330751911558805        75.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        7.8708935319401467        4.2496127867338203        50.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        6.2967148255521179        5.3120159834172753        40.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        4.7225361191640882        7.0826879778897007        30.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        3.1483574127760590        10.624031966834551        20.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        1.5741787063880295        21.248063933669101        10.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.78708935319401474        42.496127867338203        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.15741787063880294        212.48063933669101        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        178.09799009383082        1.5024650094582732        400.00000000000000       -5.2946949158048344     
   1.8999999999999999        100.00000000000000        155.83574133210197        1.7171028679523122        350.00000000000000       -5.4162880545420009     
   1.8999999999999999        100.00000000000000        133.57349257037311        2.0032866792776978        300.00000000000000       -5.7997724250791167     
   1.8999999999999999        100.00000000000000        111.31124380864426        2.4039440151332370        250.00000000000000       -6.3077648870919045     
   1.8999999999999999        100.00000000000000        89.048995046915408        3.0049300189165464        200.00000000000000       -6.6629785589892512     
   1.8999999999999999        100.00000000000000        66.786746285186553        4.0065733585553955        150.00000000000000       -9.0399007465458965     
   1.8999999999999999        100.00000000000000        44.524497523457704        6.0098600378330929        100.00000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        33.393373142593276        8.0131467171107911        75.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        22.262248761728852        12.019720075666186        50.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        17.809799009383081        15.024650094582732        40.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        13.357349257037312        20.032866792776975        30.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        8.9048995046915405        30.049300189165464        20.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        4.4524497523457702        60.098600378330929        10.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        2.2262248761728851        120.19720075666186        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.44524497523457701        600.98600378330923        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        398.23921250588990        3.3596138949635628        400.00000000000000       -5.3260652251577785     
   1.8999999999999999        100.00000000000000        348.45931094265364        3.8395587371012145        350.00000000000000       -5.4163193960159344     
   1.8999999999999999        100.00000000000000        298.67940937941739        4.4794851932847504        300.00000000000000       -5.4750784882094194     
   1.8999999999999999        100.00000000000000        248.89950781618120        5.3753822319417006        250.00000000000000       -6.0674581124257321     
   1.8999999999999999        100.00000000000000        199.11960625294495        6.7192277899271255        200.00000000000000       -6.4031596579303223     
   1.8999999999999999        100.00000000000000        149.33970468970870        8.9589703865695007        150.00000000000000       -6.5515556707810276     
   1.8999999999999999        100.00000000000000        99.559803126472474        13.438455579854251        100.00000000000000       -8.6619915592153056     
   1.8999999999999999        100.00000000000000        74.669852344854348        17.917940773139001        75.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        49.779901563236237        26.876911159708502        50.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        39.823921250588995        33.596138949635630        40.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        29.867940937941739        44.794851932847500        30.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        19.911960625294498        67.192277899271261        20.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        9.9559803126472488        134.38455579854252        10.000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000        4.9779901563236244        268.76911159708504        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        100.00000000000000       0.99559803126472468        1343.8455579854251        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        6.2967148255521174E-002   5.3120159834172754E-004   400.00000000000000       -8.2366328442758885     
   1.8999999999999999        1000.0000000000000        5.5096254723581026E-002   6.0708754096197430E-004   350.00000000000000       -8.2623616646939837     
   1.8999999999999999        1000.0000000000000        4.7225361191640877E-002   7.0826879778897005E-004   300.00000000000000       -8.2860727177646289     
   1.8999999999999999        1000.0000000000000        3.9354467659700729E-002   8.4992255734676404E-004   250.00000000000000       -8.3425947155557854     
   1.8999999999999999        1000.0000000000000        3.1483574127760587E-002   1.0624031966834551E-003   200.00000000000000       -8.9329097223941307     
   1.8999999999999999        1000.0000000000000        2.3612680595820439E-002   1.4165375955779401E-003   150.00000000000000       -9.7793013085369118     
   1.8999999999999999        1000.0000000000000        1.5741787063880294E-002   2.1248063933669101E-003   100.00000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        1.1806340297910219E-002   2.8330751911558802E-003   75.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        7.8708935319401468E-003   4.2496127867338203E-003   50.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        6.2967148255521172E-003   5.3120159834172754E-003   40.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        4.7225361191640877E-003   7.0826879778897005E-003   30.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        3.1483574127760586E-003   1.0624031966834551E-002   20.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        1.5741787063880293E-003   2.1248063933669101E-002   10.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        7.8708935319401466E-004   4.2496127867338203E-002   5.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        1.5741787063880291E-004  0.21248063933669101        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        1.9911960625294491        1.6798069474817812E-002   400.00000000000000       -6.7117604053463582     
   1.8999999999999999        1000.0000000000000        1.7422965547132681        1.9197793685506070E-002   350.00000000000000       -6.7059545886960992     
   1.8999999999999999        1000.0000000000000        1.4933970468970867        2.2397425966423749E-002   300.00000000000000       -6.6899047892194483     
   1.8999999999999999        1000.0000000000000        1.2444975390809057        2.6876911159708500E-002   250.00000000000000       -6.6672897017376904     
   1.8999999999999999        1000.0000000000000       0.99559803126472457        3.3596138949635625E-002   200.00000000000000       -6.7610963679685376     
   1.8999999999999999        1000.0000000000000       0.74669852344854337        4.4794851932847497E-002   150.00000000000000       -8.0183523899796896     
   1.8999999999999999        1000.0000000000000       0.49779901563236229        6.7192277899271249E-002   100.00000000000000       -8.4447274948966928     
   1.8999999999999999        1000.0000000000000       0.37334926172427169        8.9589703865694995E-002   75.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.24889950781618114       0.13438455579854250        50.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.19911960625294492       0.16798069474817812        40.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.14933970468970867       0.22397425966423748        30.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        9.9559803126472460E-002  0.33596138949635623        20.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        4.9779901563236230E-002  0.67192277899271247        10.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        2.4889950781618115E-002   1.3438455579854249        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        4.9779901563236232E-003   6.7192277899271247        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        22.262248761728852       0.18780812618228415        400.00000000000000       -5.5867403438940046     
   1.8999999999999999        1000.0000000000000        19.479467666512747       0.21463785849403902        350.00000000000000       -5.5777286076187762     
   1.8999999999999999        1000.0000000000000        16.696686571296638       0.25041083490971222        300.00000000000000       -5.6265689739116826     
   1.8999999999999999        1000.0000000000000        13.913905476080533       0.30049300189165462        250.00000000000000       -5.5970423260770801     
   1.8999999999999999        1000.0000000000000        11.131124380864426       0.37561625236456830        200.00000000000000       -5.6394753615562667     
   1.8999999999999999        1000.0000000000000        8.3483432856483191       0.50082166981942444        150.00000000000000       -6.1967936970009818     
   1.8999999999999999        1000.0000000000000        5.5655621904322130       0.75123250472913661        100.00000000000000       -7.6710306753765147     
   1.8999999999999999        1000.0000000000000        4.1741716428241595        1.0016433396388489        75.000000000000000       -9.9921213753764135     
   1.8999999999999999        1000.0000000000000        2.7827810952161065        1.5024650094582732        50.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        2.2262248761728851        1.8780812618228415        40.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        1.6696686571296639        2.5041083490971219        30.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        1.1131124380864426        3.7561625236456830        20.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.55655621904322128        7.5123250472913661        10.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.27827810952161064        15.024650094582732        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        5.5655621904322126E-002   75.123250472913654        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        62.967148255521174       0.53120159834172753        400.00000000000000       -5.1660058240341193     
   1.8999999999999999        1000.0000000000000        55.096254723581033       0.60708754096197437        350.00000000000000       -5.1423961561917499     
   1.8999999999999999        1000.0000000000000        47.225361191640886       0.70826879778897012        300.00000000000000       -5.1384262029916625     
   1.8999999999999999        1000.0000000000000        39.354467659700731       0.84992255734676403        250.00000000000000       -5.1507565730896223     
   1.8999999999999999        1000.0000000000000        31.483574127760587        1.0624031966834551        200.00000000000000       -5.7740284400324260     
   1.8999999999999999        1000.0000000000000        23.612680595820443        1.4165375955779402        150.00000000000000       -6.2685404070419235     
   1.8999999999999999        1000.0000000000000        15.741787063880293        2.1248063933669101        100.00000000000000       -7.4900865174549418     
   1.8999999999999999        1000.0000000000000        11.806340297910221        2.8330751911558805        75.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        7.8708935319401467        4.2496127867338203        50.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        6.2967148255521179        5.3120159834172753        40.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        4.7225361191640882        7.0826879778897007        30.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        3.1483574127760590        10.624031966834551        20.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        1.5741787063880295        21.248063933669101        10.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.78708935319401474        42.496127867338203        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.15741787063880294        212.48063933669101        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        178.09799009383082        1.5024650094582732        400.00000000000000       -4.7116210677307819     
   1.8999999999999999        1000.0000000000000        155.83574133210197        1.7171028679523122        350.00000000000000       -4.7312246514911633     
   1.8999999999999999        1000.0000000000000        133.57349257037311        2.0032866792776978        300.00000000000000       -5.1078098855507896     
   1.8999999999999999        1000.0000000000000        111.31124380864426        2.4039440151332370        250.00000000000000       -5.3297024873735479     
   1.8999999999999999        1000.0000000000000        89.048995046915408        3.0049300189165464        200.00000000000000       -5.6592661114131655     
   1.8999999999999999        1000.0000000000000        66.786746285186553        4.0065733585553955        150.00000000000000       -6.1548382862600688     
   1.8999999999999999        1000.0000000000000        44.524497523457704        6.0098600378330929        100.00000000000000       -7.3455958278657052     
   1.8999999999999999        1000.0000000000000        33.393373142593276        8.0131467171107911        75.000000000000000       -8.1215707281464304     
   1.8999999999999999        1000.0000000000000        22.262248761728852        12.019720075666186        50.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        17.809799009383081        15.024650094582732        40.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        13.357349257037312        20.032866792776975        30.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        8.9048995046915405        30.049300189165464        20.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        4.4524497523457702        60.098600378330929        10.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        2.2262248761728851        120.19720075666186        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.44524497523457701        600.98600378330923        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        398.23921250588990        3.3596138949635628        400.00000000000000       -4.6883165072907769     
   1.8999999999999999        1000.0000000000000        348.45931094265364        3.8395587371012145        350.00000000000000       -4.7787979528879454     
   1.8999999999999999        1000.0000000000000        298.67940937941739        4.4794851932847504        300.00000000000000       -4.9699567332165566     
   1.8999999999999999        1000.0000000000000        248.89950781618120        5.3753822319417006        250.00000000000000       -5.1393021596463884     
   1.8999999999999999        1000.0000000000000        199.11960625294495        6.7192277899271255        200.00000000000000       -5.7599618719327461     
   1.8999999999999999        1000.0000000000000        149.33970468970870        8.9589703865695007        150.00000000000000       -6.2064026709778304     
   1.8999999999999999        1000.0000000000000        99.559803126472474        13.438455579854251        100.00000000000000       -6.3764098190147838     
   1.8999999999999999        1000.0000000000000        74.669852344854348        17.917940773139001        75.000000000000000       -7.3231583331010981     
   1.8999999999999999        1000.0000000000000        49.779901563236237        26.876911159708502        50.000000000000000       -8.6705905222118211     
   1.8999999999999999        1000.0000000000000        39.823921250588995        33.596138949635630        40.000000000000000       -9.1637471242352095     
   1.8999999999999999        1000.0000000000000        29.867940937941739        44.794851932847500        30.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        19.911960625294498        67.192277899271261        20.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        9.9559803126472488        134.38455579854252        10.000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000        4.9779901563236244        268.76911159708504        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        1000.0000000000000       0.99559803126472468        1343.8455579854251        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        5000.0000000000000        6.2967148255521174E-002   5.3120159834172754E-004   400.00000000000000       -8.1916065090416428     
   1.8999999999999999        5000.0000000000000        5.5096254723581026E-002   6.0708754096197430E-004   350.00000000000000       -8.1887927895545314     
   1.8999999999999999        5000.0000000000000        4.7225361191640877E-002   7.0826879778897005E-004   300.00000000000000       -8.2315612524252533     
   1.8999999999999999        5000.0000000000000        3.9354467659700729E-002   8.4992255734676404E-004   250.00000000000000       -8.1732851774665516     
   1.8999999999999999        5000.0000000000000        3.1483574127760587E-002   1.0624031966834551E-003   200.00000000000000       -8.1217147507902823     
   1.8999999999999999        5000.0000000000000        2.3612680595820439E-002   1.4165375955779401E-003   150.00000000000000       -8.1042001557345316     
   1.8999999999999999        5000.0000000000000        1.5741787063880294E-002   2.1248063933669101E-003   100.00000000000000       -8.1100924881956402     
   1.8999999999999999        5000.0000000000000        1.1806340297910219E-002   2.8330751911558802E-003   75.000000000000000       -8.2961292247509721     
   1.8999999999999999        5000.0000000000000        7.8708935319401468E-003   4.2496127867338203E-003   50.000000000000000       -7.9147462708573952     
   1.8999999999999999        5000.0000000000000        6.2967148255521172E-003   5.3120159834172754E-003   40.000000000000000       -7.7591429322913275     
   1.8999999999999999        5000.0000000000000        4.7225361191640877E-003   7.0826879778897005E-003   30.000000000000000       -7.7390093396211777     
   1.8999999999999999        5000.0000000000000        3.1483574127760586E-003   1.0624031966834551E-002   20.000000000000000       -8.6783716359584222     
   1.8999999999999999        5000.0000000000000        1.5741787063880293E-003   2.1248063933669101E-002   10.000000000000000       -9.2110072855871525     
   1.8999999999999999        5000.0000000000000        7.8708935319401466E-004   4.2496127867338203E-002   5.0000000000000000       -9.3141455087431044     
   1.8999999999999999        5000.0000000000000        1.5741787063880291E-004  0.21248063933669101        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        5000.0000000000000        1.9911960625294491        1.6798069474817812E-002   400.00000000000000       -6.7923381979220698     
   1.8999999999999999        5000.0000000000000        1.7422965547132681        1.9197793685506070E-002   350.00000000000000       -6.7739203434180020     
   1.8999999999999999        5000.0000000000000        1.4933970468970867        2.2397425966423749E-002   300.00000000000000       -6.5879814620717765     
   1.8999999999999999        5000.0000000000000        1.2444975390809057        2.6876911159708500E-002   250.00000000000000       -6.5756724260589836     
   1.8999999999999999        5000.0000000000000       0.99559803126472457        3.3596138949635625E-002   200.00000000000000       -6.5360063247820746     
   1.8999999999999999        5000.0000000000000       0.74669852344854337        4.4794851932847497E-002   150.00000000000000       -6.4881663764681869     
   1.8999999999999999        5000.0000000000000       0.49779901563236229        6.7192277899271249E-002   100.00000000000000       -6.4728851678686263     
   1.8999999999999999        5000.0000000000000       0.37334926172427169        8.9589703865694995E-002   75.000000000000000       -7.3883264076638699     
   1.8999999999999999        5000.0000000000000       0.24889950781618114       0.13438455579854250        50.000000000000000       -8.2323719536643249     
   1.8999999999999999        5000.0000000000000       0.19911960625294492       0.16798069474817812        40.000000000000000       -8.3701181316736442     
   1.8999999999999999        5000.0000000000000       0.14933970468970867       0.22397425966423748        30.000000000000000       -8.1161225034106224     
   1.8999999999999999        5000.0000000000000        9.9559803126472460E-002  0.33596138949635623        20.000000000000000       -8.6940131167281862     
   1.8999999999999999        5000.0000000000000        4.9779901563236230E-002  0.67192277899271247        10.000000000000000       -9.2252153073693339     
   1.8999999999999999        5000.0000000000000        2.4889950781618115E-002   1.3438455579854249        5.0000000000000000       -9.5859716661604359     
   1.8999999999999999        5000.0000000000000        4.9779901563236232E-003   6.7192277899271247        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        5000.0000000000000        22.262248761728852       0.18780812618228415        400.00000000000000       -5.4971911941793916     
   1.8999999999999999        5000.0000000000000        19.479467666512747       0.21463785849403902        350.00000000000000       -5.4673692335832174     
   1.8999999999999999        5000.0000000000000        16.696686571296638       0.25041083490971222        300.00000000000000       -5.4298552512936178     
   1.8999999999999999        5000.0000000000000        13.913905476080533       0.30049300189165462        250.00000000000000       -5.4205834134407729     
   1.8999999999999999        5000.0000000000000        11.131124380864426       0.37561625236456830        200.00000000000000       -5.5033848131032883     
   1.8999999999999999        5000.0000000000000        8.3483432856483191       0.50082166981942444        150.00000000000000       -5.5475924034598298     
   1.8999999999999999        5000.0000000000000        5.5655621904322130       0.75123250472913661        100.00000000000000       -6.0835150766899462     
   1.8999999999999999        5000.0000000000000        4.1741716428241595        1.0016433396388489        75.000000000000000       -6.6856357498371501     
   1.8999999999999999        5000.0000000000000        2.7827810952161065        1.5024650094582732        50.000000000000000       -7.0662250168563121     
   1.8999999999999999        5000.0000000000000        2.2262248761728851        1.8780812618228415        40.000000000000000       -7.8049019599857434     
   1.8999999999999999        5000.0000000000000        1.6696686571296639        2.5041083490971219        30.000000000000000       -8.8010590623167904     
   1.8999999999999999        5000.0000000000000        1.1131124380864426        3.7561625236456830        20.000000000000000       -8.7216769316027936     
   1.8999999999999999        5000.0000000000000       0.55655621904322128        7.5123250472913661        10.000000000000000       -9.3547871941071215     
   1.8999999999999999        5000.0000000000000       0.27827810952161064        15.024650094582732        5.0000000000000000       -9.3859716661604367     
   1.8999999999999999        5000.0000000000000        5.5655621904322126E-002   75.123250472913654        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        5000.0000000000000        62.967148255521174       0.53120159834172753        400.00000000000000       -5.0145084807884537     
   1.8999999999999999        5000.0000000000000        55.096254723581033       0.60708754096197437        350.00000000000000       -5.0356577982312452     
   1.8999999999999999        5000.0000000000000        47.225361191640886       0.70826879778897012        300.00000000000000       -5.0576463558985729     
   1.8999999999999999        5000.0000000000000        39.354467659700731       0.84992255734676403        250.00000000000000       -5.0819836050481468     
   1.8999999999999999        5000.0000000000000        31.483574127760587        1.0624031966834551        200.00000000000000       -5.1940866828362031     
   1.8999999999999999        5000.0000000000000        23.612680595820443        1.4165375955779402        150.00000000000000       -5.8141488054839359     
   1.8999999999999999        5000.0000000000000        15.741787063880293        2.1248063933669101        100.00000000000000       -6.2815369175394862     
   1.8999999999999999        5000.0000000000000        11.806340297910221        2.8330751911558805        75.000000000000000       -6.7056420018367913     
   1.8999999999999999        5000.0000000000000        7.8708935319401467        4.2496127867338203        50.000000000000000       -7.4154242919045634     
   1.8999999999999999        5000.0000000000000        6.2967148255521179        5.3120159834172753        40.000000000000000       -8.1676791566034534     
   1.8999999999999999        5000.0000000000000        4.7225361191640882        7.0826879778897007        30.000000000000000       -8.4807162208998079     
   1.8999999999999999        5000.0000000000000        3.1483574127760590        10.624031966834551        20.000000000000000       -8.6598800495154773     
   1.8999999999999999        5000.0000000000000        1.5741787063880295        21.248063933669101        10.000000000000000       -9.1247871941071210     
   1.8999999999999999        5000.0000000000000       0.78708935319401474        42.496127867338203        5.0000000000000000       -9.3859716661604367     
   1.8999999999999999        5000.0000000000000       0.15741787063880294        212.48063933669101        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        5000.0000000000000        178.09799009383082        1.5024650094582732        400.00000000000000       -5.3864978248287931     
   1.8999999999999999        5000.0000000000000        155.83574133210197        1.7171028679523122        350.00000000000000       -5.4113411481769846     
   1.8999999999999999        5000.0000000000000        133.57349257037311        2.0032866792776978        300.00000000000000       -5.4193120810992399     
   1.8999999999999999        5000.0000000000000        111.31124380864426        2.4039440151332370        250.00000000000000       -5.4623813846809135     
   1.8999999999999999        5000.0000000000000        89.048995046915408        3.0049300189165464        200.00000000000000       -5.6462801305619532     
   1.8999999999999999        5000.0000000000000        66.786746285186553        4.0065733585553955        150.00000000000000       -5.8174488646315243     
   1.8999999999999999        5000.0000000000000        44.524497523457704        6.0098600378330929        100.00000000000000       -5.8838895109365810     
   1.8999999999999999        5000.0000000000000        33.393373142593276        8.0131467171107911        75.000000000000000       -6.6498222853889120     
   1.8999999999999999        5000.0000000000000        22.262248761728852        12.019720075666186        50.000000000000000       -7.1153175788837206     
   1.8999999999999999        5000.0000000000000        17.809799009383081        15.024650094582732        40.000000000000000       -7.6671507777736352     
   1.8999999999999999        5000.0000000000000        13.357349257037312        20.032866792776975        30.000000000000000       -8.7228418025777028     
   1.8999999999999999        5000.0000000000000        8.9048995046915405        30.049300189165464        20.000000000000000       -9.1284679930870958     
   1.8999999999999999        5000.0000000000000        4.4524497523457702        60.098600378330929        10.000000000000000       -9.4543547707825795     
   1.8999999999999999        5000.0000000000000        2.2262248761728851        120.19720075666186        5.0000000000000000       -9.8859716661604367     
   1.8999999999999999        5000.0000000000000       0.44524497523457701        600.98600378330923        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        5000.0000000000000        398.23921250588990        3.3596138949635628        400.00000000000000       -4.3907245750972015     
   1.8999999999999999        5000.0000000000000        348.45931094265364        3.8395587371012145        350.00000000000000       -4.5363185717515542     
   1.8999999999999999        5000.0000000000000        298.67940937941739        4.4794851932847504        300.00000000000000       -4.8305564301843607     
   1.8999999999999999        5000.0000000000000        248.89950781618120        5.3753822319417006        250.00000000000000       -5.0494260687941503     
   1.8999999999999999        5000.0000000000000        199.11960625294495        6.7192277899271255        200.00000000000000       -5.2656347493530378     
   1.8999999999999999        5000.0000000000000        149.33970468970870        8.9589703865695007        150.00000000000000       -5.7425924633085019     
   1.8999999999999999        5000.0000000000000        99.559803126472474        13.438455579854251        100.00000000000000       -6.0039051621408950     
   1.8999999999999999        5000.0000000000000        74.669852344854348        17.917940773139001        75.000000000000000       -6.7045760037364781     
   1.8999999999999999        5000.0000000000000        49.779901563236237        26.876911159708502        50.000000000000000       -7.0723551965944385     
   1.8999999999999999        5000.0000000000000        39.823921250588995        33.596138949635630        40.000000000000000       -7.6515190310542813     
   1.8999999999999999        5000.0000000000000        29.867940937941739        44.794851932847500        30.000000000000000       -7.8805954001862784     
   1.8999999999999999        5000.0000000000000        19.911960625294498        67.192277899271261        20.000000000000000       -8.6510619706417486     
   1.8999999999999999        5000.0000000000000        9.9559803126472488        134.38455579854252        10.000000000000000       -10.000000000000000     
   1.8999999999999999        5000.0000000000000        4.9779901563236244        268.76911159708504        5.0000000000000000       -10.000000000000000     
   1.8999999999999999        5000.0000000000000       0.99559803126472468        1343.8455579854251        1.0000000000000000       -10.000000000000000     
   1.8999999999999999        10000.000000000000        6.2967148255521174E-002   5.3120159834172754E-004   400.00000000000000       -8.1776533406986527     
   1.8999999999999999        10000.000000000000        5.5096254723581026E-002   6.0708754096197430E-004   350.00000000000000       -8.1710399496668664     
   1.8999999999999999        10000.000000000000        4.7225361191640877E-002   7.0826879778897005E-004   300.00000000000000       -8.1362399708632758     
   1.8999999999999999        10000.000000000000        3.9354467659700729E-002   8.4992255734676404E-004   250.00000000000000       -8.2204539158509977     
   1.8999999999999999        10000.000000000000        3.1483574127760587E-002   1.0624031966834551E-003   200.00000000000000       -8.4548490397229479     
   1.8999999999999999        10000.000000000000        2.3612680595820439E-002   1.4165375955779401E-003   150.00000000000000       -8.0403458742162410     
   1.8999999999999999        10000.000000000000        1.5741787063880294E-002   2.1248063933669101E-003   100.00000000000000       -8.0415893099641167     
   1.8999999999999999        10000.000000000000        1.1806340297910219E-002   2.8330751911558802E-003   75.000000000000000       -7.6804207868780905     
   1.8999999999999999        10000.000000000000        7.8708935319401468E-003   4.2496127867338203E-003   50.000000000000000       -7.4113297808253318     
   1.8999999999999999        10000.000000000000        6.2967148255521172E-003   5.3120159834172754E-003   40.000000000000000       -7.3278364703162033     
   1.8999999999999999        10000.000000000000        4.7225361191640877E-003   7.0826879778897005E-003   30.000000000000000       -7.3226976549095859     
   1.8999999999999999        10000.000000000000        3.1483574127760586E-003   1.0624031966834551E-002   20.000000000000000       -7.6164444236923066     
   1.8999999999999999        10000.000000000000        1.5741787063880293E-003   2.1248063933669101E-002   10.000000000000000       -8.1609274343074425     
   1.8999999999999999        10000.000000000000        7.8708935319401466E-004   4.2496127867338203E-002   5.0000000000000000       -7.7075146658399651     
   1.8999999999999999        10000.000000000000        1.5741787063880291E-004  0.21248063933669101        1.0000000000000000       -8.1039529201333149     
   1.8999999999999999        10000.000000000000        1.9911960625294491        1.6798069474817812E-002   400.00000000000000       -6.5481404061650297     
   1.8999999999999999        10000.000000000000        1.7422965547132681        1.9197793685506070E-002   350.00000000000000       -6.5284365883550581     
   1.8999999999999999        10000.000000000000        1.4933970468970867        2.2397425966423749E-002   300.00000000000000       -6.5267562455683308     
   1.8999999999999999        10000.000000000000        1.2444975390809057        2.6876911159708500E-002   250.00000000000000       -6.5445486392963881     
   1.8999999999999999        10000.000000000000       0.99559803126472457        3.3596138949635625E-002   200.00000000000000       -6.6488166863335358     
   1.8999999999999999        10000.000000000000       0.74669852344854337        4.4794851932847497E-002   150.00000000000000       -6.8613801970091419     
   1.8999999999999999        10000.000000000000       0.49779901563236229        6.7192277899271249E-002   100.00000000000000       -6.9778947750556117     
   1.8999999999999999        10000.000000000000       0.37334926172427169        8.9589703865694995E-002   75.000000000000000       -7.1485491678691329     
   1.8999999999999999        10000.000000000000       0.24889950781618114       0.13438455579854250        50.000000000000000       -7.2879941240480814     
   1.8999999999999999        10000.000000000000       0.19911960625294492       0.16798069474817812        40.000000000000000       -7.4348254761768615     
   1.8999999999999999        10000.000000000000       0.14933970468970867       0.22397425966423748        30.000000000000000       -7.3883807213616874     
   1.8999999999999999        10000.000000000000        9.9559803126472460E-002  0.33596138949635623        20.000000000000000       -7.9899892331082363     
   1.8999999999999999        10000.000000000000        4.9779901563236230E-002  0.67192277899271247        10.000000000000000       -7.9339106217933955     
   1.8999999999999999        10000.000000000000        2.4889950781618115E-002   1.3438455579854249        5.0000000000000000       -8.1143537529139014     
   1.8999999999999999        10000.000000000000        4.9779901563236232E-003   6.7192277899271247        1.0000000000000000       -8.1843159975743980     
   1.8999999999999999        10000.000000000000        22.262248761728852       0.18780812618228415        400.00000000000000       -6.0714610024803877     
   1.8999999999999999        10000.000000000000        19.479467666512747       0.21463785849403902        350.00000000000000       -6.0750377348168270     
   1.8999999999999999        10000.000000000000        16.696686571296638       0.25041083490971222        300.00000000000000       -5.9875150479096249     
   1.8999999999999999        10000.000000000000        13.913905476080533       0.30049300189165462        250.00000000000000       -5.9928746886529245     
   1.8999999999999999        10000.000000000000        11.131124380864426       0.37561625236456830        200.00000000000000       -6.0323111154241875     
   1.8999999999999999        10000.000000000000        8.3483432856483191       0.50082166981942444        150.00000000000000       -6.1088943038936527     
   1.8999999999999999        10000.000000000000        5.5655621904322130       0.75123250472913661        100.00000000000000       -6.3724888265183566     
   1.8999999999999999        10000.000000000000        4.1741716428241595        1.0016433396388489        75.000000000000000       -6.9685406306515576     
   1.8999999999999999        10000.000000000000        2.7827810952161065        1.5024650094582732        50.000000000000000       -7.2903941832615997     
   1.8999999999999999        10000.000000000000        2.2262248761728851        1.8780812618228415        40.000000000000000       -7.9052829349250295     
   1.8999999999999999        10000.000000000000        1.6696686571296639        2.5041083490971219        30.000000000000000       -7.8889895639361374     
   1.8999999999999999        10000.000000000000        1.1131124380864426        3.7561625236456830        20.000000000000000       -7.9010299956639809     
   1.8999999999999999        10000.000000000000       0.55655621904322128        7.5123250472913661        10.000000000000000       -7.9632314489192142     
   1.8999999999999999        10000.000000000000       0.27827810952161064        15.024650094582732        5.0000000000000000       -8.5359716661604370     
   1.8999999999999999        10000.000000000000        5.5655621904322126E-002   75.123250472913654        1.0000000000000000       -8.4613642138028240     
   1.8999999999999999        10000.000000000000        62.967148255521174       0.53120159834172753        400.00000000000000       -5.6165142829498480     
   1.8999999999999999        10000.000000000000        55.096254723581033       0.60708754096197437        350.00000000000000       -5.5352311957415088     
   1.8999999999999999        10000.000000000000        47.225361191640886       0.70826879778897012        300.00000000000000       -5.4928787452803371     
   1.8999999999999999        10000.000000000000        39.354467659700731       0.84992255734676403        250.00000000000000       -5.6211340412455302     
   1.8999999999999999        10000.000000000000        31.483574127760587        1.0624031966834551        200.00000000000000       -5.8174747625162402     
   1.8999999999999999        10000.000000000000        23.612680595820443        1.4165375955779402        150.00000000000000       -6.1230035720431886     
   1.8999999999999999        10000.000000000000        15.741787063880293        2.1248063933669101        100.00000000000000       -6.0898316726757349     
   1.8999999999999999        10000.000000000000        11.806340297910221        2.8330751911558805        75.000000000000000       -6.8241047602949827     
   1.8999999999999999        10000.000000000000        7.8708935319401467        4.2496127867338203        50.000000000000000       -7.0959190275558131     
   1.8999999999999999        10000.000000000000        6.2967148255521179        5.3120159834172753        40.000000000000000       -7.5900840756145502     
   1.8999999999999999        10000.000000000000        4.7225361191640882        7.0826879778897007        30.000000000000000       -7.6097545265841537     
   1.8999999999999999        10000.000000000000        3.1483574127760590        10.624031966834551        20.000000000000000       -7.6542783483260575     
   1.8999999999999999        10000.000000000000        1.5741787063880295        21.248063933669101        10.000000000000000       -7.8305407300006342     
   1.8999999999999999        10000.000000000000       0.78708935319401474        42.496127867338203        5.0000000000000000       -8.1659716661604378     
   1.8999999999999999        10000.000000000000       0.15741787063880294        212.48063933669101        1.0000000000000000       -8.4613642138028240     
   1.8999999999999999        10000.000000000000        178.09799009383082        1.5024650094582732        400.00000000000000       -5.2185112228298243     
   1.8999999999999999        10000.000000000000        155.83574133210197        1.7171028679523122        350.00000000000000       -5.3736835762329198     
   1.8999999999999999        10000.000000000000        133.57349257037311        2.0032866792776978        300.00000000000000       -5.5073021119438703     
   1.8999999999999999        10000.000000000000        111.31124380864426        2.4039440151332370        250.00000000000000       -5.7828342777228103     
   1.8999999999999999        10000.000000000000        89.048995046915408        3.0049300189165464        200.00000000000000       -5.9282905596828890     
   1.8999999999999999        10000.000000000000        66.786746285186553        4.0065733585553955        150.00000000000000       -5.0655430949496543     
   1.8999999999999999        10000.000000000000        44.524497523457704        6.0098600378330929        100.00000000000000       -5.4037510401163580     
   1.8999999999999999        10000.000000000000        33.393373142593276        8.0131467171107911        75.000000000000000       -6.0308841987947233     
   1.8999999999999999        10000.000000000000        22.262248761728852        12.019720075666186        50.000000000000000       -7.0110611059660837     
   1.8999999999999999        10000.000000000000        17.809799009383081        15.024650094582732        40.000000000000000       -7.5452579456424340     
   1.8999999999999999        10000.000000000000        13.357349257037312        20.032866792776975        30.000000000000000       -7.9524116411025014     
   1.8999999999999999        10000.000000000000        8.9048995046915405        30.049300189165464        20.000000000000000       -7.5242122263804498     
   1.8999999999999999        10000.000000000000        4.4524497523457702        60.098600378330929        10.000000000000000       -7.8644117781816592     
   1.8999999999999999        10000.000000000000        2.2262248761728851        120.19720075666186        5.0000000000000000       -7.6659716661604378     
   1.8999999999999999        10000.000000000000       0.44524497523457701        600.98600378330923        1.0000000000000000       -7.9613642138028249     
   1.8999999999999999        10000.000000000000        398.23921250588990        3.3596138949635628        400.00000000000000       -4.5871865967881176     
   1.8999999999999999        10000.000000000000        348.45931094265364        3.8395587371012145        350.00000000000000       -5.1952340561593475     
   1.8999999999999999        10000.000000000000        298.67940937941739        4.4794851932847504        300.00000000000000       -5.4174271770880011     
   1.8999999999999999        10000.000000000000        248.89950781618120        5.3753822319417006        250.00000000000000       -4.4471770989935058     
   1.8999999999999999        10000.000000000000        199.11960625294495        6.7192277899271255        200.00000000000000       -5.6950494975588342     
   1.8999999999999999        10000.000000000000        149.33970468970870        8.9589703865695007        150.00000000000000       -5.6394362188800660     
   1.8999999999999999        10000.000000000000        99.559803126472474        13.438455579854251        100.00000000000000       -6.0162106748596980     
   1.8999999999999999        10000.000000000000        74.669852344854348        17.917940773139001        75.000000000000000       -5.9242461826830066     
   1.8999999999999999        10000.000000000000        49.779901563236237        26.876911159708502        50.000000000000000       -6.9578684632829786     
   1.8999999999999999        10000.000000000000        39.823921250588995        33.596138949635630        40.000000000000000       -7.1792616447026445     
   1.8999999999999999        10000.000000000000        29.867940937941739        44.794851932847500        30.000000000000000       -7.5296589375356104     
   1.8999999999999999        10000.000000000000        19.911960625294498        67.192277899271261        20.000000000000000       -6.9610436228018511     
   1.8999999999999999        10000.000000000000        9.9559803126472488        134.38455579854252        10.000000000000000       -7.3120064771069044     
   1.8999999999999999        10000.000000000000        4.9779901563236244        268.76911159708504        5.0000000000000000       -9.2676335658538367     
   1.8999999999999999        10000.000000000000       0.99559803126472468        1343.8455579854251        1.0000000000000000       -10.000000000000000     


==> FRIEDGRIDv2/readme.txt <==
FRIEDv2 readme.

Columns are
Host star mass [Msol],
Disc outer radius [au],
Surface density at 1au [gcm-2] (This is just the surface density normalization for the an R^{-1} surface density profile. Use the next column, not this one, in disc evolutionary models.)
Surface density at disc outer edge [gcm-2],
FUV field strength at outer edge of grid [G0],
Mass loss rate [log10(Msol/yr)],

Filenames
---------------

For example
FRIED2022_0p1Msol_fPAH0p1_growth.dat

is for a 0.1 solar mass star, a PAH-to-dust mass ratio (f_PAH) of 0.1 that in the ISM and assumes grain growth and drift has occured in the disc outer to the disc outer edge

and

FRIED2022_3p0Msol_fPAH1p0_ism.dat

is for a 3.0 solar mass star, a PAH-to-dust mass ratio (f_PAH) of 1.0 that in the ISM and assumes the dust in the disc outer regions is still ISM-like. 


friedgrid_original.dat is the original version of the grid, where the columns are:
Host star mass [Msol],
FUV field strength at outer edge of grid [G0],
Disc gas mass [Jupiter masses],
Surface density at the disc outer edge [g/cm^2]
Disc outer radius [AU]
Mass loss rate [log10(Msol/yr)]






==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
